ASNets: Deep Learning for Generalised Planning

In this paper, we discuss the learning of generalised policies for probabilistic and classical planning problems using Action Schema Networks (ASNets). The ASNet is a neural network architecture that exploits the relational structure of (P)PDDL planning problems to learn a common set of weights that can be applied to any problem in a domain. By mimicking the actions chosen by a traditional, non-learning planner on a handful of small problems in a domain, ASNets are able to learn a generalised reactive policy that can quickly solve much larger instances from the domain. This work extends the ASNet architecture to make it more expressive, while still remaining invariant to a range of symmetries that exist in PPDDL problems. We also present a thorough experimental evaluation of ASNets, including a comparison with heuristic search planners on seven probabilistic and deterministic domains, an extended evaluation on over 18,000 Blocksworld instances, and an ablation study. Finally, we show that sparsity-inducing regularisation can produce ASNets that are compact enough for humans to understand, yielding insights into how the structure of ASNets allows them to generalise across a domain.

==> figures/interp-cn/activations.txt <==
[problem_t::flatten] Randomizing actionsT vector ordering
Action parsing/translating/flattening summary:
  Total possible actions  : 26
  Total ignored (empty) a.: 0
  Total considered actions: 26
  Total early simplified a: 0
  Total simplified actions: 0

[weak relaxation] number of actions: 34

[COST/ REWARD WARNING]: The actions in given problem manipulates its COST/REWARD.
                        Bear in mind that an action cost is 1 + the manipulation.
                        Therefore if an action A increases the reward in 1, then
                        the cost of A will be 0 (= 1 + (-1)).

[medium relaxation] number of actions: 98
[strong relaxation] number of actions: 98
[weak relaxation] number of actions: 98
[medium relaxation] number of actions: 98
[strong relaxation] number of actions: 98
Waiting at most 15.00s for rpyc connection
Wait time up, got has_sock=True
Sleeping an extra 1.0s to make sure conn is up
[problem_t::flatten] Randomizing actionsT vector ordering
Action parsing/translating/flattening summary:
  Total possible actions  : 26
  Total ignored (empty) a.: 0
  Total considered actions: 26
  Total early simplified a: 0
  Total simplified actions: 0

[weak relaxation] number of actions: 34

[COST/ REWARD WARNING]: The actions in given problem manipulates its COST/REWARD.
                        Bear in mind that an action cost is 1 + the manipulation.
                        Therefore if an action A increases the reward in 1, then
                        the cost of A will be 0 (= 1 + (-1)).

[medium relaxation] number of actions: 98
[strong relaxation] number of actions: 98
[weak relaxation] number of actions: 98
[medium relaxation] number of actions: 98
[strong relaxation] number of actions: 98
[problem_t::flatten] Randomizing actionsT vector ordering
Action parsing/translating/flattening summary:
  Total possible actions  : 26
  Total ignored (empty) a.: 0
  Total considered actions: 26
  Total early simplified a: 0
  Total simplified actions: 0

[weak relaxation] number of actions: 34

[COST/ REWARD WARNING]: The actions in given problem manipulates its COST/REWARD.
                        Bear in mind that an action cost is 1 + the manipulation.
                        Therefore if an action A increases the reward in 1, then
                        the cost of A will be 0 (= 1 + (-1)).

[medium relaxation] number of actions: 98
[strong relaxation] number of actions: 98
Waiting at most 15.00s for rpyc connection
Wait time up, got has_sock=True
Sleeping an extra 1.0s to make sure conn is up
Parsing 2 PDDL files
STEP 0
Action: load-pizza shop
State: State deliverator-at shop, pizza-at shop, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 3.215, inputs [0, 0]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 3.215, inputs [0, 0]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: 1.291, inputs [0, 0]
  pay-operator b1: 1.291, inputs [0, 0]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: -0.209
  deliverator-at b1: -0.293
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: -0.529
  deliverator-at b1: -0.652
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.000
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 0.036
  leave-toll-booth b0 shop: -4.313
  leave-toll-booth b1 b0: -0.249
  leave-toll-booth b1 b2: -0.117
  leave-toll-booth b2 b1: -0.117
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.118
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: 5.053
  load-pizza b1: 5.134
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.462
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.992
  pay-operator b1: 4.992
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: -5.083
  unload-pizza b1: -5.164
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 1
Action: leave-open-intersection shop b0
State: State deliverator-at shop, have-pizza, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 3.215, inputs [0, 0]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 3.215, inputs [0, 0]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: 1.291, inputs [0, 0]
  pay-operator b1: 1.291, inputs [0, 0]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: -0.209
  deliverator-at b1: -0.293
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: -0.529
  deliverator-at b1: -0.652
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.000
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 0.036
  leave-toll-booth b0 shop: -4.313
  leave-toll-booth b1 b0: -0.249
  leave-toll-booth b1 b2: -0.117
  leave-toll-booth b2 b1: -0.117
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.118
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: 5.053
  load-pizza b1: 5.134
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.462
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.992
  pay-operator b1: 4.992
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: -5.083
  unload-pizza b1: -5.164
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 2
Action: pay-operator b0
State: State deliverator-at b0, have-pizza, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 3.215, inputs [0, 0]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 3.215, inputs [0, 0]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: 1.291, inputs [0, 0]
  pay-operator b1: 1.291, inputs [0, 0]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: -0.209
  deliverator-at b1: -0.293
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: -0.529
  deliverator-at b1: -0.652
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.422
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.000
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 0.036
  leave-toll-booth b0 shop: -4.314
  leave-toll-booth b1 b0: -0.249
  leave-toll-booth b1 b2: -0.117
  leave-toll-booth b2 b1: -0.117
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.118
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: 5.053
  load-pizza b1: 5.134
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.992
  pay-operator b1: 4.992
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: -5.083
  unload-pizza b1: -5.164
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 3
Action: leave-toll-booth b0 b1
State: State deliverator-at b0, have-pizza, open b0, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 3.215, inputs [0, 0]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 3.215, inputs [0, 0]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: 1.291, inputs [0, 0]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: -0.293
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: -0.652
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.422
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 10.458
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: -9.175
  leave-toll-booth b1 b2: -0.117
  leave-toll-booth b2 b1: -0.117
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.118
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: 5.134
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.992
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: -5.164
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 4
Action: pay-operator b1
State: State deliverator-at b1, have-pizza, open b0, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 3.215, inputs [0, 0]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: 1.291, inputs [0, 0]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: -0.293
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: -0.652
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 10.459
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: -9.176
  leave-toll-booth b1 b2: -0.117
  leave-toll-booth b2 b1: -0.117
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.118
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: 5.134
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.992
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: -5.164
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 5
Action: leave-toll-booth b1 b2
State: State deliverator-at b1, have-pizza, open b0, open b1, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 3.215, inputs [0, 0]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 9.953
  leave-toll-booth b2 b1: -8.743
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.118
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 6
Action: pay-operator b2
State: State deliverator-at b2, have-pizza, open b0, open b1, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: 1.291, inputs [0, 0]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: -0.293
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: -0.652
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.832
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 9.954
  leave-toll-booth b2 b1: -8.743
  leave-toll-booth b2 b3: -0.117
  leave-toll-booth b3 b2: -0.117
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: 5.134
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.992
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: -5.164
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 7
Action: leave-toll-booth b2 b3
State: State deliverator-at b2, have-pizza, open b0, open b1, open b2, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 3.215, inputs [0, 0]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 2.065
  deliverator-at b3: -0.294
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 7.425
  deliverator-at b3: -0.652
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 1.328
  leave-toll-booth b2 b1: 1.327
  leave-toll-booth b2 b3: 9.953
  leave-toll-booth b3 b2: -8.743
  leave-toll-booth b3 home: -6.062
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -0.165
  load-pizza b3: 5.134
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.990
  pay-operator b3: 4.992
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 0.134
  unload-pizza b3: -5.164
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 8
Action: pay-operator b3
State: State deliverator-at b3, have-pizza, open b0, open b1, open b2, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: 1.291, inputs [0, 0]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 2.065
  deliverator-at b3: 1.565
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 7.425
  deliverator-at b3: 5.625
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 1.327
  leave-toll-booth b2 b1: 1.328
  leave-toll-booth b2 b3: 3.250
  leave-toll-booth b3 b2: -0.916
  leave-toll-booth b3 home: 1.765
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -0.165
  load-pizza b3: 1.016
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.990
  pay-operator b3: 4.990
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 0.134
  unload-pizza b3: -1.046
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 9
Action: leave-toll-booth b3 home
State: State deliverator-at b3, have-pizza, open b0, open b1, open b2, open b3, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 3.215, inputs [0, 0]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 2.065
  deliverator-at b3: 3.977
  deliverator-at home: 1.367
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 7.425
  deliverator-at b3: 14.299
  deliverator-at home: 4.915
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.001
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 1.328
  leave-toll-booth b2 b1: 1.328
  leave-toll-booth b2 b3: -6.014
  leave-toll-booth b3 b2: 9.899
  leave-toll-booth b3 home: 12.580
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -0.165
  load-pizza b3: -4.675
  load-pizza home: 1.482
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.990
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 0.134
  unload-pizza b3: 4.643
  unload-pizza home: -1.512
  unload-pizza shop: -2.492
----------------------------------------
STEP 10
Action: unload-pizza home
State: State deliverator-at home, have-pizza, open b0, open b1, open b2, open b3, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 1.907, inputs [0, 1]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 2.065
  deliverator-at b3: 3.977
  deliverator-at home: 3.279
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 7.425
  deliverator-at b3: 14.300
  deliverator-at home: 11.790
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.002
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 1.328
  leave-toll-booth b2 b1: 1.328
  leave-toll-booth b2 b3: -6.014
  leave-toll-booth b3 b2: 9.899
  leave-toll-booth b3 home: 5.237
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -0.165
  load-pizza b3: -4.675
  load-pizza home: -3.029
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.990
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 0.134
  unload-pizza b3: 4.643
  unload-pizza home: 2.997
  unload-pizza shop: -2.492
----------------------------------------
STEP 11
Action: leave-open-intersection home b3
State: State deliverator-at home, open b0, open b1, open b2, open b3, pizza-at home, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 1.907, inputs [0, 1]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 2.065
  deliverator-at b3: 3.977
  deliverator-at home: 3.279
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 7.425
  deliverator-at b3: 14.300
  deliverator-at home: 11.790
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.002
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 1.328
  leave-toll-booth b2 b1: 1.328
  leave-toll-booth b2 b3: -6.014
  leave-toll-booth b3 b2: 9.899
  leave-toll-booth b3 home: 5.237
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -0.165
  load-pizza b3: -4.675
  load-pizza home: -3.029
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.990
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 0.134
  unload-pizza b3: 4.643
  unload-pizza home: 2.997
  unload-pizza shop: -2.492
----------------------------------------
STEP 12
Action: leave-toll-booth b3 b2
State: State deliverator-at b3, open b0, open b1, open b2, open b3, pizza-at home, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 3.215, inputs [0, 0]
  leave-toll-booth b3 home: 1.907, inputs [0, 1]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 2.065
  deliverator-at b3: 3.977
  deliverator-at home: 3.279
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 7.425
  deliverator-at b3: 14.299
  deliverator-at home: 11.791
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.002
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: 1.328
  leave-toll-booth b2 b1: 1.328
  leave-toll-booth b2 b3: -6.014
  leave-toll-booth b3 b2: 9.899
  leave-toll-booth b3 home: 5.236
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -0.165
  load-pizza b3: -4.675
  load-pizza home: -3.029
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.990
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 0.134
  unload-pizza b3: 4.643
  unload-pizza home: 2.998
  unload-pizza shop: -2.492
----------------------------------------
STEP 13
Action: leave-toll-booth b2 b1
State: State deliverator-at b2, open b0, open b1, open b2, open b3, pizza-at home, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 3.215, inputs [0, 0]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 1.907, inputs [0, 1]
  leave-toll-booth b3 home: 1.907, inputs [0, 1]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 2.065
  deliverator-at b2: 3.977
  deliverator-at b3: 3.457
  deliverator-at home: 3.279
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 7.425
  deliverator-at b2: 14.301
  deliverator-at b3: 12.429
  deliverator-at home: 11.791
  deliverator-at shop: 3.421
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.002
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 1.833
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 0.895
  leave-toll-booth b1 b2: -6.015
  leave-toll-booth b2 b1: 9.900
  leave-toll-booth b2 b3: 4.557
  leave-toll-booth b3 b2: 0.224
  leave-toll-booth b3 home: 2.904
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -0.165
  load-pizza b2: -4.676
  load-pizza b3: -3.448
  load-pizza home: -3.029
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.990
  pay-operator b2: 4.989
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 0.134
  unload-pizza b2: 4.644
  unload-pizza b3: 3.416
  unload-pizza home: 2.998
  unload-pizza shop: -2.492
----------------------------------------
STEP 14
Action: leave-toll-booth b1 b0
State: State deliverator-at b1, open b0, open b1, open b2, open b3, pizza-at home, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 3.215, inputs [0, 0]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 1.907, inputs [0, 1]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 1.907, inputs [0, 1]
  leave-toll-booth b3 home: 1.907, inputs [0, 1]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 2.178
  deliverator-at b1: 3.977
  deliverator-at b2: 3.457
  deliverator-at b3: 3.457
  deliverator-at home: 3.279
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 7.830
  deliverator-at b1: 14.301
  deliverator-at b2: 12.430
  deliverator-at b3: 12.429
  deliverator-at home: 11.791
  deliverator-at shop: 3.421[h-max-all-out-det heuristic]: total calls = 0

Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.002
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: -5.510
  leave-toll-booth b0 shop: 6.108
  leave-toll-booth b1 b0: 9.468
  leave-toll-booth b1 b2: 4.555
  leave-toll-booth b2 b1: 0.225
  leave-toll-booth b2 b3: 2.224
  leave-toll-booth b3 b2: 2.221
  leave-toll-booth b3 home: 2.904
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -0.431
  load-pizza b1: -4.676
  load-pizza b2: -3.448
  load-pizza b3: -3.448
  load-pizza home: -3.029
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.990
  pay-operator b1: 4.989
  pay-operator b2: 4.989
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 0.400
  unload-pizza b1: 4.644
  unload-pizza b2: 3.417
  unload-pizza b3: 3.416
  unload-pizza home: 2.998
  unload-pizza shop: -2.492
----------------------------------------
STEP 15
Action: leave-toll-booth b0 shop
State: State deliverator-at b0, open b0, open b1, open b2, open b3, pizza-at home, road b0 b1, road b0 shop, road b1 b0, road b1 b2, road b2 b1, road b2 b3, road b3 b2, road b3 home, road home b3, road shop b0, tires-intact (has aux_data)
Cost: 1
Values for leave-toll-booth(?v4,?v5)[0,4] = elu(0.284*is_goal(deliverator-at(?v5)) + -1.308*heuristic_data(leave-toll-booth(?v4,?v5))[1] + 3.215)
  leave-toll-booth b0 b1: 1.907, inputs [0, 1]
  leave-toll-booth b0 shop: 3.499, inputs [1, 0]
  leave-toll-booth b1 b0: 1.907, inputs [0, 1]
  leave-toll-booth b1 b2: 1.907, inputs [0, 1]
  leave-toll-booth b2 b1: 1.907, inputs [0, 1]
  leave-toll-booth b2 b3: 1.907, inputs [0, 1]
  leave-toll-booth b3 b2: 1.907, inputs [0, 1]
  leave-toll-booth b3 home: 1.907, inputs [0, 1]
Values for pay-operator(?v3)[0,1] = elu(-0.606*is_true(open(?v3)) + -1.099*heuristic_data(pay-operator(?v3))[1] + 1.291)
  pay-operator b0: -0.339, inputs [1, 1]
  pay-operator b1: -0.339, inputs [1, 1]
  pay-operator b2: -0.339, inputs [1, 1]
  pay-operator b3: -0.339, inputs [1, 1]
Values for deliverator-at(…)[0,4] = elu(0.398*pool(leave-toll-booth(…)@0)[0,4] + -1.462*pool(leave-toll-booth(…)@4)[0,4] + -1.480*pool(pay-operator(…)@0)[0,1] + 4.983)
  deliverator-at b0: 4.090
  deliverator-at b1: 3.457
  deliverator-at b2: 3.457
  deliverator-at b3: 3.457
  deliverator-at home: 3.279
  deliverator-at shop: 0.952
Values for deliverator-at(…)[1,4] = elu(3.596*deliverator-at[0,4])
  deliverator-at b0: 14.706
  deliverator-at b1: 12.430
  deliverator-at b2: 12.430
  deliverator-at b3: 12.429
  deliverator-at home: 11.791
  deliverator-at shop: 3.422
Values for leave-open-intersection(?v6,?v7)[2,0] = 0.000
  leave-open-intersection home b3: -0.002
  leave-open-intersection shop b0: -0.001
Values for leave-toll-booth(?v4,?v5)[2,0] = 1.247*deliverator-at(?v4)[1,4] + -1.068*deliverator-at(?v5)[1,4]
  leave-toll-booth b0 b1: 5.060
  leave-toll-booth b0 shop: 14.681
  leave-toll-booth b1 b0: -0.208
  leave-toll-booth b1 b2: 2.223
  leave-toll-booth b2 b1: 2.223
  leave-toll-booth b2 b3: 2.224
  leave-toll-booth b3 b2: 2.221
  leave-toll-booth b3 home: 2.904
Values for load-pizza(?v1)[2,0] = -0.656*deliverator-at(?v1)[1,4] + 4.706
  load-pizza b0: -4.941
  load-pizza b1: -3.448
  load-pizza b2: -3.448
  load-pizza b3: -3.448
  load-pizza home: -3.029
  load-pizza shop: 2.461
Values for pay-operator(?v3)[2,0] = 4.992
  pay-operator b0: 4.989
  pay-operator b1: 4.989
  pay-operator b2: 4.989
  pay-operator b3: 4.989
Values for unload-pizza(?v2)[2,0] = 0.656*deliverator-at(?v2)[1,4] + -4.736
  unload-pizza b0: 4.910
  unload-pizza b1: 3.417
  unload-pizza b2: 3.417
  unload-pizza b3: 3.416
  unload-pizza home: 2.998
  unload-pizza shop: -2.492
----------------------------------------
Cleaning up server process in destructor
[h-max-all-out-det heuristic]: 95CI cputime (in secs) = 0.0000000 -+ -nan


==> figures/interp-ttw/activations-ttw.txt <==
From ./sparse_activation_vis ./sparse/ttw-weights.pkl ./sparse/ttw-domain.pddl   ./sparse/ttw-problem.pddl --save-dir frames/ttw --draw-act-seq  --no-draw-labels --ext .pdf --seed 43 --verbose


STEP 0
Action: move-car l-1-1 l-2-1
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-1, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-1-1 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 6.662
  changetire l-3-3: 6.662
  changetire l-4-1: 6.662
  changetire l-4-2: 6.662
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 1
Action: move-car l-2-1 l-3-1
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-1, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-2-1 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 5.513
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 6.662
  changetire l-3-3: 6.662
  changetire l-4-1: 6.662
  changetire l-4-2: 6.662
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 8.174
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 2.724
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 9.397
  move-car l-2-1 l-3-1: 12.690
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.039
  vehicle-at l-1-2: 13.933
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 18.815
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 20.657
  move-car l-1-1 l-2-1: 27.895
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 20.657
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 2
Action: changetire l-3-1
State: State road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-1, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-3-1 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.663
  changetire l-2-2: 6.663
  changetire l-2-3: 6.663
  changetire l-2-4: 6.663
  changetire l-3-1: 5.513
  changetire l-3-3: 6.663
  changetire l-4-1: 6.663
  changetire l-4-2: 6.663
  changetire l-5-1: 6.663
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 8.174
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.081
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 12.690
  move-car l-3-1 l-3-2: 9.397
  move-car l-3-1 l-4-1: 12.690
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 20.878
  vehicle-at l-2-2: 18.815
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 20.878
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 30.954
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 27.895
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 30.954
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 27.895
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 3
Action: move-car l-3-1 l-4-1
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-3-1 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 5.513
  changetire l-3-3: 6.662
  changetire l-4-1: 6.662
  changetire l-4-2: 6.662
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 8.174
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.081
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 12.690
  move-car l-3-1 l-3-2: 9.397
  move-car l-3-1 l-4-1: 12.690
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 20.878
  vehicle-at l-2-2: 18.815
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 20.878
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 30.954
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 27.895
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 30.954
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 27.895
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 4
Action: move-car l-4-1 l-5-1
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-4-1 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 6.662
  changetire l-3-3: 6.662
  changetire l-4-1: 5.513
  changetire l-4-2: 6.662
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 8.174
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.081
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 9.397
  move-car l-4-1 l-5-1: 12.690
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 20.878
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 30.954
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 5
Action: move-car l-5-1 l-4-2
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-5-1 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 6.662
  changetire l-3-3: 6.662
  changetire l-4-1: 6.662
  changetire l-4-2: 6.662
  changetire l-5-1: 5.513
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 8.174
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.081
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 12.690
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 20.878
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 30.954
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 6
Action: move-car l-4-2 l-3-3
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-4-2 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 6.662
  changetire l-3-3: 6.662
  changetire l-4-1: 6.662
  changetire l-4-2: 5.513
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 8.174
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 2.724
  move-car l-3-3 l-2-4: 14.650
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 12.690
  move-car l-5-1 l-4-2: 14.081
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 21.720
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 20.878
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 32.203
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 30.954
  move-car l-3-3 l-2-4: 32.203
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 30.954
----------------------------------------
STEP 7
Action: changetire l-3-3
State: State road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-3-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-3-3 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.663
  changetire l-2-2: 6.663
  changetire l-2-3: 6.663
  changetire l-2-4: 6.663
  changetire l-3-1: 6.663
  changetire l-3-3: 5.513
  changetire l-4-1: 6.663
  changetire l-4-2: 6.663
  changetire l-5-1: 6.663
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 8.174
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.081
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 2.724
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 12.690
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.081
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 20.878
  vehicle-at l-2-4: 18.815
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 20.878
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 30.954
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 27.895
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 30.954
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 30.954
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 27.895
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 30.954
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 8
Action: move-car l-3-3 l-2-4
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-3-3 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 6.662
  changetire l-3-1: 6.662
  changetire l-3-3: 5.513
  changetire l-4-1: 6.662
  changetire l-4-2: 6.662
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 9.878
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 8.174
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 3.293
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.081
  move-car l-2-4 l-1-5: 11.357
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 2.724
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 12.690
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.081
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 16.838
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 20.878
  vehicle-at l-2-4: 18.815
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 20.878
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 30.954
  move-car l-1-4 l-1-5: 24.965
  move-car l-1-4 l-2-4: 27.895
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 30.954
  move-car l-2-4 l-1-5: 24.965
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 30.954
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 27.895
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 30.954
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 9
Action: changetire l-2-4
State: State road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-2-4, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-2-4 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.663
  changetire l-2-2: 6.663
  changetire l-2-3: 6.663
  changetire l-2-4: 5.513
  changetire l-3-1: 6.663
  changetire l-3-3: 6.663
  changetire l-4-1: 6.663
  changetire l-4-2: 6.663
  changetire l-5-1: 6.663
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 8.174
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 2.724
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 9.397
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.081
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 13.933
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 20.878
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720
  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 20.657
  move-car l-1-4 l-2-4: 30.954
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 20.657
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 30.954
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------
STEP 10
Action: move-car l-2-4 l-1-5
State: State not-flattire, road l-1-1 l-1-2, road l-1-1 l-2-1, road l-1-2 l-1-3, road l-1-2 l-2-2, road l-1-3 l-1-4, road l-1-3 l-2-3, road l-1-4 l-1-5, road l-1-4 l-2-4, road l-2-1 l-1-2, road l-2-1 l-3-1, road l-2-2 l-1-3, road l-2-3 l-1-4, road l-2-3 l-3-3, road l-2-4 l-1-5, road l-3-1 l-2-2, road l-3-1 l-3-2, road l-3-1 l-4-1, road l-3-2 l-3-3, road l-3-2 l-4-2, road l-3-3 l-2-4, road l-4-1 l-3-2, road l-4-1 l-5-1, road l-4-2 l-3-3, road l-5-1 l-4-2, spare-in l-2-1, spare-in l-2-2, spare-in l-2-3, spare-in l-4-1, spare-in l-4-2, spare-in l-5-1, vehicle-at l-2-4 (has aux_data)
Cost: 1
Values for changetire(?v3)[0,1] = elu(-1.150*is_true(vehicle-at(?v3)) + 6.663)
  changetire l-2-1: 6.662
  changetire l-2-2: 6.662
  changetire l-2-3: 6.662
  changetire l-2-4: 5.513
  changetire l-3-1: 6.662
  changetire l-3-3: 6.662
  changetire l-4-1: 6.662
  changetire l-4-2: 6.662
  changetire l-5-1: 6.662
Values for vehicle-at(…)[0,3] = elu(1.483*pool(changetire(…))[0,1])
  vehicle-at l-1-1: 0.000
  vehicle-at l-1-2: 0.000
  vehicle-at l-1-3: 0.000
  vehicle-at l-1-4: 0.000
  vehicle-at l-1-5: 0.000
  vehicle-at l-2-1: 9.878
  vehicle-at l-2-2: 9.878
  vehicle-at l-2-3: 9.878
  vehicle-at l-2-4: 8.174
  vehicle-at l-3-1: 9.878
  vehicle-at l-3-2: 0.000
  vehicle-at l-3-3: 9.878
  vehicle-at l-4-1: 9.878
  vehicle-at l-4-2: 9.878
  vehicle-at l-5-1: 9.878
Values for move-car(?v1,?v2)[1,1] = elu(1.150*vehicle-at(?v1)[0,3] + 0.333*vehicle-at(?v2)[0,3])
  move-car l-1-1 l-1-2: 0.000
  move-car l-1-1 l-2-1: 3.293
  move-car l-1-2 l-1-3: 0.000
  move-car l-1-2 l-2-2: 3.293
  move-car l-1-3 l-1-4: 0.000
  move-car l-1-3 l-2-3: 3.293
  move-car l-1-4 l-1-5: 0.000
  move-car l-1-4 l-2-4: 2.724
  move-car l-2-1 l-1-2: 11.357
  move-car l-2-1 l-3-1: 14.650
  move-car l-2-2 l-1-3: 11.357
  move-car l-2-3 l-1-4: 11.357
  move-car l-2-3 l-3-3: 14.650
  move-car l-2-4 l-1-5: 9.397
  move-car l-3-1 l-2-2: 14.650
  move-car l-3-1 l-3-2: 11.357
  move-car l-3-1 l-4-1: 14.650
  move-car l-3-2 l-3-3: 3.293
  move-car l-3-2 l-4-2: 3.293
  move-car l-3-3 l-2-4: 14.081
  move-car l-4-1 l-3-2: 11.357
  move-car l-4-1 l-5-1: 14.650
  move-car l-4-2 l-3-3: 14.650
  move-car l-5-1 l-4-2: 14.650
Values for vehicle-at(…)[1,7] = elu(1.483*pool(move-car(…))[1,1])
  vehicle-at l-1-1: 4.882
  vehicle-at l-1-2: 16.838
  vehicle-at l-1-3: 16.838
  vehicle-at l-1-4: 16.838
  vehicle-at l-1-5: 13.933
  vehicle-at l-2-1: 21.720
  vehicle-at l-2-2: 21.720
  vehicle-at l-2-3: 21.720
  vehicle-at l-2-4: 20.878
  vehicle-at l-3-1: 21.720
  vehicle-at l-3-2: 16.838
  vehicle-at l-3-3: 21.720

  vehicle-at l-4-1: 21.720
  vehicle-at l-4-2: 21.720
  vehicle-at l-5-1: 21.720
Values for changetire(?v3)[2,0] = 0.000
  changetire l-2-1: 0.000
  changetire l-2-2: 0.000
  changetire l-2-3: 0.000
  changetire l-2-4: 0.000
  changetire l-3-1: 0.000
  changetire l-3-3: 0.000
  changetire l-4-1: 0.000
  changetire l-4-2: 0.000
  changetire l-5-1: 0.000
Values for move-car(?v1,?v2)[2,0] = 1.483*vehicle-at(?v2)[1,7]
  move-car l-1-1 l-1-2: 24.965
  move-car l-1-1 l-2-1: 32.203
  move-car l-1-2 l-1-3: 24.965
  move-car l-1-2 l-2-2: 32.203
  move-car l-1-3 l-1-4: 24.965
  move-car l-1-3 l-2-3: 32.203
  move-car l-1-4 l-1-5: 20.657
  move-car l-1-4 l-2-4: 30.954
  move-car l-2-1 l-1-2: 24.965
  move-car l-2-1 l-3-1: 32.203
  move-car l-2-2 l-1-3: 24.965
  move-car l-2-3 l-1-4: 24.965
  move-car l-2-3 l-3-3: 32.203
  move-car l-2-4 l-1-5: 20.657
  move-car l-3-1 l-2-2: 32.203
  move-car l-3-1 l-3-2: 24.965
  move-car l-3-1 l-4-1: 32.203
  move-car l-3-2 l-3-3: 32.203
  move-car l-3-2 l-4-2: 32.203
  move-car l-3-3 l-2-4: 30.954
  move-car l-4-1 l-3-2: 24.965
  move-car l-4-1 l-5-1: 32.203
  move-car l-4-2 l-3-3: 32.203
  move-car l-5-1 l-4-2: 32.203
----------------------------------------

==> results/asnets-extra-ablations/results-experiments.cosanostra-experiments.actprop_1l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.26643848419189453,
        0.15099072456359863,
        0.07608342170715332,
        0.07693672180175781,
        0.07743692398071289,
        0.07771420478820801,
        0.07784080505371094,
        0.07816505432128906,
        0.07819843292236328,
        0.07830238342285156,
        0.07838273048400879,
        0.07901787757873535,
        0.13314104080200195,
        0.07936358451843262,
        0.07857322692871094,
        0.0788877010345459,
        0.0790865421295166,
        0.07953619956970215,
        0.07926321029663086,
        0.07932114601135254,
        0.07927846908569336,
        0.07951498031616211,
        0.07989335060119629,
        0.08032441139221191,
        0.13463950157165527,
        0.07941198348999023,
        0.08024072647094727,
        0.07992959022521973,
        0.07934212684631348,
        0.07948660850524902
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.2938106060028076,
        0.16331171989440918,
        0.09274959564208984,
        0.09373593330383301,
        0.09361457824707031,
        0.09436368942260742,
        0.09438848495483398,
        0.09444713592529297,
        0.09495115280151367,
        0.09639525413513184,
        0.14862322807312012,
        0.09514093399047852,
        0.09525418281555176,
        0.09631729125976562,
        0.09593510627746582,
        0.09576630592346191,
        0.0960226058959961,
        0.09597516059875488,
        0.09693074226379395,
        0.15066218376159668,
        0.09657096862792969,
        0.09613728523254395,
        0.09701704978942871,
        0.09621071815490723,
        0.0961451530456543,
        0.0972280502319336,
        0.09791040420532227,
        0.09708762168884277,
        0.09587311744689941,
        0.14914512634277344
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.3931562900543213,
        0.12346315383911133,
        0.12494111061096191,
        0.1253650188446045,
        0.17606163024902344,
        0.11130309104919434,
        0.11083793640136719,
        0.11218905448913574,
        0.16519451141357422,
        0.11128497123718262,
        0.11122751235961914,
        0.11232161521911621,
        0.16602802276611328,
        0.11273860931396484,
        0.11234426498413086,
        0.11565756797790527,
        0.1664731502532959,
        0.1127920150756836,
        0.11196351051330566,
        0.11275649070739746,
        0.16730499267578125,
        0.11388969421386719,
        0.11376118659973145,
        0.16872215270996094,
        0.11621284484863281,
        0.11643171310424805,
        0.11620593070983887,
        0.11721658706665039,
        0.17522072792053223,
        0.11687850952148438
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4223005771636963,
        0.14619827270507812,
        0.14746999740600586,
        0.1890430450439453,
        0.13027429580688477,
        0.1305234432220459,
        0.13108134269714355,
        0.1851634979248047,
        0.13168573379516602,
        0.13282203674316406,
        0.18550515174865723,
        0.13217520713806152,
        0.1864914894104004,
        0.1327977180480957,
        0.13197803497314453,
        0.1331641674041748,
        0.18729948997497559,
        0.13519763946533203,
        0.13516783714294434,
        0.18629169464111328,
        0.13378095626831055,
        0.1376025676727295,
        0.1370987892150879,
        0.1907334327697754,
        0.13693857192993164,
        0.13693475723266602,
        0.19093060493469238,
        0.13727164268493652,
        0.19041061401367188,
        0.13554978370666504
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.44421887397766113,
        0.1663966178894043,
        0.21867990493774414,
        0.14765691757202148,
        0.14857006072998047,
        0.204054594039917,
        0.1482710838317871,
        0.14952874183654785,
        0.20306396484375,
        0.15002202987670898,
        0.20392847061157227,
        0.15096592903137207,
        0.15034723281860352,
        0.20345807075500488,
        0.1522216796875,
        0.20503664016723633,
        0.15038204193115234,
        0.20586347579956055,
        0.16108179092407227,
        0.15555095672607422,
        0.20970606803894043,
        0.16112828254699707,
        0.22089886665344238,
        0.15999889373779297,
        0.1539764404296875,
        0.20655179023742676,
        0.15241193771362305,
        0.2053203582763672,
        0.1512162685394287,
        0.15130233764648438
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4688222408294678,
        0.1906719207763672,
        0.23441720008850098,
        0.16893458366394043,
        0.2247006893157959,
        0.17095637321472168,
        0.22367548942565918,
        0.17197704315185547,
        0.17104029655456543,
        0.2252798080444336,
        0.1728830337524414,
        0.2256314754486084,
        0.1723935604095459,
        0.22794485092163086,
        0.17132115364074707,
        0.22728180885314941,
        0.17784929275512695,
        0.17665553092956543,
        0.22770452499389648,
        0.17602062225341797,
        0.2299351692199707,
        0.1769723892211914,
        0.17406249046325684,
        0.22901415824890137,
        0.17344331741333008,
        0.17141079902648926,
        0.22742128372192383,
        0.17349791526794434,
        0.17510128021240234,
        0.23012495040893555
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5021281242370605,
        0.25106287002563477,
        0.24409246444702148,
        0.19406819343566895,
        0.24929046630859375,
        0.24732661247253418,
        0.19418072700500488,
        0.24871563911437988,
        0.25025463104248047,
        0.2484593391418457,
        0.195786714553833,
        0.2517259120941162,
        0.24887657165527344,
        0.19891905784606934,
        0.2547476291656494,
        0.2550079822540283,
        0.20104432106018066,
        0.2586538791656494,
        0.25548434257507324,
        0.25281810760498047,
        0.19824814796447754,
        0.25170445442199707,
        0.2500877380371094,
        0.19889092445373535,
        0.25316429138183594,
        0.25525546073913574,
        0.2556490898132324,
        0.1998436450958252,
        0.25522899627685547,
        0.2556469440460205
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5358679294586182,
        0.26999354362487793,
        0.27045536041259766,
        0.2746591567993164,
        0.273282527923584,
        0.27437400817871094,
        0.27442049980163574,
        0.2223515510559082,
        0.2747647762298584,
        0.2760009765625,
        0.2755439281463623,
        0.278916597366333,
        0.28186535835266113,
        0.2815368175506592,
        0.28301334381103516,
        0.2838289737701416,
        0.27794837951660156,
        0.22463512420654297,
        0.2736020088195801,
        0.27596092224121094,
        0.27779078483581543,
        0.280078649520874,
        0.28304052352905273,
        0.2822751998901367,
        0.2811286449432373,
        0.2811422348022461,
        0.28304338455200195,
        0.2277672290802002,
        0.28058457374572754,
        0.283266544342041
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5798852443695068,
        0.29596734046936035,
        0.2943902015686035,
        0.24295592308044434,
        0.298154354095459,
        0.29810142517089844,
        0.2461259365081787,
        0.29983091354370117,
        0.3002164363861084,
        0.30135631561279297,
        0.2465500831604004,
        0.3086211681365967,
        0.30710268020629883,
        0.2531747817993164,
        0.3090207576751709,
        0.3076045513153076,
        0.3050203323364258,
        0.3508450984954834,
        0.3019449710845947,
        0.305605411529541,
        0.30770444869995117,
        0.3095114231109619,
        0.30786633491516113,
        0.3074371814727783,
        0.31091785430908203,
        0.30933094024658203,
        0.30759644508361816,
        0.3096339702606201,
        0.31017374992370605,
        0.30794692039489746
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6198971271514893,
        0.3212440013885498,
        0.32304906845092773,
        0.32616496086120605,
        0.32756519317626953,
        0.3291604518890381,
        0.2746567726135254,
        0.3294558525085449,
        0.3287487030029297,
        0.33379077911376953,
        0.3386051654815674,
        0.28089261054992676,
        0.33927369117736816,
        0.33379220962524414,
        0.3316919803619385,
        0.3302755355834961,
        0.2766072750091553,
        0.3343689441680908,
        0.33594346046447754,
        0.3392503261566162,
        0.33611416816711426,
        0.281766414642334,
        0.33965182304382324,
        0.3372972011566162,
        0.33962321281433105,
        0.3389747142791748,
        0.27996015548706055,
        0.33916664123535156,
        0.33876824378967285,
        0.33842039108276367
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.9296543598175049,
        0.5358164310455322,
        0.5428671836853027,
        0.5433709621429443,
        0.5460138320922852,
        0.5496838092803955,
        0.5555076599121094,
        0.5578653812408447,
        0.5469222068786621,
        0.5471875667572021,
        0.5524797439575195,
        0.5564007759094238,
        0.5573337078094482,
        0.5569558143615723,
        0.555525541305542,
        0.5547482967376709,
        0.5582737922668457,
        0.558417797088623,
        0.5075914859771729,
        0.5614771842956543,
        0.5698800086975098,
        0.5679514408111572,
        0.5667002201080322,
        0.5727360248565674,
        0.5714809894561768,
        0.5770835876464844,
        0.5721435546875,
        0.5758023262023926,
        0.5807054042816162,
        0.5807621479034424
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.4010999202728271,
        0.8581240177154541,
        0.8050315380096436,
        0.8757984638214111,
        0.8783369064331055,
        0.8119289875030518,
        0.8749210834503174,
        0.825669527053833,
        0.8730263710021973,
        0.8720452785491943,
        0.8132247924804688,
        0.8862175941467285,
        0.8850419521331787,
        0.838106632232666,
        0.8933658599853516,
        0.9006772041320801,
        0.8473620414733887,
        0.9064795970916748,
        0.9147608280181885,
        0.8578734397888184,
        0.914968729019165,
        0.8561944961547852,
        0.91550612449646,
        0.9185106754302979,
        0.9231157302856445,
        0.9164557456970215,
        0.9163639545440674,
        0.8600149154663086,
        0.9161376953125,
        0.9182839393615723
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.9013679027557373,
        1.1442186832427979,
        1.2134556770324707,
        1.1622257232666016,
        1.164057731628418,
        1.1743619441986084,
        1.173067569732666,
        1.1786174774169922,
        1.1828501224517822,
        1.1896047592163086,
        1.1912963390350342,
        1.2003087997436523,
        1.2028467655181885,
        1.2764344215393066,
        1.2128615379333496,
        1.2170829772949219,
        1.2166895866394043,
        1.217574119567871,
        1.2206535339355469,
        1.2198047637939453,
        1.2218828201293945,
        1.2736330032348633,
        1.217968463897705,
        1.2113282680511475,
        1.2121670246124268,
        1.2146859169006348,
        1.2111663818359375,
        1.2127175331115723,
        1.215878963470459,
        1.2162485122680664
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.5926413536071777,
        1.5416686534881592,
        1.54902982711792,
        1.4971823692321777,
        1.5630269050598145,
        1.5656075477600098,
        1.5801246166229248,
        1.5616016387939453,
        1.589916706085205,
        1.6023027896881104,
        1.557723045349121,
        1.612074375152588,
        1.6124598979949951,
        1.614882230758667,
        1.5577983856201172,
        1.6302917003631592,
        1.6177113056182861,
        1.6111063957214355,
        1.5471522808074951,
        1.60788893699646,
        1.6078095436096191,
        1.6108684539794922,
        1.5542454719543457,
        1.6126668453216553,
        1.6045653820037842,
        1.5382506847381592,
        1.5855512619018555,
        1.599447250366211,
        1.6047236919403076,
        1.5525429248809814
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.4008026123046875,
        1.9955494403839111,
        1.9449315071105957,
        2.0782887935638428,
        2.0302979946136475,
        1.981274127960205,
        2.052762746810913,
        2.077035665512085,
        2.0196938514709473,
        2.079697847366333,
        2.0876142978668213,
        2.034348964691162,
        2.09153151512146,
        2.0813114643096924,
        2.0160539150238037,
        2.0780930519104004,
        2.079956531524658,
        2.020305633544922,
        2.0739729404449463,
        2.068739175796509,
        2.0055224895477295,
        2.069929361343384,
        2.0773098468780518,
        2.0067873001098633,
        2.0604870319366455,
        2.120863199234009,
        1.9991941452026367,
        2.0553109645843506,
        2.0623631477355957,
        1.9969568252563477
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.414276361465454,
        2.456681251525879,
        2.561612367630005,
        2.499349594116211,
        2.4538516998291016,
        2.522531747817993,
        2.5553133487701416,
        2.5617692470550537,
        2.56827974319458,
        2.5766148567199707,
        2.5000813007354736,
        2.557098865509033,
        2.5550568103790283,
        2.559591293334961,
        2.557227373123169,
        2.493703603744507,
        2.5407559871673584,
        2.6052937507629395,
        2.5344552993774414,
        2.541672706604004,
        2.4744069576263428,
        2.526387929916382,
        2.5257108211517334,
        2.5292725563049316,
        2.5170321464538574,
        2.45257568359375,
        2.5125174522399902,
        2.5162787437438965,
        2.5221595764160156,
        2.5249969959259033
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.744792938232422,
        3.141500949859619,
        3.0965499877929688,
        3.1253416538238525,
        3.1692590713500977,
        3.2365975379943848,
        3.187100410461426,
        3.1922645568847656,
        3.1657378673553467,
        3.1723012924194336,
        3.171854257583618,
        3.206947088241577,
        3.1483428478240967,
        3.209024667739868,
        3.142317533493042,
        3.1342992782592773,
        3.184117317199707,
        3.1178207397460938,
        3.1195290088653564,
        3.1007072925567627,
        3.1006362438201904,
        3.102202892303467,
        3.152156114578247,
        3.10431170463562,
        3.1025359630584717,
        3.09486722946167,
        3.1429948806762695,
        3.1533725261688232,
        3.1079494953155518,
        3.108484983444214
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_1l_h_add",
  "name_expt": "cosanostra",
  "train_time": 387.584877
}


==> results/asnets-extra-ablations/results-experiments.cosanostra-experiments.actprop_2l_h_add_no_history-2019-07-30.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.37661027908325195,
        0.09069490432739258,
        0.0896604061126709,
        0.09002375602722168,
        0.08964347839355469,
        0.08972620964050293,
        0.0906984806060791,
        0.09149837493896484,
        0.09073710441589355,
        0.09105229377746582,
        0.09028339385986328,
        0.14802885055541992,
        0.08020472526550293,
        0.08043861389160156,
        0.0793612003326416,
        0.07945489883422852,
        0.0795135498046875,
        0.08063912391662598,
        0.0805213451385498,
        0.0797584056854248,
        0.07959842681884766,
        0.07997417449951172,
        0.08101296424865723,
        0.07996726036071777,
        0.1384735107421875,
        0.0807502269744873,
        0.07993078231811523,
        0.0793757438659668,
        0.08041882514953613,
        0.08054447174072266
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4049797058105469,
        0.10666394233703613,
        0.10898184776306152,
        0.10779285430908203,
        0.10805630683898926,
        0.11063838005065918,
        0.10832953453063965,
        0.10959172248840332,
        0.10984611511230469,
        0.16346335411071777,
        0.09724140167236328,
        0.09609770774841309,
        0.09682083129882812,
        0.09618473052978516,
        0.09861874580383301,
        0.09708666801452637,
        0.09673810005187988,
        0.09679436683654785,
        0.09833145141601562,
        0.0969085693359375,
        0.15461492538452148,
        0.09700870513916016,
        0.09709811210632324,
        0.0977933406829834,
        0.09712910652160645,
        0.09819626808166504,
        0.09823155403137207,
        0.09737753868103027,
        0.09760475158691406,
        0.09744882583618164
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.427626371383667,
        0.12529635429382324,
        0.12654733657836914,
        0.12587809562683105,
        0.17522740364074707,
        0.11169552803039551,
        0.11338186264038086,
        0.11229228973388672,
        0.17052769660949707,
        0.11206483840942383,
        0.11268997192382812,
        0.11176919937133789,
        0.11400938034057617,
        0.16976428031921387,
        0.1126248836517334,
        0.1128990650177002,
        0.1133568286895752,
        0.16901278495788574,
        0.11240696907043457,
        0.11299276351928711,
        0.11263537406921387,
        0.11421346664428711,
        0.17087888717651367,
        0.11301875114440918,
        0.1120908260345459,
        0.16947102546691895,
        0.11297249794006348,
        0.1114645004272461,
        0.1127464771270752,
        0.11188602447509766
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.46265578269958496,
        0.1492774486541748,
        0.20301508903503418,
        0.13317513465881348,
        0.1313767433166504,
        0.1324155330657959,
        0.13260507583618164,
        0.19197392463684082,
        0.13219761848449707,
        0.13234329223632812,
        0.13383030891418457,
        0.1918635368347168,
        0.13457560539245605,
        0.1334700584411621,
        0.19066619873046875,
        0.13315415382385254,
        0.13391971588134766,
        0.13416194915771484,
        0.19332265853881836,
        0.13409709930419922,
        0.13387799263000488,
        0.19211339950561523,
        0.13386774063110352,
        0.1322154998779297,
        0.13290143013000488,
        0.19060778617858887,
        0.13427996635437012,
        0.1329498291015625,
        0.1313948631286621,
        0.19111204147338867
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.49108147621154785,
        0.16923785209655762,
        0.21599745750427246,
        0.149522066116333,
        0.1510167121887207,
        0.20578241348266602,
        0.15034723281860352,
        0.1511077880859375,
        0.2087109088897705,
        0.1512765884399414,
        0.15122604370117188,
        0.20656490325927734,
        0.1529231071472168,
        0.20837092399597168,
        0.15354371070861816,
        0.153123140335083,
        0.2093830108642578,
        0.15149736404418945,
        0.1502234935760498,
        0.20946025848388672,
        0.15195679664611816,
        0.14936232566833496,
        0.2077014446258545,
        0.1517200469970703,
        0.1502370834350586,
        0.20721101760864258,
        0.1498873233795166,
        0.2079930305480957,
        0.15015006065368652,
        0.1484518051147461
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5517833232879639,
        0.20172762870788574,
        0.255023717880249,
        0.18133020401000977,
        0.18212032318115234,
        0.24223685264587402,
        0.18313264846801758,
        0.18447232246398926,
        0.18416833877563477,
        0.24151062965393066,
        0.1831352710723877,
        0.1839144229888916,
        0.2430863380432129,
        0.18360424041748047,
        0.18382811546325684,
        0.24471378326416016,
        0.184281587600708,
        0.18520355224609375,
        0.2448444366455078,
        0.18501853942871094,
        0.18425226211547852,
        0.24378514289855957,
        0.1840054988861084,
        0.1853480339050293,
        0.2451190948486328,
        0.184218168258667,
        0.18605732917785645,
        0.2445073127746582,
        0.18428587913513184,
        0.1865537166595459
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5974817276000977,
        0.27232933044433594,
        0.26399970054626465,
        0.2057478427886963,
        0.266925573348999,
        0.20829463005065918,
        0.2666337490081787,
        0.26871562004089355,
        0.20505928993225098,
        0.263014554977417,
        0.2594902515411377,
        0.20503544807434082,
        0.26224184036254883,
        0.20114374160766602,
        0.2663748264312744,
        0.2658348083496094,
        0.2063307762145996,
        0.2602810859680176,
        0.2620563507080078,
        0.26289987564086914,
        0.2047443389892578,
        0.26158881187438965,
        0.20410442352294922,
        0.264878511428833,
        0.2661111354827881,
        0.20309782028198242,
        0.2627882957458496,
        0.2631981372833252,
        0.20636510848999023,
        0.26539134979248047
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5923891067504883,
        0.2738628387451172,
        0.27500414848327637,
        0.2209179401397705,
        0.27967047691345215,
        0.27855396270751953,
        0.27852797508239746,
        0.2803206443786621,
        0.27935218811035156,
        0.27893972396850586,
        0.22359013557434082,
        0.27869153022766113,
        0.2782163619995117,
        0.2767796516418457,
        0.2795712947845459,
        0.2764854431152344,
        0.22026634216308594,
        0.278717041015625,
        0.2754943370819092,
        0.2754061222076416,
        0.27801060676574707,
        0.27236318588256836,
        0.2748079299926758,
        0.21620845794677734,
        0.27522873878479004,
        0.27297186851501465,
        0.2743833065032959,
        0.27501988410949707,
        0.27468442916870117,
        0.2179415225982666
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7598118782043457,
        0.34357500076293945,
        0.308422327041626,
        0.2498631477355957,
        0.31202149391174316,
        0.3122537136077881,
        0.2543513774871826,
        0.31328558921813965,
        0.31071901321411133,
        0.2512173652648926,
        0.30849194526672363,
        0.30881404876708984,
        0.24956417083740234,
        0.3077864646911621,
        0.3082122802734375,
        0.24964284896850586,
        0.3077361583709717,
        0.30524659156799316,
        0.24837660789489746,
        0.30735230445861816,
        0.2472977638244629,
        0.30512189865112305,
        0.30872201919555664,
        0.30347681045532227,
        0.3064382076263428,
        0.30846381187438965,
        0.3084127902984619,
        0.30925512313842773,
        0.30860352516174316,
        0.30818605422973633
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7688522338867188,
        0.3455996513366699,
        0.34522342681884766,
        0.34850406646728516,
        0.34718918800354004,
        0.3487684726715088,
        0.34587764739990234,
        0.34871459007263184,
        0.34870243072509766,
        0.3516108989715576,
        0.35149478912353516,
        0.35093045234680176,
        0.34978342056274414,
        0.3502166271209717,
        0.351273775100708,
        0.3518862724304199,
        0.3518636226654053,
        0.35183143615722656,
        0.3522651195526123,
        0.3497765064239502,
        0.3454756736755371,
        0.3481099605560303,
        0.3503100872039795,
        0.3511648178100586,
        0.35075879096984863,
        0.3514232635498047,
        0.35158348083496094,
        0.2925739288330078,
        0.35387563705444336,
        0.3523135185241699
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.1088919639587402,
        0.514336347579956,
        0.5776119232177734,
        0.5780096054077148,
        0.5793993473052979,
        0.5809042453765869,
        0.5823354721069336,
        0.5806386470794678,
        0.5226397514343262,
        0.5847175121307373,
        0.5860977172851562,
        0.5835011005401611,
        0.5828583240509033,
        0.584345817565918,
        0.5818145275115967,
        0.5239017009735107,
        0.5851137638092041,
        0.5837600231170654,
        0.5859038829803467,
        0.5830192565917969,
        0.5226075649261475,
        0.5847072601318359,
        0.5840351581573486,
        0.5848002433776855,
        0.5852479934692383,
        0.5848512649536133,
        0.5231568813323975,
        0.5862548351287842,
        0.5871078968048096,
        0.5870559215545654
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.4937231540679932,
        0.8659882545471191,
        0.8241555690765381,
        0.8805487155914307,
        0.8759219646453857,
        0.8173878192901611,
        0.8660876750946045,
        0.8105411529541016,
        0.8576312065124512,
        0.8567299842834473,
        0.7899646759033203,
        0.8632490634918213,
        0.8078031539916992,
        0.8638911247253418,
        0.8591878414154053,
        0.8019938468933105,
        0.8636188507080078,
        0.8619503974914551,
        0.8025894165039062,
        0.8677024841308594,
        0.8107616901397705,
        0.8428356647491455,
        0.8623030185699463,
        0.8012533187866211,
        0.9275290966033936,
        0.8030080795288086,
        0.8483939170837402,
        0.7920496463775635,
        0.8610420227050781,
        0.8614821434020996
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.0931038856506348,
        1.1859166622161865,
        1.1831121444702148,
        1.1756303310394287,
        1.1694729328155518,
        1.1634547710418701,
        1.1625213623046875,
        1.159102439880371,
        1.1606364250183105,
        1.1606688499450684,
        1.1568779945373535,
        1.1599493026733398,
        1.1607060432434082,
        1.2255713939666748,
        1.1611337661743164,
        1.160560131072998,
        1.2129054069519043,
        1.1595730781555176,
        1.156435251235962,
        1.1593737602233887,
        1.1603987216949463,
        1.1548993587493896,
        1.1510627269744873,
        1.1499593257904053,
        1.1521432399749756,
        1.1495273113250732,
        1.1428673267364502,
        1.1422648429870605,
        1.1358957290649414,
        1.1431865692138672
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.7918038368225098,
        1.6101832389831543,
        1.6096813678741455,
        1.6156671047210693,
        1.551032543182373,
        1.6173739433288574,
        1.6788527965545654,
        1.6146199703216553,
        1.5562312602996826,
        1.6202762126922607,
        1.6181135177612305,
        1.5573680400848389,
        1.6004390716552734,
        1.612410068511963,
        1.615891933441162,
        1.563161849975586,
        1.6147563457489014,
        1.616776943206787,
        1.6207494735717773,
        1.557779312133789,
        1.6184663772583008,
        1.6149678230285645,
        1.6199767589569092,
        1.557896614074707,
        1.620119571685791,
        1.6242005825042725,
        1.6227548122406006,
        1.5754263401031494,
        1.6228790283203125,
        1.6428639888763428
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.628094434738159,
        2.063507080078125,
        2.0714128017425537,
        2.075692892074585,
        2.0770821571350098,
        2.0754408836364746,
        2.0173144340515137,
        2.0849111080169678,
        2.0803725719451904,
        2.0142529010772705,
        2.0774457454681396,
        2.0814220905303955,
        2.0212130546569824,
        2.080798387527466,
        2.08243727684021,
        2.016639232635498,
        2.0810306072235107,
        2.083381414413452,
        2.0173892974853516,
        2.083394765853882,
        2.099146842956543,
        2.03206467628479,
        2.1076974868774414,
        2.1260454654693604,
        2.0608115196228027,
        2.190774440765381,
        2.139885902404785,
        2.0793263912200928,
        2.1524558067321777,
        2.1483664512634277
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.545076608657837,
        2.408937931060791,
        2.4969451427459717,
        2.422722816467285,
        2.4163429737091064,
        2.417726993560791,
        2.371929883956909,
        2.418405532836914,
        2.4226601123809814,
        2.4292609691619873,
        2.4053244590759277,
        2.3478548526763916,
        2.388219118118286,
        2.388511896133423,
        2.3726539611816406,
        2.375758409500122,
        2.314211368560791,
        2.4759159088134766,
        2.3878836631774902,
        2.4704813957214355,
        2.526209831237793,
        2.4836740493774414,
        2.550950288772583,
        2.558835744857788,
        2.568525791168213,
        2.5758891105651855,
        2.5024471282958984,
        2.5680134296417236,
        2.5699923038482666,
        2.5727412700653076
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.131961822509766,
        3.28883695602417,
        3.2270901203155518,
        3.2306714057922363,
        3.279433488845825,
        3.229271650314331,
        3.237541437149048,
        3.2355949878692627,
        3.230752944946289,
        3.2928402423858643,
        3.225835084915161,
        3.227510929107666,
        3.2441916465759277,
        3.3073272705078125,
        3.279733180999756,
        3.335773468017578,
        3.2948687076568604,
        3.3159685134887695,
        3.2956936359405518,
        3.280191421508789,
        3.3348402976989746,
        3.2675819396972656,
        3.266655445098877,
        3.2620251178741455,
        3.2476017475128174,
        3.247396469116211,
        3.3668363094329834,
        3.261179208755493,
        3.2855641841888428,
        3.2931301593780518
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add_no_history",
  "name_expt": "cosanostra",
  "train_time": 560.839296
}


==> results/asnets-extra-ablations/results-experiments.cosanostra-experiments.actprop_2l_h_add_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.9811763763427734,
        0.07948184013366699,
        0.07728743553161621,
        0.07637357711791992,
        0.07703042030334473,
        0.07768464088439941,
        0.07761836051940918,
        0.07759380340576172,
        0.07804179191589355,
        0.07901906967163086,
        0.07913374900817871,
        0.07736706733703613,
        0.13625049591064453,
        0.07847070693969727,
        0.07814598083496094,
        0.07744383811950684,
        0.07932662963867188,
        0.07781672477722168,
        0.07904171943664551,
        0.07893228530883789,
        0.07844781875610352,
        0.07854366302490234,
        0.07868313789367676,
        0.08021426200866699,
        0.07922697067260742,
        0.13538885116577148,
        0.07901644706726074,
        0.07996225357055664,
        0.07886576652526855,
        0.07931971549987793
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.0039854049682617,
        0.10550665855407715,
        0.10506463050842285,
        0.10592794418334961,
        0.10635256767272949,
        0.10691332817077637,
        0.10749936103820801,
        0.10877275466918945,
        0.10657453536987305,
        0.10785818099975586,
        0.14885902404785156,
        0.09285211563110352,
        0.09522175788879395,
        0.0945892333984375,
        0.09471940994262695,
        0.09467720985412598,
        0.09395575523376465,
        0.09473180770874023,
        0.09650731086730957,
        0.09581899642944336,
        0.14919519424438477,
        0.09708976745605469,
        0.09540557861328125,
        0.09545636177062988,
        0.09506392478942871,
        0.09551191329956055,
        0.09800267219543457,
        0.0955655574798584,
        0.0984649658203125,
        0.09809756278991699
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.9492876529693604,
        0.1234281063079834,
        0.1246492862701416,
        0.12475776672363281,
        0.17856907844543457,
        0.11158156394958496,
        0.11178708076477051,
        0.11046004295349121,
        0.1679060459136963,
        0.11067676544189453,
        0.10964250564575195,
        0.11114740371704102,
        0.11167693138122559,
        0.16709113121032715,
        0.11180353164672852,
        0.11342620849609375,
        0.1682441234588623,
        0.11169552803039551,
        0.11266517639160156,
        0.11210370063781738,
        0.11159920692443848,
        0.16929841041564941,
        0.11290502548217773,
        0.11383342742919922,
        0.11370539665222168,
        0.16811919212341309,
        0.11333203315734863,
        0.11303353309631348,
        0.1122584342956543,
        0.11330223083496094
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.761146068572998,
        0.21724152565002441,
        0.19402313232421875,
        0.19122695922851562,
        0.26983070373535156,
        0.19283747673034668,
        0.19411802291870117,
        0.270618200302124,
        0.19215631484985352,
        0.19042205810546875,
        0.1885530948638916,
        0.2671170234680176,
        0.19231104850769043,
        0.19028759002685547,
        0.26463794708251953,
        0.19304561614990234,
        0.18805551528930664,
        0.18409228324890137,
        0.256256103515625,
        0.19074273109436035,
        0.18382477760314941,
        0.17676877975463867,
        0.2491600513458252,
        0.17028307914733887,
        0.16016626358032227,
        0.15941691398620605,
        0.22470974922180176,
        0.15410304069519043,
        0.14824819564819336,
        0.21132707595825195
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5888798236846924,
        0.1846311092376709,
        0.1859879493713379,
        0.2374265193939209,
        0.1678929328918457,
        0.16711091995239258,
        0.22626543045043945,
        0.1669301986694336,
        0.16823434829711914,
        0.22660040855407715,
        0.1665205955505371,
        0.16684913635253906,
        0.22208213806152344,
        0.16602778434753418,
        0.22644591331481934,
        0.1666886806488037,
        0.16721606254577637,
        0.22601866722106934,
        0.1653883457183838,
        0.16730856895446777,
        0.22629165649414062,
        0.16635584831237793,
        0.22766590118408203,
        0.1658182144165039,
        0.16852355003356934,
        0.2269282341003418,
        0.1671428680419922,
        0.16698431968688965,
        0.22730755805969238,
        0.16647887229919434
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.0375454425811768,
        0.18893694877624512,
        0.1894392967224121,
        0.22939562797546387,
        0.16860032081604004,
        0.17002320289611816,
        0.2246406078338623,
        0.17058134078979492,
        0.1707911491394043,
        0.22794294357299805,
        0.17265868186950684,
        0.17071795463562012,
        0.23002862930297852,
        0.17092180252075195,
        0.17369675636291504,
        0.22996282577514648,
        0.1713883876800537,
        0.17403483390808105,
        0.22886228561401367,
        0.17024683952331543,
        0.17210793495178223,
        0.17410731315612793,
        0.22663044929504395,
        0.17416715621948242,
        0.18281126022338867,
        0.23928332328796387,
        0.1816697120666504,
        0.18129444122314453,
        0.23929619789123535,
        0.18256688117980957
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.076587438583374,
        0.26349687576293945,
        0.19005870819091797,
        0.24878334999084473,
        0.24832940101623535,
        0.19031071662902832,
        0.2506289482116699,
        0.19244098663330078,
        0.24915671348571777,
        0.2486588954925537,
        0.19499731063842773,
        0.2513859272003174,
        0.25241613388061523,
        0.1939849853515625,
        0.2534518241882324,
        0.25125908851623535,
        0.19457650184631348,
        0.2534170150756836,
        0.19365453720092773,
        0.2553122043609619,
        0.26332759857177734,
        0.2619168758392334,
        0.20512843132019043,
        0.2630481719970703,
        0.20459604263305664,
        0.25844573974609375,
        0.25382399559020996,
        0.1929619312286377,
        0.2486114501953125,
        0.25368404388427734
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.102926015853882,
        0.2690122127532959,
        0.2696266174316406,
        0.21725082397460938,
        0.2693941593170166,
        0.27370166778564453,
        0.27199244499206543,
        0.2205195426940918,
        0.27628588676452637,
        0.27512598037719727,
        0.276853084564209,
        0.2763702869415283,
        0.27813720703125,
        0.2769603729248047,
        0.2751612663269043,
        0.2777581214904785,
        0.2752201557159424,
        0.28882837295532227,
        0.23197412490844727,
        0.28178977966308594,
        0.2874755859375,
        0.28549766540527344,
        0.22616791725158691,
        0.27538442611694336,
        0.2747483253479004,
        0.2772483825683594,
        0.2806825637817383,
        0.2830221652984619,
        0.28691887855529785,
        0.28719043731689453
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1387298107147217,
        0.2379751205444336,
        0.29604077339172363,
        0.2960779666900635,
        0.29584622383117676,
        0.2953190803527832,
        0.2998046875,
        0.29933953285217285,
        0.29677772521972656,
        0.3015012741088867,
        0.29999423027038574,
        0.30101752281188965,
        0.2986876964569092,
        0.3022463321685791,
        0.2964751720428467,
        0.3141820430755615,
        0.31252336502075195,
        0.311948299407959,
        0.3126952648162842,
        0.30939459800720215,
        0.30295491218566895,
        0.29812145233154297,
        0.3003377914428711,
        0.3037257194519043,
        0.30734729766845703,
        0.3130216598510742,
        0.31076645851135254,
        0.3159067630767822,
        0.31427478790283203,
        0.31670308113098145
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.184232473373413,
        0.32161593437194824,
        0.32468318939208984,
        0.3228130340576172,
        0.3246595859527588,
        0.3262059688568115,
        0.3266031742095947,
        0.3263554573059082,
        0.3293490409851074,
        0.328707218170166,
        0.3298616409301758,
        0.32062315940856934,
        0.326737642288208,
        0.33037447929382324,
        0.3420851230621338,
        0.34142184257507324,
        0.34302306175231934,
        0.3396739959716797,
        0.33072996139526367,
        0.3264904022216797,
        0.27178335189819336,
        0.3340873718261719,
        0.3388810157775879,
        0.3414454460144043,
        0.3440704345703125,
        0.3448779582977295,
        0.34496045112609863,
        0.3478512763977051,
        0.34752368927001953,
        0.2919025421142578
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.430203914642334,
        0.5339741706848145,
        0.5368731021881104,
        0.5366456508636475,
        0.5403401851654053,
        0.5447721481323242,
        0.5419406890869141,
        0.5401961803436279,
        0.5639867782592773,
        0.6641101837158203,
        0.5574924945831299,
        0.5376160144805908,
        0.548647403717041,
        0.5588324069976807,
        0.5624747276306152,
        0.5677130222320557,
        0.5696454048156738,
        0.5746541023254395,
        0.5706250667572021,
        0.5749154090881348,
        0.57527756690979,
        0.575153112411499,
        0.5800809860229492,
        0.5772464275360107,
        0.5774569511413574,
        0.5797598361968994,
        0.5811004638671875,
        0.5811383724212646,
        0.5830235481262207,
        0.5814459323883057
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.882701873779297,
        0.8590013980865479,
        0.810821533203125,
        0.8722848892211914,
        0.866077184677124,
        0.8405978679656982,
        0.8929529190063477,
        0.8668878078460693,
        0.8308398723602295,
        0.9047720432281494,
        0.8492083549499512,
        0.9124903678894043,
        0.916644811630249,
        0.8602240085601807,
        0.9248733520507812,
        0.9239578247070312,
        0.8657312393188477,
        0.9253315925598145,
        0.92775559425354,
        0.8694620132446289,
        0.9261114597320557,
        0.8606224060058594,
        0.9201555252075195,
        0.9254872798919678,
        0.9351925849914551,
        0.9296445846557617,
        0.9269571304321289,
        0.86794114112854,
        0.9260964393615723,
        0.9268989562988281
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.450527667999268,
        1.1568546295166016,
        1.159986972808838,
        1.1847410202026367,
        1.1890718936920166,
        1.170978307723999,
        1.2093851566314697,
        1.2155494689941406,
        1.2248594760894775,
        1.2248687744140625,
        1.2324252128601074,
        1.2314417362213135,
        1.2435417175292969,
        1.304966688156128,
        1.231598138809204,
        1.2379999160766602,
        1.2355468273162842,
        1.3044893741607666,
        1.2346196174621582,
        1.231482744216919,
        1.2390124797821045,
        1.2471177577972412,
        1.2352452278137207,
        1.241706371307373,
        1.2378547191619873,
        1.2343502044677734,
        1.2353320121765137,
        1.2340192794799805,
        1.2327146530151367,
        1.235644817352295
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.0835583209991455,
        1.5344810485839844,
        1.5682077407836914,
        1.5577301979064941,
        1.5198678970336914,
        1.6055333614349365,
        1.679755449295044,
        1.5591790676116943,
        1.6113743782043457,
        1.629514217376709,
        1.6321828365325928,
        1.5704841613769531,
        1.6246473789215088,
        1.630204439163208,
        1.6316161155700684,
        1.570014238357544,
        1.636404037475586,
        1.6227426528930664,
        1.6217918395996094,
        1.5565869808197021,
        1.6197443008422852,
        1.6207973957061768,
        1.617893934249878,
        1.5525879859924316,
        1.616175889968872,
        1.6124863624572754,
        1.5430681705474854,
        1.5879261493682861,
        1.6000621318817139,
        1.6063389778137207
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.869927167892456,
        1.977475643157959,
        1.990234375,
        2.0253264904022217,
        2.0568435192108154,
        2.064459800720215,
        2.008777141571045,
        2.0787253379821777,
        2.0707013607025146,
        2.0109848976135254,
        2.0796074867248535,
        2.0815229415893555,
        2.015265703201294,
        2.071233034133911,
        2.070528507232666,
        2.0011708736419678,
        2.062572717666626,
        2.0660970211029053,
        1.9932773113250732,
        2.0570521354675293,
        2.0467653274536133,
        1.9863131046295166,
        2.048191785812378,
        2.054743528366089,
        1.979689359664917,
        2.0873427391052246,
        2.0323925018310547,
        1.980182409286499,
        2.035501003265381,
        2.039602279663086
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.8276448249816895,
        2.446316719055176,
        2.540769577026367,
        2.532254934310913,
        2.539182424545288,
        2.554260730743408,
        2.4868571758270264,
        2.5522546768188477,
        2.5552093982696533,
        2.5475401878356934,
        2.548348903656006,
        2.4820117950439453,
        2.534689426422119,
        2.537613868713379,
        2.5340161323547363,
        2.533749580383301,
        2.4521284103393555,
        2.564532518386841,
        2.515073776245117,
        2.501840114593506,
        2.507169723510742,
        2.4429609775543213,
        2.5051217079162598,
        2.5053722858428955,
        2.493950128555298,
        2.4941704273223877,
        2.425462245941162,
        2.4829514026641846,
        2.4877851009368896,
        2.491734743118286
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.200639724731445,
        3.123096227645874,
        3.1424167156219482,
        3.168119430541992,
        3.2291929721832275,
        3.1665549278259277,
        3.180433511734009,
        3.1767499446868896,
        3.1594274044036865,
        3.216933488845825,
        3.153877019882202,
        3.147552013397217,
        3.130328416824341,
        3.1827573776245117,
        3.1251885890960693,
        3.1505892276763916,
        3.100362539291382,
        3.1157915592193604,
        3.0984926223754883,
        3.0867035388946533,
        3.1288394927978516,
        3.0753085613250732,
        3.0788686275482178,
        3.078043222427368,
        3.061643600463867,
        3.035182237625122,
        3.142254114151001,
        3.0435757637023926,
        3.043806314468384,
        3.0397162437438965
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add_no_skip",
  "name_expt": "cosanostra",
  "train_time": 562.277305
}


==> results/asnets-extra-ablations/results-experiments.cosanostra-experiments.actprop_3l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5360825061798096,
        0.0879507064819336,
        0.08527183532714844,
        0.08475685119628906,
        0.0859529972076416,
        0.08632040023803711,
        0.14683818817138672,
        0.08722734451293945,
        0.08580589294433594,
        0.08637690544128418,
        0.08623075485229492,
        0.08647656440734863,
        0.0869913101196289,
        0.08662557601928711,
        0.08750748634338379,
        0.0866096019744873,
        0.08628439903259277,
        0.08704972267150879,
        0.0864403247833252,
        0.0877687931060791,
        0.14930081367492676,
        0.0866084098815918,
        0.08830523490905762,
        0.0866537094116211,
        0.0872640609741211,
        0.08691143989562988,
        0.0881655216217041,
        0.0872812271118164,
        0.08706951141357422,
        0.08678364753723145
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5798265933990479,
        0.1152353286743164,
        0.11524844169616699,
        0.11561107635498047,
        0.17517566680908203,
        0.10380792617797852,
        0.10364627838134766,
        0.10427474975585938,
        0.10373783111572266,
        0.10609126091003418,
        0.1033318042755127,
        0.10440850257873535,
        0.10484957695007324,
        0.1048898696899414,
        0.10461783409118652,
        0.16654348373413086,
        0.1046903133392334,
        0.10491347312927246,
        0.10504269599914551,
        0.10443520545959473,
        0.10462188720703125,
        0.10561275482177734,
        0.10511493682861328,
        0.10484004020690918,
        0.10573101043701172,
        0.10556745529174805,
        0.10600018501281738,
        0.16431927680969238,
        0.10456562042236328,
        0.10429501533508301
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5545265674591064,
        0.1291208267211914,
        0.1786813735961914,
        0.11315584182739258,
        0.11490917205810547,
        0.11436176300048828,
        0.17434358596801758,
        0.11507534980773926,
        0.11324906349182129,
        0.11570048332214355,
        0.1154935359954834,
        0.1741020679473877,
        0.11492538452148438,
        0.1154937744140625,
        0.11544513702392578,
        0.11593413352966309,
        0.17721009254455566,
        0.11569714546203613,
        0.11486434936523438,
        0.11567568778991699,
        0.11539626121520996,
        0.17767715454101562,
        0.1147150993347168,
        0.11591362953186035,
        0.11444568634033203,
        0.17668795585632324,
        0.1163475513458252,
        0.11539101600646973,
        0.1153254508972168,
        0.11653447151184082
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5833170413970947,
        0.19838953018188477,
        0.12923908233642578,
        0.13137459754943848,
        0.13053369522094727,
        0.13075923919677734,
        0.1907031536102295,
        0.13079237937927246,
        0.13176679611206055,
        0.1922621726989746,
        0.1317439079284668,
        0.13141560554504395,
        0.13283729553222656,
        0.13147258758544922,
        0.19219446182250977,
        0.13279271125793457,
        0.13135480880737305,
        0.13384795188903809,
        0.1912095546722412,
        0.13073396682739258,
        0.1309676170349121,
        0.13093996047973633,
        0.19278240203857422,
        0.13294577598571777,
        0.1312849521636963,
        0.13242411613464355,
        0.19201397895812988,
        0.13200759887695312,
        0.1328725814819336,
        0.12938690185546875
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6691133975982666,
        0.2316911220550537,
        0.16249442100524902,
        0.1628272533416748,
        0.22432255744934082,
        0.16342854499816895,
        0.1625356674194336,
        0.22584939002990723,
        0.1633901596069336,
        0.16418862342834473,
        0.1656026840209961,
        0.2263486385345459,
        0.16373896598815918,
        0.1659698486328125,
        0.22758865356445312,
        0.1659073829650879,
        0.16663765907287598,
        0.22832155227661133,
        0.16559243202209473,
        0.16515803337097168,
        0.22581028938293457,
        0.16527652740478516,
        0.16561388969421387,
        0.2277381420135498,
        0.16431021690368652,
        0.16377496719360352,
        0.22815203666687012,
        0.164048433303833,
        0.16538548469543457,
        0.16502141952514648
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7074885368347168,
        0.2551417350769043,
        0.18563508987426758,
        0.18608856201171875,
        0.24876809120178223,
        0.18741273880004883,
        0.1881399154663086,
        0.18875837326049805,
        0.2516462802886963,
        0.18810510635375977,
        0.18964719772338867,
        0.18927836418151855,
        0.25237345695495605,
        0.1900641918182373,
        0.18884015083312988,
        0.2535121440887451,
        0.18988895416259766,
        0.18999457359313965,
        0.19057774543762207,
        0.2510077953338623,
        0.18875789642333984,
        0.19025635719299316,
        0.2517859935760498,
        0.18923234939575195,
        0.1897292137145996,
        0.18841552734375,
        0.2529475688934326,
        0.18878865242004395,
        0.18900108337402344,
        0.19008970260620117
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8218379020690918,
        0.24200177192687988,
        0.2965552806854248,
        0.2115623950958252,
        0.2730081081390381,
        0.2113819122314453,
        0.27249646186828613,
        0.21161341667175293,
        0.27478623390197754,
        0.2743086814880371,
        0.21221327781677246,
        0.27568936347961426,
        0.21582269668579102,
        0.2775893211364746,
        0.2176501750946045,
        0.2786750793457031,
        0.2758452892303467,
        0.21230721473693848,
        0.2739419937133789,
        0.21245551109313965,
        0.27478861808776855,
        0.21352481842041016,
        0.2688140869140625,
        0.2733466625213623,
        0.21311736106872559,
        0.27440738677978516,
        0.21512365341186523,
        0.2762641906738281,
        0.27306342124938965,
        0.2139732837677002
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8417303562164307,
        0.2944760322570801,
        0.23359227180480957,
        0.29744911193847656,
        0.29624366760253906,
        0.298656702041626,
        0.23556232452392578,
        0.3006472587585449,
        0.2991597652435303,
        0.3001368045806885,
        0.3016231060028076,
        0.23839116096496582,
        0.30139660835266113,
        0.3010082244873047,
        0.299116849899292,
        0.2993283271789551,
        0.23714303970336914,
        0.30075693130493164,
        0.2999083995819092,
        0.29932212829589844,
        0.23904681205749512,
        0.2995452880859375,
        0.2989499568939209,
        0.29764580726623535,
        0.2990081310272217,
        0.2367382049560547,
        0.29918551445007324,
        0.2984492778778076,
        0.2988255023956299,
        0.30001091957092285
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8868131637573242,
        0.32476067543029785,
        0.3264312744140625,
        0.2640714645385742,
        0.32848286628723145,
        0.3282794952392578,
        0.3302774429321289,
        0.3298513889312744,
        0.3308522701263428,
        0.33161258697509766,
        0.26747798919677734,
        0.3256497383117676,
        0.32877469062805176,
        0.3289353847503662,
        0.3318290710449219,
        0.33457207679748535,
        0.3295726776123047,
        0.26647043228149414,
        0.33274388313293457,
        0.3286452293395996,
        0.32717251777648926,
        0.3283870220184326,
        0.3282327651977539,
        0.32915377616882324,
        0.32851457595825195,
        0.26745009422302246,
        0.3271911144256592,
        0.3322899341583252,
        0.3274850845336914,
        0.3281991481781006
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.9583907127380371,
        0.3555140495300293,
        0.29453158378601074,
        0.35959601402282715,
        0.3585500717163086,
        0.36093759536743164,
        0.360095739364624,
        0.29781150817871094,
        0.3626978397369385,
        0.36185121536254883,
        0.3627593517303467,
        0.3617696762084961,
        0.29822778701782227,
        0.3594233989715576,
        0.35988330841064453,
        0.3620626926422119,
        0.3627281188964844,
        0.29735684394836426,
        0.36253833770751953,
        0.3602602481842041,
        0.3594660758972168,
        0.3618900775909424,
        0.2995564937591553,
        0.3604743480682373,
        0.36163878440856934,
        0.35932326316833496,
        0.36049723625183105,
        0.2992713451385498,
        0.3624100685119629,
        0.36165571212768555
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.2925899028778076,
        0.5228841304779053,
        0.5940752029418945,
        0.5955379009246826,
        0.5342433452606201,
        0.601433277130127,
        0.5937824249267578,
        0.5320003032684326,
        0.5973672866821289,
        0.5959300994873047,
        0.5309443473815918,
        0.5932917594909668,
        0.5927484035491943,
        0.5328724384307861,
        0.5953423976898193,
        0.5957832336425781,
        0.5293123722076416,
        0.5962188243865967,
        0.5932285785675049,
        0.529106616973877,
        0.5928425788879395,
        0.5939211845397949,
        0.5312740802764893,
        0.5954601764678955,
        0.593348503112793,
        0.5298185348510742,
        0.5980770587921143,
        0.5968403816223145,
        0.5332121849060059,
        0.5963220596313477
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.840630054473877,
        0.863213300704956,
        0.8637840747833252,
        0.877983808517456,
        0.9224648475646973,
        0.8621537685394287,
        0.8745377063751221,
        0.9360730648040771,
        0.9384527206420898,
        0.8741283416748047,
        0.9382517337799072,
        0.9390366077423096,
        0.8740434646606445,
        0.9399111270904541,
        0.9391820430755615,
        0.8738675117492676,
        0.9387421607971191,
        0.8740112781524658,
        0.9360389709472656,
        0.9435007572174072,
        0.878779411315918,
        0.9419064521789551,
        0.9425792694091797,
        0.8781459331512451,
        1.0062901973724365,
        0.9376609325408936,
        0.8778233528137207,
        0.9418468475341797,
        0.8753492832183838,
        0.9376742839813232
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.3489744663238525,
        1.2400381565093994,
        1.2424871921539307,
        1.239408016204834,
        1.2417042255401611,
        1.2413108348846436,
        1.2376277446746826,
        1.2393536567687988,
        1.2392923831939697,
        1.2397913932800293,
        1.23337721824646,
        1.296276569366455,
        1.2407066822052002,
        1.305290699005127,
        1.239544153213501,
        1.2427446842193604,
        1.2401378154754639,
        1.2428908348083496,
        1.2421972751617432,
        1.2410638332366943,
        1.2412934303283691,
        1.2439134120941162,
        1.241178274154663,
        1.2429158687591553,
        1.2397050857543945,
        1.242462396621704,
        1.2434544563293457,
        1.2430474758148193,
        1.2438018321990967,
        1.2428033351898193
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.0931060314178467,
        1.5917487144470215,
        1.6504535675048828,
        1.6481430530548096,
        1.6484439373016357,
        1.5844533443450928,
        1.7073938846588135,
        1.6422789096832275,
        1.6450111865997314,
        1.5805833339691162,
        1.6461446285247803,
        1.641258955001831,
        1.6427550315856934,
        1.5775351524353027,
        1.644561529159546,
        1.6478745937347412,
        1.5827429294586182,
        1.642570972442627,
        1.6566493511199951,
        1.6468212604522705,
        1.5895655155181885,
        1.665330410003662,
        1.6582024097442627,
        1.6567580699920654,
        1.586789846420288,
        1.647315263748169,
        1.6415081024169922,
        1.5791189670562744,
        1.6306710243225098,
        1.6434836387634277
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.952789783477783,
        2.0495340824127197,
        2.1243536472320557,
        2.183736801147461,
        2.0550343990325928,
        2.109431505203247,
        2.114206314086914,
        2.0559239387512207,
        2.127480983734131,
        2.131389617919922,
        2.061940908432007,
        2.1328516006469727,
        2.1351118087768555,
        2.050372838973999,
        2.126539945602417,
        2.1325294971466064,
        2.0613646507263184,
        2.1291637420654297,
        2.12562894821167,
        2.0508432388305664,
        2.1173675060272217,
        2.118894577026367,
        2.046372890472412,
        2.118816614151001,
        2.1297225952148438,
        2.1164450645446777,
        2.112961769104004,
        2.11445689201355,
        2.042966604232788,
        2.1100542545318604
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.1263158321380615,
        2.5859408378601074,
        2.588416814804077,
        2.5785789489746094,
        2.591338634490967,
        2.5921669006347656,
        2.592498540878296,
        2.532658815383911,
        2.579108715057373,
        2.6005730628967285,
        2.5956597328186035,
        2.5911619663238525,
        2.536475419998169,
        2.5841619968414307,
        2.584672212600708,
        2.588712692260742,
        2.578667402267456,
        2.629094362258911,
        2.5096569061279297,
        2.5861175060272217,
        2.5853519439697266,
        2.574383497238159,
        2.5800583362579346,
        2.5185329914093018,
        2.563451051712036,
        2.5649397373199463,
        2.56735897064209,
        2.5591225624084473,
        2.4900431632995605,
        2.550577163696289
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.4025444984436035,
        3.302910327911377,
        3.298750400543213,
        3.236544609069824,
        3.2437736988067627,
        3.2426393032073975,
        3.2476253509521484,
        3.2483737468719482,
        3.286550521850586,
        3.2443602085113525,
        3.2526533603668213,
        3.2326018810272217,
        3.22868013381958,
        3.352266550064087,
        3.228008985519409,
        3.2336387634277344,
        3.2286393642425537,
        3.228809356689453,
        3.2245354652404785,
        3.27113938331604,
        3.2185704708099365,
        3.2009987831115723,
        3.201387643814087,
        3.1984784603118896,
        3.2582716941833496,
        3.200644016265869,
        3.246612787246704,
        3.1904375553131104,
        3.1862027645111084,
        3.177060842514038
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_3l_h_add",
  "name_expt": "cosanostra",
  "train_time": 817.670473
}


==> results/asnets-extra-ablations/results-experiments.det_blocksworld-experiments.actprop_1l_fd-2019-07-30.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        95.62365365028381
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        97.3088128566742
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        94.52062821388245
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        92.53619194030762
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        90.68633556365967
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        93.63637280464172
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        95.35693502426147
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        91.57300186157227
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        90.60110712051392
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        97.73908877372742
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        221.77613925933838
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        208.23044228553772
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        205.65656423568726
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        231.02817153930664
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        204.58797073364258
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        204.87047457695007
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        196.5811779499054
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        198.7180416584015
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        200.76816868782043
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        214.7585391998291
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        222.37947726249695
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        207.20315098762512
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        218.131089925766
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        214.06862545013428
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        218.73112297058105
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        210.3795759677887
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        231.56490659713745
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        198.2259647846222
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        196.30335307121277
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        210.86337637901306
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_1l_fd",
  "name_expt": "det_blocksworld",
  "train_time": 7201.491657
}


==> results/asnets-extra-ablations/results-experiments.det_blocksworld-experiments.actprop_2l_fd_no_history-2019-07-30.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.08142280578613
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.1536545753479
      ]
    },
    {
      "cost": [
        98
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.14451360702515
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        47.066749572753906
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        40.9345600605011
      ]
    },
    {
      "cost": [
        98
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.3373327255249
      ]
    },
    {
      "cost": [
        92
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.359224796295166
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.42909073829651
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.0980966091156
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.18517017364502
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.43411946296692
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        147.32056093215942
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.541499376297
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        134.8849618434906
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        135.96693778038025
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        113.87766861915588
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.5413534641266
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        131.30454874038696
      ]
    },
    {
      "cost": [
        180
      ],
      "goal_reached": [
        true
      ],
      "time": [
        158.90134572982788
      ]
    },
    {
      "cost": [
        146
      ],
      "goal_reached": [
        true
      ],
      "time": [
        122.56826162338257
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        142.24517464637756
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        124.45107436180115
      ]
    },
    {
      "cost": [
        130
      ],
      "goal_reached": [
        true
      ],
      "time": [
        110.58769273757935
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.92503380775452
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        150.17005348205566
      ]
    },
    {
      "cost": [
        140
      ],
      "goal_reached": [
        true
      ],
      "time": [
        129.65930914878845
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        151.11858987808228
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        133.19419693946838
      ]
    },
    {
      "cost": [
        148
      ],
      "goal_reached": [
        true
      ],
      "time": [
        129.6156346797943
      ]
    },
    {
      "cost": [
        148
      ],
      "goal_reached": [
        true
      ],
      "time": [
        128.65690779685974
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd_no_history",
  "name_expt": "det_blocksworld",
  "train_time": 7200.356307
}


==> results/asnets-extra-ablations/results-experiments.det_blocksworld-experiments.actprop_2l_fd_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.38839340209961
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.92267727851868
      ]
    },
    {
      "cost": [
        96
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.411953449249268
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.433722496032715
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.10129642486572
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.91905426979065
      ]
    },
    {
      "cost": [
        90
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.966681241989136
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.105408668518066
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.67853021621704
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.423837661743164
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        125.23722219467163
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.4343376159668
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        132.63091278076172
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        126.45457768440247
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        134.42463183403015
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        116.83460140228271
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        133.98934864997864
      ]
    },
    {
      "cost": [
        148
      ],
      "goal_reached": [
        true
      ],
      "time": [
        124.10823822021484
      ]
    },
    {
      "cost": [
        174
      ],
      "goal_reached": [
        true
      ],
      "time": [
        148.65443468093872
      ]
    },
    {
      "cost": [
        142
      ],
      "goal_reached": [
        true
      ],
      "time": [
        117.09073543548584
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.3865785598755
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        127.1625280380249
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        110.67482471466064
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        132.84171414375305
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        142.00689339637756
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        116.52537417411804
      ]
    },
    {
      "cost": [
        168
      ],
      "goal_reached": [
        true
      ],
      "time": [
        146.5475721359253
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        135.74908924102783
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        130.23441076278687
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        118.27555203437805
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd_no_skip",
  "name_expt": "det_blocksworld",
  "train_time": 4413.185965
}


==> results/asnets-extra-ablations/results-experiments.det_blocksworld-experiments.actprop_3l_fd-2019-07-30.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.82330298423767
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.03858780860901
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.37309384346008
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.2096529006958
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.641751527786255
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.71284079551697
      ]
    },
    {
      "cost": [
        90
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.501172065734863
      ]
    },
    {
      "cost": [
        98
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.619222402572632
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.206825971603394
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.413126707077026
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        120.6732702255249
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        123.63432264328003
      ]
    },
    {
      "cost": [
        172
      ],
      "goal_reached": [
        true
      ],
      "time": [
        145.22188138961792
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        129.5155324935913
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        136.11720967292786
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        112.63992071151733
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        132.40662956237793
      ]
    },
    {
      "cost": [
        150
      ],
      "goal_reached": [
        true
      ],
      "time": [
        128.6889967918396
      ]
    },
    {
      "cost": [
        180
      ],
      "goal_reached": [
        true
      ],
      "time": [
        155.29103875160217
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        121.31832480430603
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        136.69285464286804
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        121.38924193382263
      ]
    },
    {
      "cost": [
        136
      ],
      "goal_reached": [
        true
      ],
      "time": [
        111.51370000839233
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        130.80483198165894
      ]
    },
    {
      "cost": [
        174
      ],
      "goal_reached": [
        true
      ],
      "time": [
        151.137131690979
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        118.7355740070343
      ]
    },
    {
      "cost": [
        168
      ],
      "goal_reached": [
        true
      ],
      "time": [
        147.2940661907196
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.79620552062988
      ]
    },
    {
      "cost": [
        150
      ],
      "goal_reached": [
        true
      ],
      "time": [
        128.7837793827057
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.14195370674133
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_3l_fd",
  "name_expt": "det_blocksworld",
  "train_time": 5792.699235
}


==> results/asnets-extra-ablations/results-experiments.det_gold_miner-experiments.actprop_1l_fd-2019-07-30.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        249
      ],
      "goal_reached": [
        true
      ],
      "time": [
        18.537227869033813
      ]
    },
    {
      "cost": [
        71
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.308586120605469
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        2.5368454456329346
      ]
    },
    {
      "cost": [
        44
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.875097274780273
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.251094579696655
      ]
    },
    {
      "cost": [
        40
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.296895265579224
      ]
    },
    {
      "cost": [
        44
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.951726913452148
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.348247528076172
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.012451171875
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.817480087280273
      ]
    },
    {
      "cost": [
        63
      ],
      "goal_reached": [
        true
      ],
      "time": [
        11.634737253189087
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.977063417434692
      ]
    },
    {
      "cost": [
        83
      ],
      "goal_reached": [
        true
      ],
      "time": [
        30.26444911956787
      ]
    },
    {
      "cost": [
        77
      ],
      "goal_reached": [
        true
      ],
      "time": [
        24.842353343963623
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        20.832581043243408
      ]
    },
    {
      "cost": [
        70
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.3643000125885
      ]
    },
    {
      "cost": [
        95
      ],
      "goal_reached": [
        true
      ],
      "time": [
        51.35290503501892
      ]
    },
    {
      "cost": [
        75
      ],
      "goal_reached": [
        true
      ],
      "time": [
        41.23310995101929
      ]
    },
    {
      "cost": [
        99
      ],
      "goal_reached": [
        true
      ],
      "time": [
        82.95382952690125
      ]
    },
    {
      "cost": [
        80
      ],
      "goal_reached": [
        true
      ],
      "time": [
        67.60600280761719
      ]
    },
    {
      "cost": [
        103
      ],
      "goal_reached": [
        true
      ],
      "time": [
        89.66188311576843
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_1l_fd",
  "name_expt": "det_gold_miner",
  "train_time": 7200.709861
}


==> results/asnets-extra-ablations/results-experiments.det_gold_miner-experiments.actprop_2l_fd_no_history-2019-07-30.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        20.3697030544281
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        3.1040806770324707
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        2.5623552799224854
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        30.05994486808777
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        29.410226583480835
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        29.777400016784668
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        37.512871980667114
      ]
    },
    {
      "cost": [
        44
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.367972373962402
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.278591632843018
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.70232391357422
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        48.81493306159973
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.071112871170044
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        84.59940338134766
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        84.29517912864685
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        86.53855991363525
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        140.87671446800232
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        138.47045302391052
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        137.83824038505554
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        197.89312648773193
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        205.08442306518555
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        197.25320553779602
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd_no_history",
  "name_expt": "det_gold_miner",
  "train_time": 7201.322436
}


==> results/asnets-extra-ablations/results-experiments.det_gold_miner-experiments.actprop_2l_fd_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        23.335261821746826
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        2.9675726890563965
      ]
    },
    {
      "cost": [
        28
      ],
      "goal_reached": [
        true
      ],
      "time": [
        3.752356767654419
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.736833095550537
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.178927659988403
      ]
    },
    {
      "cost": [
        40
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.335403919219971
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.452674150466919
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.516969680786133
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.200414657592773
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.9155590534210205
      ]
    },
    {
      "cost": [
        63
      ],
      "goal_reached": [
        true
      ],
      "time": [
        11.87198281288147
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.1766135692596436
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        96.32641792297363
      ]
    },
    {
      "cost": [
        69
      ],
      "goal_reached": [
        true
      ],
      "time": [
        22.06752347946167
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        21.27324151992798
      ]
    },
    {
      "cost": [
        70
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.953524351119995
      ]
    },
    {
      "cost": [
        83
      ],
      "goal_reached": [
        true
      ],
      "time": [
        46.950727462768555
      ]
    },
    {
      "cost": [
        75
      ],
      "goal_reached": [
        true
      ],
      "time": [
        40.811588764190674
      ]
    },
    {
      "cost": [
        89
      ],
      "goal_reached": [
        true
      ],
      "time": [
        73.73955631256104
      ]
    },
    {
      "cost": [
        80
      ],
      "goal_reached": [
        true
      ],
      "time": [
        65.58502316474915
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        223.7353162765503
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd_no_skip",
  "name_expt": "det_gold_miner",
  "train_time": 7200.595708
}


==> results/asnets-extra-ablations/results-experiments.det_gold_miner-experiments.actprop_3l_fd-2019-07-30.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.127546548843384
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.0292370319366455
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.00327205657959
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.77600646018982
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.454306364059448
      ]
    },
    {
      "cost": [
        40
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.938888788223267
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        9.234586477279663
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.7021164894104
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.473469972610474
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        11.332839965820312
      ]
    },
    {
      "cost": [
        63
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.483247756958008
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        10.459468364715576
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        89.03853797912598
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        89.33585095405579
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        21.90444827079773
      ]
    },
    {
      "cost": [
        72
      ],
      "goal_reached": [
        true
      ],
      "time": [
        38.48939299583435
      ]
    },
    {
      "cost": [
        83
      ],
      "goal_reached": [
        true
      ],
      "time": [
        44.97021222114563
      ]
    },
    {
      "cost": [
        75
      ],
      "goal_reached": [
        true
      ],
      "time": [
        40.05735731124878
      ]
    },
    {
      "cost": [
        89
      ],
      "goal_reached": [
        true
      ],
      "time": [
        74.78473353385925
      ]
    },
    {
      "cost": [
        80
      ],
      "goal_reached": [
        true
      ],
      "time": [
        65.37259030342102
      ]
    },
    {
      "cost": [
        103
      ],
      "goal_reached": [
        true
      ],
      "time": [
        86.55054259300232
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_3l_fd",
  "name_expt": "det_gold_miner",
  "train_time": 7201.539454
}


==> results/asnets-extra-ablations/results-experiments.det_matching_bw_custom-experiments.actprop_1l_fd-2019-07-30.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        40.82197189331055
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        40.21814465522766
      ]
    },
    {
      "cost": [
        60
      ],
      "goal_reached": [
        true
      ],
      "time": [
        10.39026427268982
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        75.96587586402893
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        27.689616680145264
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.41252827644348
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        125.93320226669312
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        123.0806176662445
      ]
    },
    {
      "cost": [
        148
      ],
      "goal_reached": [
        true
      ],
      "time": [
        64.35990691184998
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        194.3904995918274
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        182.418612241745
      ]
    },
    {
      "cost": [
        192
      ],
      "goal_reached": [
        true
      ],
      "time": [
        125.1366069316864
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        265.20217990875244
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        274.0059378147125
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        254.2414586544037
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        384.1043882369995
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        348.99482703208923
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        327.7370309829712
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        539.7134084701538
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        467.6391623020172
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        472.552054643631
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        632.9925434589386
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        678.2854173183441
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        564.2077286243439
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        947.4294593334198
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        815.6869089603424
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        681.3004174232483
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        988.0978333950043
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        936.3214590549469
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        1048.427039861679
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_1l_fd",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7201.778428
}


==> results/asnets-extra-ablations/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd_no_history-2019-07-30.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        54
      ],
      "goal_reached": [
        true
      ],
      "time": [
        10.399287223815918
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.06303095817566
      ]
    },
    {
      "cost": [
        44
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.727318048477173
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        17.654691457748413
      ]
    },
    {
      "cost": [
        58
      ],
      "goal_reached": [
        true
      ],
      "time": [
        12.106158971786499
      ]
    },
    {
      "cost": [
        56
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.982922792434692
      ]
    },
    {
      "cost": [
        94
      ],
      "goal_reached": [
        true
      ],
      "time": [
        45.642587184906006
      ]
    },
    {
      "cost": [
        80
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.64289879798889
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        29.257920026779175
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        77.46609926223755
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        181.79324293136597
      ]
    },
    {
      "cost": [
        76
      ],
      "goal_reached": [
        true
      ],
      "time": [
        48.12393760681152
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        142.61565470695496
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        248.84233856201172
      ]
    },
    {
      "cost": [
        98
      ],
      "goal_reached": [
        true
      ],
      "time": [
        92.9481155872345
      ]
    },
    {
      "cost": [
        146
      ],
      "goal_reached": [
        true
      ],
      "time": [
        158.85623908042908
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        136.85318851470947
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        310.2346591949463
      ]
    },
    {
      "cost": [
        184
      ],
      "goal_reached": [
        true
      ],
      "time": [
        353.3282904624939
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        271.26253747940063
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        462.1263904571533
      ]
    },
    {
      "cost": [
        194
      ],
      "goal_reached": [
        true
      ],
      "time": [
        543.718154668808
      ]
    },
    {
      "cost": [
        178
      ],
      "goal_reached": [
        true
      ],
      "time": [
        405.80947256088257
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        348.23715591430664
      ]
    },
    {
      "cost": [
        216
      ],
      "goal_reached": [
        true
      ],
      "time": [
        803.6113684177399
      ]
    },
    {
      "cost": [
        176
      ],
      "goal_reached": [
        true
      ],
      "time": [
        592.2298839092255
      ]
    },
    {
      "cost": [
        140
      ],
      "goal_reached": [
        true
      ],
      "time": [
        444.47331857681274
      ]
    },
    {
      "cost": [
        240
      ],
      "goal_reached": [
        true
      ],
      "time": [
        1128.8147420883179
      ]
    },
    {
      "cost": [
        190
      ],
      "goal_reached": [
        true
      ],
      "time": [
        675.5247766971588
      ]
    },
    {
      "cost": [
        192
      ],
      "goal_reached": [
        true
      ],
      "time": [
        811.6587500572205
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_2l_fd_no_history",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7200.794695
}


==> results/asnets-extra-ablations/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        52
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.6536149978637695
      ]
    },
    {
      "cost": [
        48
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.067753791809082
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.085944652557373
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        17.63162589073181
      ]
    },
    {
      "cost": [
        58
      ],
      "goal_reached": [
        true
      ],
      "time": [
        15.63535451889038
      ]
    },
    {
      "cost": [
        60
      ],
      "goal_reached": [
        true
      ],
      "time": [
        15.922861337661743
      ]
    },
    {
      "cost": [
        90
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.53017234802246
      ]
    },
    {
      "cost": [
        82
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.86708855628967
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.09648299217224
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        75.77515506744385
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        68.21915173530579
      ]
    },
    {
      "cost": [
        68
      ],
      "goal_reached": [
        true
      ],
      "time": [
        43.45112347602844
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        133.25028657913208
      ]
    },
    {
      "cost": [
        118
      ],
      "goal_reached": [
        true
      ],
      "time": [
        111.26541018486023
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        91.96864438056946
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        196.20489478111267
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        145.0170497894287
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        142.68932127952576
      ]
    },
    {
      "cost": [
        174
      ],
      "goal_reached": [
        true
      ],
      "time": [
        369.5174856185913
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        317.1250207424164
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        273.57542395591736
      ]
    },
    {
      "cost": [
        192
      ],
      "goal_reached": [
        true
      ],
      "time": [
        554.1768136024475
      ]
    },
    {
      "cost": [
        180
      ],
      "goal_reached": [
        true
      ],
      "time": [
        488.90187525749207
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        414.823851108551
      ]
    },
    {
      "cost": [
        210
      ],
      "goal_reached": [
        true
      ],
      "time": [
        802.3573062419891
      ]
    },
    {
      "cost": [
        198
      ],
      "goal_reached": [
        true
      ],
      "time": [
        592.1457920074463
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        437.484384059906
      ]
    },
    {
      "cost": [
        232
      ],
      "goal_reached": [
        true
      ],
      "time": [
        1195.9478614330292
      ]
    },
    {
      "cost": [
        194
      ],
      "goal_reached": [
        true
      ],
      "time": [
        834.4977300167084
      ]
    },
    {
      "cost": [
        200
      ],
      "goal_reached": [
        true
      ],
      "time": [
        868.7087388038635
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_2l_fd_no_skip",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7202.374277
}


==> results/asnets-extra-ablations/results-experiments.det_matching_bw_custom-experiments.actprop_3l_fd-2019-07-30.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        56
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.61960744857788
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.116745471954346
      ]
    },
    {
      "cost": [
        46
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.992684602737427
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        17.95969319343567
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        19.884422063827515
      ]
    },
    {
      "cost": [
        56
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.91647458076477
      ]
    },
    {
      "cost": [
        96
      ],
      "goal_reached": [
        true
      ],
      "time": [
        43.646942377090454
      ]
    },
    {
      "cost": [
        88
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.614964962005615
      ]
    },
    {
      "cost": [
        72
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.09706974029541
      ]
    },
    {
      "cost": [
        140
      ],
      "goal_reached": [
        true
      ],
      "time": [
        93.60898232460022
      ]
    },
    {
      "cost": [
        96
      ],
      "goal_reached": [
        true
      ],
      "time": [
        64.5940408706665
      ]
    },
    {
      "cost": [
        70
      ],
      "goal_reached": [
        true
      ],
      "time": [
        48.57286071777344
      ]
    },
    {
      "cost": [
        140
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.90734934806824
      ]
    },
    {
      "cost": [
        116
      ],
      "goal_reached": [
        true
      ],
      "time": [
        109.95131993293762
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        94.19028663635254
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        236.95641136169434
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        141.30381059646606
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        145.4202857017517
      ]
    },
    {
      "cost": [
        180
      ],
      "goal_reached": [
        true
      ],
      "time": [
        366.34583258628845
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        306.0765540599823
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        240.97120475769043
      ]
    },
    {
      "cost": [
        198
      ],
      "goal_reached": [
        true
      ],
      "time": [
        563.0172238349915
      ]
    },
    {
      "cost": [
        188
      ],
      "goal_reached": [
        true
      ],
      "time": [
        432.32466340065
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        411.7322311401367
      ]
    },
    {
      "cost": [
        234
      ],
      "goal_reached": [
        true
      ],
      "time": [
        907.3173196315765
      ]
    },
    {
      "cost": [
        168
      ],
      "goal_reached": [
        true
      ],
      "time": [
        586.3392360210419
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        456.9273281097412
      ]
    },
    {
      "cost": [
        284
      ],
      "goal_reached": [
        true
      ],
      "time": [
        1096.8018667697906
      ]
    },
    {
      "cost": [
        196
      ],
      "goal_reached": [
        true
      ],
      "time": [
        840.90340924263
      ]
    },
    {
      "cost": [
        198
      ],
      "goal_reached": [
        true
      ],
      "time": [
        865.5071589946747
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_3l_fd",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7203.42275
}


==> results/asnets-extra-ablations/results-experiments.ex_blocksworld-experiments.actprop_1l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.650991678237915,
        7.519593954086304,
        7.519924879074097,
        7.750109434127808,
        7.577948331832886,
        7.54866361618042,
        7.491641044616699,
        7.5238683223724365,
        7.555733919143677,
        7.542293071746826,
        7.591824769973755,
        7.692352771759033,
        7.596017599105835,
        7.761643171310425,
        7.617861747741699,
        7.585504055023193,
        7.601447582244873,
        7.703488111495972,
        7.780268907546997,
        7.673386335372925,
        7.724463701248169,
        7.842358589172363,
        7.792626142501831,
        7.688554525375366,
        7.863915920257568,
        8.181272983551025,
        7.967060327529907,
        7.941249370574951,
        7.7307257652282715,
        7.576640605926514
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.119770288467407,
        8.378151655197144,
        8.1631498336792,
        7.700632810592651,
        7.9294257164001465,
        7.664522409439087,
        7.653630256652832,
        7.077746152877808,
        7.672183513641357,
        7.686012506484985,
        7.572380065917969,
        7.687985420227051,
        7.513805866241455,
        6.907661199569702,
        7.591324806213379,
        7.6768951416015625,
        7.640363454818726,
        6.973123073577881,
        7.807716608047485,
        7.023147106170654,
        7.080259799957275,
        7.783032655715942,
        7.8836586475372314,
        7.023838758468628,
        7.6346447467803955,
        7.010324716567993,
        7.686299562454224,
        7.6938347816467285,
        7.059702157974243,
        7.020711183547974
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.352296590805054,
        7.740859746932983,
        7.86661434173584,
        7.821367263793945,
        7.641271352767944,
        7.7004499435424805,
        7.631210088729858,
        7.8175272941589355,
        7.833829402923584,
        7.8105387687683105,
        7.636082887649536,
        7.701932430267334,
        7.551248788833618,
        7.711182594299316,
        7.641631603240967,
        7.659670829772949,
        7.722263336181641,
        7.789257049560547,
        7.778298854827881,
        7.846179723739624,
        7.701571464538574,
        7.844859838485718,
        7.9389808177948,
        7.6903321743011475,
        7.672250509262085,
        7.744836807250977,
        7.627761363983154,
        7.707165956497192,
        7.7574074268341064,
        7.637154817581177
      ]
    },
    {
      "cost": [
        54,
        299,
        50,
        48,
        46,
        48,
        46,
        299,
        40,
        50,
        299,
        299,
        50,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        46,
        299,
        97,
        299,
        299,
        64,
        34,
        299,
        40
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true
      ],
      "time": [
        1.9599792957305908,
        9.156931161880493,
        1.65574312210083,
        1.4012982845306396,
        1.4651319980621338,
        1.395512580871582,
        1.3999381065368652,
        9.115339756011963,
        1.1449074745178223,
        1.5839793682098389,
        8.97599172592163,
        9.084376573562622,
        1.4301416873931885,
        9.212233066558838,
        9.316315412521362,
        9.199485540390015,
        9.164588689804077,
        9.160649538040161,
        9.321791648864746,
        9.275529861450195,
        9.184815883636475,
        1.4537527561187744,
        9.23443055152893,
        3.0047190189361572,
        9.174625635147095,
        8.98337697982788,
        2.0085434913635254,
        1.0684130191802979,
        9.186610460281372,
        1.2565433979034424
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        39,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.62752389907837,
        10.1201491355896,
        9.81149435043335,
        1.3142116069793701,
        9.573596477508545,
        9.753724813461304,
        9.691920518875122,
        9.744376182556152,
        9.549253702163696,
        9.677356958389282,
        10.108211278915405,
        9.933348894119263,
        9.637768268585205,
        9.781017065048218,
        9.935225486755371,
        9.50920844078064,
        9.601411581039429,
        9.735972166061401,
        9.655665636062622,
        9.965194702148438,
        10.078785419464111,
        9.981885194778442,
        10.090080976486206,
        9.670709133148193,
        9.638787269592285,
        9.634552478790283,
        9.30763554573059,
        9.83638072013855,
        10.257032871246338,
        9.756564855575562
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.590630531311035,
        9.30051565170288,
        9.448056697845459,
        9.435033559799194,
        9.098797082901001,
        9.262453556060791,
        9.12482738494873,
        9.312847137451172,
        9.127737760543823,
        9.203766107559204,
        9.220705509185791,
        9.415350675582886,
        9.121596097946167,
        9.306758403778076,
        9.44510269165039,
        9.5361008644104,
        9.185635328292847,
        9.458606004714966,
        9.472169876098633,
        9.380528926849365,
        9.358774423599243,
        9.502005100250244,
        9.41094183921814,
        10.881511688232422,
        9.395240545272827,
        9.436810493469238,
        9.340104579925537,
        9.425005197525024,
        9.521777629852295,
        9.306880235671997
      ]
    },
    {
      "cost": [
        32,
        299,
        299,
        299,
        299,
        299,
        30,
        32,
        32,
        299,
        32,
        32,
        34,
        299,
        32,
        299,
        299,
        36,
        32,
        56,
        32,
        32,
        299,
        299,
        32,
        80,
        299,
        299,
        34,
        40
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        true
      ],
      "time": [
        1.6072719097137451,
        11.18281602859497,
        11.165371417999268,
        10.990426540374756,
        11.260913610458374,
        11.195017576217651,
        1.1621010303497314,
        1.2418577671051025,
        1.1856269836425781,
        10.964714765548706,
        1.0576205253601074,
        1.1932287216186523,
        1.340531826019287,
        10.960482835769653,
        1.1468098163604736,
        11.0369131565094,
        11.123133897781372,
        1.3375184535980225,
        1.1254515647888184,
        1.9309828281402588,
        1.1327171325683594,
        1.1292273998260498,
        11.144288778305054,
        11.01256251335144,
        1.2109417915344238,
        2.9544079303741455,
        11.280567169189453,
        11.457667827606201,
        1.3116059303283691,
        1.4397389888763428
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.28211498260498,
        12.024683237075806,
        10.906461477279663,
        10.975756883621216,
        10.827333211898804,
        10.912466526031494,
        10.859544515609741,
        10.976402044296265,
        10.95462441444397,
        10.929029703140259,
        11.00655746459961,
        11.38413405418396,
        11.587975025177002,
        11.304779529571533,
        10.955720901489258,
        11.040991306304932,
        10.848198413848877,
        11.209369421005249,
        11.03990626335144,
        11.012453079223633,
        11.034710168838501,
        11.185835838317871,
        11.325706720352173,
        11.24725604057312,
        11.059862852096558,
        11.116046905517578,
        10.803090810775757,
        11.000904560089111,
        11.034685850143433,
        10.84068250656128
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.079402208328247,
        11.344321012496948,
        10.73005747795105,
        10.83736777305603,
        10.857820749282837,
        11.373209953308105,
        10.929371356964111,
        11.150848388671875,
        11.095852613449097,
        11.314056158065796,
        11.065718412399292,
        11.339249849319458,
        10.835510492324829,
        11.561150312423706,
        11.56905198097229,
        10.983129262924194,
        10.918241262435913,
        10.876445531845093,
        10.993741273880005,
        10.969820976257324,
        10.816104888916016,
        11.040260791778564,
        10.936410665512085,
        10.834882259368896,
        10.79984974861145,
        11.046482563018799,
        10.755900859832764,
        10.883147716522217,
        10.951021909713745,
        10.927392482757568
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.77913784980774,
        12.715774297714233,
        12.68535304069519,
        12.921757221221924,
        12.533684968948364,
        12.802117824554443,
        12.6609525680542,
        12.714587688446045,
        12.761996030807495,
        12.632534265518188,
        12.534866333007812,
        12.607609987258911,
        12.552911758422852,
        12.662687301635742,
        12.517828464508057,
        12.618853092193604,
        12.585316181182861,
        12.706847429275513,
        12.707772016525269,
        12.654277086257935,
        12.571102857589722,
        12.948662757873535,
        12.695758819580078,
        12.800025463104248,
        12.590258836746216,
        12.773196458816528,
        12.539373874664307,
        12.830008268356323,
        12.842365026473999,
        12.813178777694702
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.755637884140015,
        12.555474996566772,
        12.650245189666748,
        13.09675931930542,
        12.852901697158813,
        12.735711097717285,
        12.841705083847046,
        12.689571380615234,
        12.683234691619873,
        13.353310346603394,
        12.517416000366211,
        12.78905963897705,
        12.458708763122559,
        12.757647275924683,
        12.802109003067017,
        12.819308280944824,
        12.639250755310059,
        12.765851736068726,
        12.648321151733398,
        12.867286205291748,
        12.575923204421997,
        12.763437032699585,
        12.792534351348877,
        12.780002117156982,
        12.684619426727295,
        12.90902042388916,
        12.75083041191101,
        12.96279239654541,
        12.914569616317749,
        12.77048373222351
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.463505506515503,
        12.547827005386353,
        12.45503830909729,
        12.583791494369507,
        12.509530067443848,
        12.69794487953186,
        12.492967128753662,
        12.617566108703613,
        12.626625776290894,
        12.631975173950195,
        12.6126229763031,
        12.841063022613525,
        12.521122694015503,
        12.803908109664917,
        12.677797317504883,
        12.718994140625,
        12.668412208557129,
        12.816562175750732,
        12.844720363616943,
        12.873313903808594,
        12.722548484802246,
        13.605496883392334,
        13.32724404335022,
        12.815826654434204,
        12.722618818283081,
        12.799519538879395,
        12.64511752128601,
        12.98197340965271,
        13.03556227684021,
        13.080296039581299
      ]
    },
    {
      "cost": [
        299,
        299,
        167,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.717034578323364,
        14.53808331489563,
        8.244527339935303,
        14.81547498703003,
        14.602505445480347,
        14.603960514068604,
        14.628073453903198,
        14.80522871017456,
        15.135551691055298,
        14.902014970779419,
        14.820884704589844,
        14.73775315284729,
        14.956835508346558,
        14.767438411712646,
        13.825124263763428,
        14.804870843887329,
        14.724696636199951,
        14.771802425384521,
        14.667113780975342,
        14.716059923171997,
        15.055965185165405,
        14.777828693389893,
        13.89914846420288,
        14.60655403137207,
        14.678114891052246,
        14.863398551940918,
        14.943514108657837,
        15.133980512619019,
        14.855191707611084,
        14.948079109191895
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        62,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.195285320281982,
        14.98469066619873,
        15.461237907409668,
        14.85328722000122,
        15.207509756088257,
        14.991569757461548,
        3.3105905055999756,
        14.975041627883911,
        15.033663988113403,
        14.99718427658081,
        14.969613075256348,
        14.91383147239685,
        14.894968271255493,
        14.892168998718262,
        15.311118602752686,
        15.031294822692871,
        14.98200249671936,
        14.931011199951172,
        14.937474012374878,
        14.935590267181396,
        14.905640602111816,
        14.854681730270386,
        15.219589948654175,
        15.0186026096344,
        15.011091232299805,
        14.967135906219482,
        15.051065683364868,
        15.063292503356934,
        15.031985998153687,
        15.19739317893982
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.178792238235474,
        15.030028820037842,
        15.035941123962402,
        14.93612265586853,
        14.723123550415039,
        15.08968997001648,
        14.695026159286499,
        15.061760902404785,
        14.83700180053711,
        14.906713485717773,
        14.778374910354614,
        15.107095003128052,
        14.903677940368652,
        14.930766820907593,
        14.725178956985474,
        14.782575845718384,
        14.638768911361694,
        14.775973081588745,
        14.898741483688354,
        15.038118600845337,
        14.981414318084717,
        15.22352647781372,
        15.135730504989624,
        15.200162172317505,
        15.061954975128174,
        15.208382844924927,
        15.008747100830078,
        15.115115880966187,
        15.193127632141113,
        15.135303497314453
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.025237798690796,
        17.70317769050598,
        17.032634019851685,
        17.772873401641846,
        17.651710271835327,
        17.76748561859131,
        17.60831069946289,
        16.856053590774536,
        17.47300958633423,
        17.577224493026733,
        17.65842843055725,
        16.956971168518066,
        17.15978741645813,
        17.60753059387207,
        18.004190683364868,
        17.10335636138916,
        16.919846296310425,
        18.287070274353027,
        18.268543243408203,
        17.729532957077026,
        18.05008029937744,
        17.919146299362183,
        17.778914213180542,
        17.796011686325073,
        17.47945547103882,
        17.06293225288391,
        16.87776279449463,
        17.197837829589844,
        17.847069025039673,
        17.71536350250244
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        19.46225619316101,
        17.63937544822693,
        17.913238525390625,
        17.88678789138794,
        17.577283143997192,
        18.120733499526978,
        17.501068353652954,
        18.11892557144165,
        17.429517030715942,
        17.522719621658325,
        17.61537742614746,
        17.509146213531494,
        17.128632068634033,
        17.92196750640869,
        17.759879112243652,
        17.831098794937134,
        17.76577091217041,
        17.51405143737793,
        18.187488317489624,
        17.92688751220703,
        17.73265814781189,
        17.61766481399536,
        18.35156536102295,
        17.67007350921631,
        17.87068200111389,
        18.019771099090576,
        17.790438890457153,
        18.4352548122406,
        18.041813850402832,
        17.283747911453247
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        78,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.40317678451538,
        17.091181993484497,
        17.58623743057251,
        17.266624927520752,
        17.416701793670654,
        16.90507173538208,
        16.846057891845703,
        16.871922731399536,
        17.2076895236969,
        17.138628721237183,
        16.942533016204834,
        17.05966305732727,
        16.931422472000122,
        17.13311457633972,
        4.568769931793213,
        17.092047214508057,
        17.011930465698242,
        17.151138067245483,
        17.38472294807434,
        17.33087682723999,
        17.008920431137085,
        17.3578941822052,
        17.270732164382935,
        17.13428568840027,
        17.00122332572937,
        17.17461609840393,
        16.99652934074402,
        17.258025407791138,
        17.195571422576904,
        17.221686124801636
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        19.214062213897705,
        19.088664770126343,
        19.575258016586304,
        19.461739778518677,
        18.898264169692993,
        19.085942268371582,
        18.93014669418335,
        19.082996368408203,
        19.233079195022583,
        19.541213989257812,
        19.076743602752686,
        19.23090624809265,
        18.805956602096558,
        19.20016860961914,
        18.923449754714966,
        19.152227640151978,
        19.094643115997314,
        19.472989559173584,
        19.584779024124146,
        19.354888677597046,
        19.296932458877563,
        19.479917287826538,
        19.379929065704346,
        19.46056842803955,
        19.084084033966064,
        19.621875524520874,
        19.040416479110718,
        19.44119358062744,
        19.319846153259277,
        19.08319664001465
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        159,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        19.500420093536377,
        19.25195550918579,
        19.108400106430054,
        19.322086095809937,
        19.08000373840332,
        19.259414196014404,
        10.130232810974121,
        19.232611894607544,
        19.116395235061646,
        19.281521320343018,
        19.304885625839233,
        19.39859914779663,
        19.296746492385864,
        18.121619939804077,
        19.30348801612854,
        19.207422494888306,
        19.16539978981018,
        19.278322219848633,
        19.487837553024292,
        19.511723279953003,
        19.569542407989502,
        19.627375602722168,
        19.745258808135986,
        19.462777137756348,
        19.35919427871704,
        19.417888641357422,
        19.441673517227173,
        19.56276535987854,
        19.514424800872803,
        19.702596426010132
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.002676486968994,
        19.772995710372925,
        19.611974000930786,
        19.61269760131836,
        19.403934955596924,
        19.42798376083374,
        19.3038113117218,
        19.485716819763184,
        19.380556344985962,
        19.290907621383667,
        19.02555751800537,
        19.42864418029785,
        19.253551244735718,
        19.615103483200073,
        19.653591632843018,
        19.861844062805176,
        19.47279715538025,
        19.279629707336426,
        19.362746238708496,
        19.375930309295654,
        19.244357109069824,
        19.63442349433899,
        19.669254064559937,
        19.696123123168945,
        19.221466541290283,
        19.20608353614807,
        19.43808078765869,
        19.664872646331787,
        19.739285945892334,
        19.53427481651306
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.9792537689209,
        22.599255084991455,
        21.722144842147827,
        21.976778507232666,
        22.17608952522278,
        21.724529027938843,
        21.62081027030945,
        21.94863748550415,
        21.982889890670776,
        21.978842973709106,
        22.123706340789795,
        22.361706018447876,
        22.0108540058136,
        22.210103511810303,
        22.01690936088562,
        22.12699007987976,
        21.727648973464966,
        22.02640390396118,
        21.998692512512207,
        22.022597074508667,
        22.050025701522827,
        22.24242663383484,
        22.0921471118927,
        22.791840076446533,
        22.785528421401978,
        22.097399711608887,
        21.934705018997192,
        22.127497673034668,
        22.32881760597229,
        21.87556767463684
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.967339754104614,
        21.95208764076233,
        21.608731269836426,
        21.934731483459473,
        21.907935857772827,
        21.723944187164307,
        21.551642894744873,
        21.94291853904724,
        21.82160258293152,
        21.943225622177124,
        21.904150009155273,
        22.538353443145752,
        21.623858213424683,
        21.767775535583496,
        21.672016143798828,
        21.79978084564209,
        21.769875526428223,
        21.74080467224121,
        21.719525814056396,
        21.93579649925232,
        22.01300597190857,
        22.16244888305664,
        22.085090160369873,
        22.031711101531982,
        21.582877159118652,
        21.6843159198761,
        21.46479105949402,
        21.580167531967163,
        21.650226593017578,
        21.322964906692505
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.277405500411987,
        21.771948099136353,
        22.66764760017395,
        22.241162538528442,
        21.815855741500854,
        21.80620050430298,
        21.719144821166992,
        21.924280881881714,
        21.807281017303467,
        22.239108085632324,
        21.68900990486145,
        21.937286615371704,
        21.670679330825806,
        22.225759029388428,
        21.624794960021973,
        21.8008930683136,
        21.809759616851807,
        22.22412919998169,
        22.22579073905945,
        22.213995695114136,
        22.06260585784912,
        21.966922283172607,
        21.976959943771362,
        22.280442714691162,
        22.029165267944336,
        22.196882963180542,
        22.229593992233276,
        22.079244136810303,
        22.004145622253418,
        21.97669267654419
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        195,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.394237995147705,
        24.815509557724,
        24.92053723335266,
        24.738240718841553,
        24.69919729232788,
        24.75905418395996,
        24.636300563812256,
        24.87395143508911,
        24.7208833694458,
        24.87992787361145,
        24.501561641693115,
        24.720014810562134,
        24.723955392837524,
        25.263338565826416,
        25.01102352142334,
        25.028825283050537,
        16.168989181518555,
        24.830723524093628,
        24.887463808059692,
        25.140172004699707,
        25.154252529144287,
        25.15381145477295,
        25.36858630180359,
        25.323903799057007,
        25.20665669441223,
        25.057252883911133,
        24.001309633255005,
        25.173213720321655,
        24.639071702957153,
        25.17385172843933
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        25.13110876083374,
        24.930407285690308,
        24.69180464744568,
        24.996554374694824,
        24.996028900146484,
        24.772167682647705,
        24.861166954040527,
        25.207372665405273,
        25.241626262664795,
        25.10334849357605,
        24.998958826065063,
        24.942704677581787,
        24.710153341293335,
        25.097899913787842,
        24.712390661239624,
        24.61362314224243,
        24.73862862586975,
        25.134987115859985,
        25.365814447402954,
        25.003315687179565,
        24.96950101852417,
        24.912877798080444,
        24.828470706939697,
        24.720133066177368,
        24.52889132499695,
        24.66674256324768,
        24.208446502685547,
        24.378719329833984,
        24.42045307159424,
        23.91646647453308
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        25.250258684158325,
        24.92997145652771,
        24.944109201431274,
        25.08989453315735,
        25.086743354797363,
        25.183574676513672,
        24.998209953308105,
        25.241934061050415,
        25.191059350967407,
        25.38702630996704,
        24.987270832061768,
        25.122883319854736,
        25.15200448036194,
        25.626108646392822,
        25.037598609924316,
        25.05037212371826,
        25.055296421051025,
        25.14546847343445,
        25.301127672195435,
        25.209269762039185,
        25.10640048980713,
        25.17796015739441,
        25.287249088287354,
        25.07703471183777,
        24.472047805786133,
        24.555057287216187,
        23.99427318572998,
        23.804535150527954,
        23.608821868896484,
        23.284620761871338
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.29729413986206,
        28.02885675430298,
        27.271357536315918,
        27.381653547286987,
        27.213512420654297,
        27.83095145225525,
        27.801589250564575,
        28.061331748962402,
        27.62882161140442,
        27.883363485336304,
        27.547976970672607,
        27.639230251312256,
        27.451693058013916,
        26.40024495124817,
        27.674827098846436,
        27.932159185409546,
        27.396507501602173,
        27.7422034740448,
        27.808593273162842,
        27.990465879440308,
        27.573291063308716,
        28.028458833694458,
        27.70979356765747,
        27.81108808517456,
        27.69512367248535,
        27.701948404312134,
        27.769106149673462,
        27.717494010925293,
        27.595305681228638,
        27.626643180847168
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.42505407333374,
        27.886142015457153,
        27.668450832366943,
        27.83485984802246,
        28.120136737823486,
        27.704428672790527,
        27.668537616729736,
        27.792362689971924,
        27.464598894119263,
        27.830371141433716,
        27.82463765144348,
        28.240356922149658,
        28.041285276412964,
        27.930723905563354,
        27.609715461730957,
        28.017006158828735,
        27.963491201400757,
        27.965815782546997,
        28.242008209228516,
        28.137415409088135,
        28.158482313156128,
        28.06224799156189,
        28.03023624420166,
        28.126482486724854,
        28.273383140563965,
        28.17578649520874,
        28.024272441864014,
        27.941291570663452,
        28.320767402648926,
        27.862833261489868
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        30.481371641159058,
        27.717300176620483,
        27.283137798309326,
        27.455820560455322,
        27.46767497062683,
        27.664122819900513,
        27.73224449157715,
        28.047257661819458,
        27.60210943222046,
        27.904295444488525,
        27.50964617729187,
        27.75002121925354,
        27.55696415901184,
        27.761187314987183,
        27.916996479034424,
        27.636864185333252,
        27.91852641105652,
        28.01639723777771,
        27.83593487739563,
        27.802437782287598,
        29.113494396209717,
        27.98625349998474,
        27.559587001800537,
        27.810792922973633,
        27.7366726398468,
        27.746917486190796,
        27.596128225326538,
        27.594067811965942,
        27.722461223602295,
        27.68012809753418
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_1l_h_add",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.718326
}


==> results/asnets-extra-ablations/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add_no_history-2019-07-30.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        26,
        299,
        26,
        299,
        299,
        299,
        299,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        26,
        26,
        26,
        299,
        26,
        299,
        26
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true
      ],
      "time": [
        5.595830917358398,
        0.5719976425170898,
        5.430495738983154,
        0.5315051078796387,
        5.430983543395996,
        5.435760736465454,
        5.334094762802124,
        5.45211386680603,
        0.5572683811187744,
        5.311663389205933,
        0.5091123580932617,
        0.5512363910675049,
        5.69024395942688,
        5.404790163040161,
        0.5007696151733398,
        5.534654378890991,
        5.411329984664917,
        5.561114311218262,
        5.4205100536346436,
        5.433033466339111,
        5.360960960388184,
        5.550646781921387,
        5.398768424987793,
        0.5696513652801514,
        0.5576362609863281,
        0.508582592010498,
        5.5451507568359375,
        0.49500608444213867,
        5.40093207359314,
        0.521564245223999
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        6.991910696029663,
        6.759888648986816,
        6.797136306762695,
        6.785979509353638,
        6.690223693847656,
        6.748558044433594,
        6.69546365737915,
        6.805806636810303,
        6.7016921043396,
        6.776363134384155,
        6.7287304401397705,
        6.792403697967529,
        6.720864772796631,
        6.79279637336731,
        6.729799270629883,
        6.812735319137573,
        6.808024883270264,
        6.860142946243286,
        6.769824504852295,
        6.842684745788574,
        6.8084259033203125,
        6.854443073272705,
        6.802664279937744,
        6.861678838729858,
        6.786332845687866,
        7.12088942527771,
        7.16537070274353,
        7.415547132492065,
        7.349837779998779,
        7.387012243270874
      ]
    },
    {
      "cost": [
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        299,
        299,
        26
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        7.0542213916778564,
        0.7071011066436768,
        6.940987825393677,
        0.7023470401763916,
        6.891275644302368,
        0.6942167282104492,
        6.89838171005249,
        0.6835372447967529,
        6.848244905471802,
        0.670546293258667,
        0.6311697959899902,
        6.930934429168701,
        6.864278554916382,
        0.6191306114196777,
        0.6161956787109375,
        0.6158430576324463,
        6.93040919303894,
        6.839013338088989,
        0.6856534481048584,
        0.6660938262939453,
        0.6149377822875977,
        6.927514553070068,
        0.6165225505828857,
        0.6779747009277344,
        6.86335563659668,
        6.952447175979614,
        0.6191794872283936,
        6.876003742218018,
        6.958404541015625,
        0.6183357238769531
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.0894532203674316,
        0.7069592475891113,
        0.8519411087036133,
        0.7549355030059814,
        8.12647557258606,
        0.7671115398406982,
        0.9044771194458008,
        0.7699446678161621,
        0.6684896945953369,
        0.7286410331726074,
        0.8257608413696289,
        0.8378732204437256,
        0.6704506874084473,
        0.8053863048553467,
        0.7294595241546631,
        0.7532711029052734,
        0.7347819805145264,
        0.6701297760009766,
        0.8171122074127197,
        0.8071873188018799,
        0.7387220859527588,
        0.7798264026641846,
        0.7148473262786865,
        0.7277877330780029,
        0.7486205101013184,
        0.7395792007446289,
        0.8265039920806885,
        0.6716170310974121,
        0.7284693717956543,
        0.7302811145782471
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.577853441238403,
        8.507121086120605,
        8.468880653381348,
        8.409210443496704,
        8.372145891189575,
        8.41425347328186,
        8.49534821510315,
        8.383469104766846,
        8.377700805664062,
        8.411104202270508,
        8.439363241195679,
        8.474802017211914,
        8.390768766403198,
        8.454575061798096,
        8.39421820640564,
        8.383776664733887,
        8.397405624389648,
        8.492567777633667,
        8.440887212753296,
        8.435080289840698,
        8.68452787399292,
        8.6957528591156,
        8.666322708129883,
        8.597252130508423,
        8.686987400054932,
        8.643834829330444,
        8.611838579177856,
        8.710595607757568,
        8.681130170822144,
        8.695349216461182
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        88,
        299,
        54,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        8.435236930847168,
        8.390430927276611,
        8.402185201644897,
        8.293025970458984,
        8.359379768371582,
        8.274808406829834,
        8.342932224273682,
        8.322994947433472,
        8.26279330253601,
        8.26225471496582,
        8.319864988327026,
        8.392467498779297,
        8.338396549224854,
        8.405365467071533,
        8.270945310592651,
        8.245811700820923,
        8.268382787704468,
        8.31185531616211,
        8.29528522491455,
        8.285050630569458,
        8.993242979049683,
        8.79015588760376,
        8.626688241958618,
        8.57987380027771,
        2.646108627319336,
        8.560226678848267,
        1.6614139080047607,
        8.479204893112183,
        8.498190641403198,
        8.681587219238281
      ]
    },
    {
      "cost": [
        24,
        26,
        24,
        24,
        24,
        24,
        24,
        26,
        24,
        24,
        24,
        26,
        24,
        24,
        299,
        24,
        24,
        26,
        24,
        26,
        24,
        299,
        299,
        24,
        24,
        26,
        26,
        24,
        26,
        24
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.1328473091125488,
        1.0362582206726074,
        0.7896902561187744,
        0.787390947341919,
        0.893641471862793,
        0.943483829498291,
        0.7994112968444824,
        0.9432356357574463,
        0.7933878898620605,
        0.792097806930542,
        0.8503463268280029,
        0.9523003101348877,
        0.8489654064178467,
        0.9433877468109131,
        10.015318870544434,
        0.8338522911071777,
        0.8081421852111816,
        0.9931972026824951,
        0.796990156173706,
        0.986060619354248,
        0.859438419342041,
        9.930078268051147,
        10.088311910629272,
        0.8866593837738037,
        0.8836841583251953,
        0.9056563377380371,
        0.8463761806488037,
        0.8929834365844727,
        0.8800549507141113,
        0.8657875061035156
      ]
    },
    {
      "cost": [
        70,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        54,
        299,
        52,
        299,
        50,
        299,
        50,
        48,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        48,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.809905767440796,
        9.91632080078125,
        9.886037588119507,
        9.812257051467896,
        9.900875329971313,
        9.793120384216309,
        9.84450912475586,
        9.958218574523926,
        9.823955297470093,
        9.83305025100708,
        1.8819787502288818,
        9.878174543380737,
        1.8437585830688477,
        9.946621656417847,
        1.7933554649353027,
        9.95660138130188,
        1.6394922733306885,
        1.7956266403198242,
        9.875578880310059,
        9.90596318244934,
        9.902177572250366,
        9.85743522644043,
        10.285882234573364,
        10.515613317489624,
        10.75142765045166,
        1.6994802951812744,
        10.737635374069214,
        10.558255672454834,
        11.119132041931152,
        10.604804039001465
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.085249662399292,
        9.81998896598816,
        9.797698020935059,
        9.746763944625854,
        9.840510129928589,
        9.800398826599121,
        9.831907749176025,
        9.816332340240479,
        9.786469459533691,
        9.78694462776184,
        9.864554405212402,
        9.859840869903564,
        9.825545072555542,
        9.901442050933838,
        9.847991466522217,
        9.867759943008423,
        9.834982633590698,
        10.159211874008179,
        10.37334942817688,
        10.43840479850769,
        10.403802156448364,
        10.414582014083862,
        10.377355337142944,
        10.488191843032837,
        10.55561900138855,
        10.447673320770264,
        10.413405418395996,
        10.571558237075806,
        10.491289854049683,
        10.491827249526978
      ]
    },
    {
      "cost": [
        52,
        299,
        299,
        46,
        299,
        299,
        48,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        47,
        299,
        299,
        299,
        86,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        64,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false
      ],
      "time": [
        2.4971137046813965,
        11.876567602157593,
        11.638234376907349,
        1.8042266368865967,
        11.68138337135315,
        11.759069919586182,
        1.889798879623413,
        11.736717462539673,
        11.674530744552612,
        11.630598306655884,
        11.656644821166992,
        11.645475387573242,
        11.614134550094604,
        11.716822147369385,
        1.9405510425567627,
        11.510659456253052,
        11.674211025238037,
        11.941525936126709,
        3.7181456089019775,
        12.085459470748901,
        12.198190450668335,
        12.351792097091675,
        11.923161506652832,
        12.004559516906738,
        11.972152471542358,
        11.997675895690918,
        12.012768745422363,
        2.7082130908966064,
        2.5595157146453857,
        12.219860315322876
      ]
    },
    {
      "cost": [
        78,
        56,
        44,
        299,
        54,
        299,
        299,
        52,
        299,
        299,
        299,
        299,
        42,
        56,
        54,
        299,
        46,
        299,
        299,
        299,
        56,
        299,
        64,
        299,
        64,
        299,
        299,
        70,
        58,
        52
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        true
      ],
      "time": [
        3.5992109775543213,
        2.3534884452819824,
        1.97159743309021,
        11.86535382270813,
        2.1253910064697266,
        11.838506698608398,
        11.949572801589966,
        2.080251455307007,
        11.84364628791809,
        11.853903532028198,
        11.85759687423706,
        11.824384927749634,
        1.6274020671844482,
        2.289120674133301,
        2.1856186389923096,
        11.839111804962158,
        1.9138896465301514,
        11.731126546859741,
        11.756879568099976,
        11.796000480651855,
        2.3319668769836426,
        11.794905424118042,
        2.728212594985962,
        12.142556190490723,
        2.7266716957092285,
        12.631540298461914,
        12.71944522857666,
        2.931966781616211,
        2.5716142654418945,
        2.129918098449707
      ]
    },
    {
      "cost": [
        40,
        299,
        299,
        299,
        40,
        299,
        299,
        299,
        40,
        299,
        299,
        299,
        299,
        40,
        299,
        299,
        299,
        299,
        299,
        40,
        40,
        40,
        299,
        299,
        40,
        299,
        299,
        40,
        299,
        40
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true
      ],
      "time": [
        2.0446176528930664,
        11.854562997817993,
        11.811315774917603,
        11.852827072143555,
        1.704638957977295,
        11.814103603363037,
        11.725348949432373,
        11.82674503326416,
        1.727384328842163,
        11.745992660522461,
        11.72664213180542,
        11.84333086013794,
        11.746737957000732,
        1.7211041450500488,
        11.852124691009521,
        11.86417007446289,
        11.81001329421997,
        12.241802453994751,
        12.888793706893921,
        1.7836816310882568,
        1.6273036003112793,
        1.7536611557006836,
        12.262637376785278,
        12.238372564315796,
        1.7255842685699463,
        12.167981147766113,
        12.048737049102783,
        1.7013523578643799,
        12.053669214248657,
        1.7113885879516602
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.806555271148682,
        13.420251607894897,
        13.295039653778076,
        13.218965768814087,
        13.256757736206055,
        13.2884521484375,
        13.269919395446777,
        13.36823582649231,
        13.245125770568848,
        13.366047620773315,
        13.270343780517578,
        13.374456644058228,
        13.52908730506897,
        14.127391815185547,
        14.245002508163452,
        13.981494665145874,
        14.060780763626099,
        14.076146125793457,
        14.134138345718384,
        14.008946418762207,
        14.135765075683594,
        14.117698192596436,
        13.97254204750061,
        14.073559284210205,
        14.081725597381592,
        14.247028589248657,
        14.01837944984436,
        14.198417663574219,
        14.08235788345337,
        13.952526330947876
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        50
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        13.478928327560425,
        13.222073554992676,
        13.391825675964355,
        13.210652828216553,
        13.290635824203491,
        13.143587589263916,
        13.38558316230774,
        13.245606660842896,
        13.157745599746704,
        13.381426334381104,
        13.196670055389404,
        13.278609991073608,
        13.337608337402344,
        13.953966856002808,
        13.94992971420288,
        13.861110925674438,
        13.96871042251587,
        14.036346435546875,
        14.013084888458252,
        14.175411701202393,
        14.007948875427246,
        13.992305994033813,
        13.881714582443237,
        13.960887908935547,
        14.286961793899536,
        13.977710962295532,
        13.993285417556763,
        14.17646074295044,
        14.05539584159851,
        2.6303048133850098
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.688656091690063,
        13.269355773925781,
        13.241580486297607,
        13.255758285522461,
        13.285958051681519,
        13.273645162582397,
        13.208540201187134,
        13.3515625,
        13.273611783981323,
        13.35608434677124,
        13.261526823043823,
        13.472882986068726,
        13.401100635528564,
        14.071332454681396,
        14.137014150619507,
        13.957202434539795,
        14.030672550201416,
        14.265730142593384,
        14.154930114746094,
        14.295665264129639,
        14.839723110198975,
        14.117419958114624,
        13.950948715209961,
        14.081858158111572,
        14.1312837600708,
        14.0675208568573,
        14.026257514953613,
        14.19138240814209,
        14.04734206199646,
        14.050693988800049
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.21071457862854,
        15.95685887336731,
        15.401756525039673,
        15.394897937774658,
        15.488637685775757,
        15.355512619018555,
        15.39828085899353,
        15.40773344039917,
        15.417608499526978,
        15.41416072845459,
        15.431368827819824,
        16.522876262664795,
        16.39194679260254,
        16.68328833580017,
        16.425904035568237,
        16.337193727493286,
        16.35251522064209,
        16.65685248374939,
        16.361150979995728,
        16.29902410507202,
        16.35547661781311,
        16.282930850982666,
        16.30431365966797,
        16.41790509223938,
        16.460047006607056,
        16.216164112091064,
        16.275132179260254,
        16.4345703125,
        16.25721526145935,
        16.27589511871338
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        15.809499979019165,
        15.48643684387207,
        15.451058149337769,
        15.327006340026855,
        15.437169790267944,
        15.430525064468384,
        15.445454597473145,
        15.398090839385986,
        15.438526153564453,
        15.45457148551941,
        15.378870725631714,
        16.151731729507446,
        16.346604108810425,
        16.1771240234375,
        16.59233069419861,
        16.408507585525513,
        16.303043603897095,
        16.629019737243652,
        16.43318200111389,
        16.245789527893066,
        16.49637746810913,
        16.2140896320343,
        16.26335597038269,
        16.45241141319275,
        16.277264833450317,
        16.240641593933105,
        16.234437465667725,
        16.30737566947937,
        16.231134176254272,
        16.190719842910767
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        56,
        299,
        299,
        299,
        60,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        16.523778676986694,
        15.765775203704834,
        15.567586898803711,
        15.489956140518188,
        15.546131134033203,
        15.442470073699951,
        15.411148309707642,
        15.434272289276123,
        15.429771184921265,
        15.852654218673706,
        15.87569546699524,
        16.3360493183136,
        16.212273120880127,
        16.40669012069702,
        16.995002269744873,
        16.726256370544434,
        16.19612765312195,
        16.25651264190674,
        16.394278287887573,
        16.312010288238525,
        16.203111171722412,
        16.330691814422607,
        3.308349132537842,
        16.38712167739868,
        16.419148445129395,
        16.424055099487305,
        3.5969512462615967,
        16.371577501296997,
        16.247995376586914,
        16.388550281524658
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.17397141456604,
        17.948965072631836,
        17.968993186950684,
        17.841213703155518,
        17.818039178848267,
        17.828771829605103,
        17.76665687561035,
        17.816001415252686,
        17.794360160827637,
        18.19037389755249,
        18.31334090232849,
        18.458940029144287,
        18.26956868171692,
        18.149705410003662,
        18.2614529132843,
        18.313833951950073,
        18.277484893798828,
        18.379967212677002,
        18.711568117141724,
        18.95342254638672,
        19.322566032409668,
        18.6614830493927,
        18.744160652160645,
        18.5623517036438,
        19.167680025100708,
        18.734283447265625,
        18.67854404449463,
        18.97779107093811,
        18.696074962615967,
        18.470965147018433
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.291962146759033,
        17.949166297912598,
        18.000328302383423,
        17.899697303771973,
        17.84502935409546,
        17.85832715034485,
        17.756015062332153,
        17.852418899536133,
        17.88476324081421,
        18.105427265167236,
        18.40881323814392,
        18.448662519454956,
        18.37268352508545,
        18.157798767089844,
        18.477298498153687,
        18.440297603607178,
        18.29001474380493,
        18.675607442855835,
        18.424336910247803,
        18.48749351501465,
        18.816236972808838,
        18.961538791656494,
        18.60398840904236,
        18.609619855880737,
        18.904444694519043,
        18.58970880508423,
        18.40372395515442,
        18.638512134552002,
        18.85099172592163,
        18.545929670333862
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.21286702156067,
        18.133970737457275,
        18.148069143295288,
        17.96175980567932,
        17.915977001190186,
        17.884374618530273,
        17.79043459892273,
        17.94942545890808,
        17.84499502182007,
        18.338379383087158,
        18.43852734565735,
        18.510807514190674,
        18.569380283355713,
        18.464112520217896,
        18.60598850250244,
        18.399970293045044,
        18.405269384384155,
        18.40214228630066,
        18.59060049057007,
        18.893465518951416,
        18.73309564590454,
        18.58795928955078,
        18.707449436187744,
        4.433252811431885,
        18.540489673614502,
        19.142967700958252,
        18.595790147781372,
        18.903167009353638,
        18.70137619972229,
        18.803881406784058
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.69495677947998,
        20.651156902313232,
        20.46098279953003,
        20.42550277709961,
        20.417316436767578,
        20.279740571975708,
        20.239474534988403,
        20.607517957687378,
        20.85260534286499,
        21.01836133003235,
        20.955885410308838,
        20.75097632408142,
        20.866918563842773,
        21.378533124923706,
        20.876195907592773,
        21.00891613960266,
        21.02625846862793,
        21.105884313583374,
        21.58594584465027,
        21.190441608428955,
        21.315040111541748,
        21.695125341415405,
        21.097219467163086,
        21.10072422027588,
        21.83096170425415,
        21.304860830307007,
        20.975447177886963,
        21.077840328216553,
        21.038424491882324,
        21.170527458190918
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.941657066345215,
        20.584418773651123,
        20.643558263778687,
        20.549315214157104,
        20.44646191596985,
        20.423434495925903,
        20.423563957214355,
        20.563721895217896,
        21.193947553634644,
        21.01458239555359,
        20.9891459941864,
        21.163535833358765,
        21.233386993408203,
        21.2978355884552,
        21.262734413146973,
        21.31269669532776,
        21.163615942001343,
        21.19593381881714,
        21.622053623199463,
        21.352174997329712,
        21.55655860900879,
        21.20089888572693,
        21.21464729309082,
        21.37616991996765,
        21.509414434432983,
        21.297290802001953,
        21.202871561050415,
        21.044654846191406,
        21.070667266845703,
        21.281797170639038
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.684983253479004,
        20.48959732055664,
        20.402324199676514,
        20.37889552116394,
        20.37230134010315,
        20.313728094100952,
        20.321654081344604,
        20.392606496810913,
        22.337982892990112,
        22.660338401794434,
        22.032106637954712,
        22.54795551300049,
        22.056793451309204,
        22.37672710418701,
        23.153720140457153,
        22.16202402114868,
        23.11726975440979,
        23.085461139678955,
        22.18512535095215,
        22.398979425430298,
        22.83500647544861,
        22.60258936882019,
        22.205843448638916,
        22.93593716621399,
        22.881486892700195,
        21.922855377197266,
        21.982884883880615,
        21.865415334701538,
        22.470306634902954,
        22.07959008216858
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.65992498397827,
        23.36081552505493,
        23.236928701400757,
        23.09735107421875,
        23.162726402282715,
        23.046911478042603,
        23.085686445236206,
        24.12674617767334,
        24.60138249397278,
        23.97473955154419,
        24.04813551902771,
        24.670735359191895,
        24.517125606536865,
        24.12700343132019,
        24.77292490005493,
        24.6161527633667,
        24.286386013031006,
        23.940659523010254,
        24.42699646949768,
        24.265556573867798,
        24.391524076461792,
        24.302319526672363,
        24.21251392364502,
        23.935762405395508,
        24.155690670013428,
        24.511780261993408,
        24.264689683914185,
        24.22166657447815,
        24.45063591003418,
        24.495635509490967
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.486130952835083,
        23.279735803604126,
        23.067826509475708,
        23.020845890045166,
        23.003122806549072,
        22.988306999206543,
        23.088194608688354,
        23.43154215812683,
        23.622448682785034,
        23.806609869003296,
        23.639116525650024,
        23.78027081489563,
        23.754287481307983,
        23.665490865707397,
        23.965688228607178,
        23.798040628433228,
        24.16728639602661,
        24.071147680282593,
        24.04600477218628,
        23.919694900512695,
        23.909758806228638,
        24.547154426574707,
        23.9794864654541,
        23.913554430007935,
        23.998544216156006,
        23.762154579162598,
        24.030564546585083,
        24.030799388885498,
        24.270097255706787,
        24.13978624343872
      ]
    },
    {
      "cost": [
        60,
        58,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        58,
        299,
        58,
        299,
        58,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        5.820911884307861,
        4.849128246307373,
        23.495007038116455,
        24.03136396408081,
        4.950031995773315,
        23.39341688156128,
        23.459131717681885,
        23.378264904022217,
        23.43913960456848,
        4.832713842391968,
        24.109435081481934,
        24.430396556854248,
        4.9416892528533936,
        23.87767243385315,
        4.811742782592773,
        24.061176300048828,
        5.024841547012329,
        24.147743225097656,
        5.069755792617798,
        24.010155200958252,
        24.22460436820984,
        24.796346426010132,
        24.185505390167236,
        24.2926082611084,
        24.44647979736328,
        24.202199459075928,
        5.427821159362793,
        24.912453174591064,
        24.415494203567505,
        24.38525915145874
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.466451168060303,
        26.420198440551758,
        26.321964263916016,
        26.068597078323364,
        25.7989182472229,
        25.934667348861694,
        26.39559841156006,
        26.718873023986816,
        26.474537134170532,
        26.688992023468018,
        26.596039295196533,
        26.88796091079712,
        26.84917902946472,
        27.497607469558716,
        26.78077459335327,
        27.368599891662598,
        26.847416162490845,
        27.25544786453247,
        27.78525948524475,
        27.11332130432129,
        26.82143545150757,
        26.97888159751892,
        26.68420171737671,
        27.027389526367188,
        27.504875659942627,
        27.584607124328613,
        27.011963367462158,
        27.10403347015381,
        27.049598693847656,
        26.883776426315308
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.26394748687744,
        25.82842993736267,
        25.782339811325073,
        25.947847366333008,
        25.620686531066895,
        25.70971155166626,
        26.314162731170654,
        26.785366773605347,
        26.4879789352417,
        26.486631870269775,
        26.55147624015808,
        26.52379298210144,
        26.54980993270874,
        27.019813537597656,
        27.28162145614624,
        26.651957035064697,
        27.08971357345581,
        26.751063108444214,
        26.677337646484375,
        26.967975616455078,
        26.884701251983643,
        26.542125940322876,
        26.429877758026123,
        26.72698402404785,
        26.726014614105225,
        27.165929794311523,
        26.941699743270874,
        27.10840106010437,
        27.059473991394043,
        26.965657234191895
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.716565132141113,
        26.117088794708252,
        26.12158179283142,
        26.191700220108032,
        25.990692377090454,
        26.051112174987793,
        26.442492485046387,
        27.52888512611389,
        26.872166872024536,
        27.02534008026123,
        26.917595148086548,
        27.414026737213135,
        27.211722135543823,
        26.97435760498047,
        27.237934827804565,
        27.103402853012085,
        26.944650173187256,
        27.15955376625061,
        27.466506958007812,
        27.348665714263916,
        26.868324041366577,
        26.934370040893555,
        26.809557914733887,
        27.11392116546631,
        27.244161367416382,
        27.460097789764404,
        27.2284038066864,
        27.098722457885742,
        27.056776762008667,
        27.196024894714355
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_history",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.356274
}


==> results/asnets-extra-ablations/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.956154823303223,
        8.084654092788696,
        7.879528522491455,
        8.162712335586548,
        8.404196739196777,
        8.285852909088135,
        7.893759727478027,
        7.110819578170776,
        8.015669345855713,
        8.079483985900879,
        7.895320415496826,
        8.33818244934082,
        7.96599006652832,
        8.309853315353394,
        7.942944288253784,
        8.083698987960815,
        7.94778847694397,
        8.17877984046936,
        8.096278667449951,
        8.182161569595337,
        8.015290260314941,
        8.216638326644897,
        8.093255281448364,
        8.26901650428772,
        8.003528356552124,
        8.234014749526978,
        7.944031000137329,
        8.194987535476685,
        8.146337509155273,
        8.007412195205688
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.570996046066284,
        8.258956909179688,
        8.183759212493896,
        8.156678676605225,
        8.068674564361572,
        8.123461961746216,
        8.009176015853882,
        8.149011850357056,
        7.966270685195923,
        8.16369891166687,
        7.937252044677734,
        8.22017216682434,
        7.885737180709839,
        7.322567462921143,
        7.992178440093994,
        8.133942127227783,
        8.293866395950317,
        8.154786348342896,
        8.239471197128296,
        8.2138032913208,
        8.058486938476562,
        8.189217329025269,
        8.147840976715088,
        8.185992002487183,
        8.038358926773071,
        8.23926568031311,
        7.9843590259552,
        8.194397687911987,
        8.115349531173706,
        8.052702903747559
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.560822248458862,
        8.201011657714844,
        7.969359397888184,
        8.129581689834595,
        7.937649965286255,
        8.13832712173462,
        7.845771074295044,
        8.014756917953491,
        7.918694972991943,
        7.9562766551971436,
        7.741176128387451,
        8.017864465713501,
        7.6701414585113525,
        8.040931463241577,
        7.799686908721924,
        7.949198961257935,
        7.817383050918579,
        8.042568922042847,
        8.017671346664429,
        8.017966270446777,
        7.820878267288208,
        8.02737045288086,
        7.889020681381226,
        7.941981792449951,
        7.763829231262207,
        7.990504264831543,
        7.703167915344238,
        7.908892869949341,
        7.862556219100952,
        7.8566319942474365
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.3886680603027344,
        0.7646398544311523,
        0.909461259841919,
        0.8159406185150146,
        0.8637475967407227,
        0.7743885517120361,
        0.7749297618865967,
        0.7957634925842285,
        0.7964813709259033,
        0.8106284141540527,
        0.7499682903289795,
        0.9027416706085205,
        0.856025218963623,
        9.957816123962402,
        0.7806663513183594,
        0.8022122383117676,
        0.8795058727264404,
        0.8148000240325928,
        0.8040657043457031,
        0.8596346378326416,
        0.790520191192627,
        0.8330352306365967,
        0.7639632225036621,
        0.7732744216918945,
        0.8573625087738037,
        0.8700883388519287,
        0.874922513961792,
        0.7216770648956299,
        0.7789192199707031,
        0.7739875316619873
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.27062177658081,
        9.537211179733276,
        9.438650131225586,
        9.50023627281189,
        9.319184064865112,
        9.445687055587769,
        9.330033779144287,
        9.568559646606445,
        9.437641859054565,
        9.490729093551636,
        9.55587887763977,
        9.754664421081543,
        9.447301864624023,
        10.15369701385498,
        9.557506322860718,
        9.686645269393921,
        9.512415647506714,
        9.774888753890991,
        9.724522352218628,
        9.702218055725098,
        9.688206672668457,
        9.82012152671814,
        9.723633289337158,
        9.694830656051636,
        9.623147010803223,
        9.74800729751587,
        9.54161286354065,
        9.765588521957397,
        9.70719861984253,
        9.801926136016846
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.737624883651733,
        9.516774892807007,
        9.394834756851196,
        9.434641599655151,
        9.262298583984375,
        9.49501919746399,
        9.412571907043457,
        9.62351131439209,
        9.595590353012085,
        9.711611270904541,
        9.539854288101196,
        9.781745910644531,
        9.416295766830444,
        9.769604444503784,
        9.537068367004395,
        9.634204149246216,
        9.483884334564209,
        9.645204305648804,
        9.699825525283813,
        9.65687346458435,
        9.63038182258606,
        9.751538038253784,
        9.640574932098389,
        9.668802499771118,
        9.689217567443848,
        9.797319889068604,
        9.52796721458435,
        9.813738346099854,
        9.73874807357788,
        9.631001949310303
      ]
    },
    {
      "cost": [
        26,
        26,
        30,
        26,
        299,
        26,
        30,
        26,
        26,
        299,
        30,
        299,
        299,
        30,
        26,
        26,
        30,
        26,
        30,
        30,
        26,
        30,
        30,
        30,
        26,
        30,
        26,
        26,
        299,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        1.522132158279419,
        1.2156131267547607,
        1.3569490909576416,
        1.1303789615631104,
        11.762430191040039,
        1.070807695388794,
        1.1477205753326416,
        0.9388842582702637,
        1.013354778289795,
        11.253064155578613,
        1.0384376049041748,
        11.180986881256104,
        11.315150499343872,
        1.0237758159637451,
        0.9318745136260986,
        0.8636484146118164,
        1.0372893810272217,
        1.0172653198242188,
        1.1023695468902588,
        1.1200528144836426,
        0.9905033111572266,
        1.0393683910369873,
        1.1233453750610352,
        1.0402250289916992,
        0.9379842281341553,
        1.0355074405670166,
        0.9394268989562988,
        0.9800102710723877,
        11.393410682678223,
        0.9970676898956299
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.018951892852783,
        11.790351390838623,
        11.346105098724365,
        11.524712800979614,
        11.337586879730225,
        11.58961296081543,
        11.316400051116943,
        11.657999992370605,
        11.385994911193848,
        11.43327283859253,
        11.08968186378479,
        11.367983102798462,
        10.947247505187988,
        11.329564571380615,
        11.064915895462036,
        11.095556735992432,
        10.809964656829834,
        9.928758144378662,
        10.95998764038086,
        10.896297454833984,
        10.734315872192383,
        10.882019519805908,
        10.840586185455322,
        10.742139101028442,
        10.641089677810669,
        10.787159204483032,
        10.514163732528687,
        10.671476602554321,
        10.720857381820679,
        10.549692630767822
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.483100414276123,
        11.37742567062378,
        11.342340469360352,
        11.351263523101807,
        12.107164144515991,
        11.87131381034851,
        11.27863335609436,
        11.495825052261353,
        11.362976551055908,
        11.406163454055786,
        11.217528104782104,
        11.571995258331299,
        11.137317419052124,
        11.514821290969849,
        11.289151668548584,
        11.451423645019531,
        11.258683919906616,
        11.458112239837646,
        11.503437042236328,
        11.457091808319092,
        11.320274114608765,
        11.594987869262695,
        11.552791595458984,
        11.51168966293335,
        11.398895025253296,
        11.90046215057373,
        11.276254892349243,
        11.451177835464478,
        11.484189510345459,
        11.88465690612793
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.264304876327515,
        13.188730001449585,
        12.906259775161743,
        13.108495473861694,
        12.698790073394775,
        12.832444906234741,
        12.726647138595581,
        12.844597578048706,
        12.713636636734009,
        12.951340913772583,
        12.676613569259644,
        12.894354820251465,
        12.445881366729736,
        12.744483947753906,
        12.614815950393677,
        12.659134864807129,
        12.481836318969727,
        12.706393003463745,
        12.616731405258179,
        12.603508472442627,
        12.457556247711182,
        12.592722177505493,
        12.580326795578003,
        12.471218824386597,
        12.373610019683838,
        12.49805235862732,
        12.248201370239258,
        12.445729732513428,
        12.341902256011963,
        12.094619512557983
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.85010290145874,
        13.540791034698486,
        13.49207353591919,
        13.795608520507812,
        13.459776878356934,
        13.47700047492981,
        13.105232954025269,
        13.17626142501831,
        13.216385841369629,
        13.347862005233765,
        12.953232288360596,
        13.54557180404663,
        13.047956466674805,
        13.36582326889038,
        13.197322845458984,
        13.469936847686768,
        13.077240705490112,
        13.19064211845398,
        13.157696008682251,
        13.186580419540405,
        13.027681827545166,
        13.587538003921509,
        13.707583904266357,
        13.384498119354248,
        13.4484703540802,
        13.595564365386963,
        13.37588620185852,
        13.431872844696045,
        13.366490125656128,
        13.236294031143188
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.564745903015137,
        13.382639169692993,
        13.071954011917114,
        13.294437885284424,
        13.22780728340149,
        13.577351570129395,
        13.209753513336182,
        13.371696949005127,
        13.29035210609436,
        13.333207845687866,
        13.264168977737427,
        13.488161325454712,
        13.10102915763855,
        13.406027555465698,
        13.246235132217407,
        13.321722030639648,
        13.160419702529907,
        13.200459718704224,
        13.311296463012695,
        13.332066059112549,
        13.176210165023804,
        13.39981198310852,
        13.451979160308838,
        13.450472116470337,
        13.28834867477417,
        13.340328931808472,
        13.17808723449707,
        13.480034351348877,
        13.449172735214233,
        13.266140937805176
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        15.496094226837158,
        15.162796974182129,
        15.107294797897339,
        15.223164319992065,
        14.997803926467896,
        15.09253740310669,
        14.725213766098022,
        14.971333265304565,
        14.574904918670654,
        14.703515529632568,
        14.47123670578003,
        14.76660680770874,
        14.452003717422485,
        14.784557342529297,
        14.676632642745972,
        14.705169677734375,
        14.54201626777649,
        13.597667694091797,
        14.742509126663208,
        14.710424423217773,
        14.536629915237427,
        14.74833869934082,
        14.638930082321167,
        14.645944595336914,
        14.53658938407898,
        14.671066761016846,
        14.400695085525513,
        14.532039403915405,
        14.615217208862305,
        14.339618682861328
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        15.75730037689209,
        15.379626512527466,
        15.704654216766357,
        15.323851823806763,
        15.434356927871704,
        15.322927713394165,
        15.689360618591309,
        15.44339394569397,
        15.305271863937378,
        15.524215459823608,
        15.29382848739624,
        15.442671298980713,
        15.167426586151123,
        15.457181453704834,
        15.221843719482422,
        15.214719533920288,
        15.096327066421509,
        15.235944747924805,
        15.280862808227539,
        15.344050884246826,
        15.282769680023193,
        15.479057550430298,
        15.301265954971313,
        15.457990646362305,
        3.5416033267974854,
        15.624416828155518,
        15.448959827423096,
        15.584108829498291,
        15.502477169036865,
        15.586323738098145
      ]
    },
    {
      "cost": [
        84,
        299,
        299,
        299,
        299,
        299,
        299,
        68,
        299,
        102,
        299,
        299,
        299,
        299,
        60,
        114,
        299,
        299,
        106,
        299,
        76,
        102,
        299,
        299,
        299,
        299,
        299,
        70,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        5.6265223026275635,
        15.897785186767578,
        15.914920568466187,
        16.211660861968994,
        15.97439169883728,
        15.51638650894165,
        14.820472002029419,
        3.613905906677246,
        16.091922998428345,
        5.294140100479126,
        16.259276866912842,
        16.25889277458191,
        15.927294731140137,
        15.33813762664795,
        3.1964619159698486,
        5.854995489120483,
        14.92402458190918,
        14.590240001678467,
        5.951401233673096,
        15.829678773880005,
        4.036480903625488,
        5.740811109542847,
        15.651638269424438,
        14.70641803741455,
        15.091027021408081,
        15.630308628082275,
        16.066272258758545,
        3.8302431106567383,
        16.38205599784851,
        14.949949264526367
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        19.024068355560303,
        17.514058351516724,
        17.402172088623047,
        17.483445644378662,
        17.40640139579773,
        17.622726917266846,
        17.528339624404907,
        17.648165702819824,
        17.49233627319336,
        17.586796760559082,
        17.361801147460938,
        17.68149423599243,
        17.109016180038452,
        17.52024483680725,
        17.281628608703613,
        17.398523807525635,
        17.157593727111816,
        17.688791513442993,
        17.587971925735474,
        17.62503695487976,
        17.66027569770813,
        17.743662118911743,
        17.69937825202942,
        17.74433732032776,
        17.525094509124756,
        17.632168769836426,
        17.43660831451416,
        17.65855836868286,
        17.688636541366577,
        17.722219467163086
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.625926971435547,
        17.47168469429016,
        17.234895944595337,
        17.306724548339844,
        17.18319606781006,
        17.236839532852173,
        17.034799814224243,
        17.329700708389282,
        17.007569074630737,
        17.12845516204834,
        17.060853481292725,
        17.303885459899902,
        16.948946714401245,
        17.276689529418945,
        17.31112504005432,
        17.285106420516968,
        17.01704978942871,
        17.346336603164673,
        17.72760581970215,
        17.774089097976685,
        17.231821060180664,
        17.643869161605835,
        17.66709303855896,
        17.525240898132324,
        17.266831874847412,
        17.461673736572266,
        17.183311223983765,
        17.461720943450928,
        17.510443449020386,
        17.083117961883545
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.943334817886353,
        17.697882652282715,
        17.41601276397705,
        17.437573432922363,
        17.222663402557373,
        17.493744134902954,
        17.262338876724243,
        17.495585441589355,
        17.455145835876465,
        17.70275115966797,
        17.350817680358887,
        17.62194585800171,
        17.634843111038208,
        17.796330451965332,
        17.402936220169067,
        17.406433820724487,
        17.247761726379395,
        17.64400553703308,
        18.026705980300903,
        17.603496313095093,
        17.212650060653687,
        17.53355050086975,
        17.62981128692627,
        17.673521995544434,
        17.49331283569336,
        17.6532301902771,
        17.78636407852173,
        17.86474871635437,
        17.92282247543335,
        17.26970911026001
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.19731116294861,
        19.655443906784058,
        19.52174401283264,
        19.556892156600952,
        19.511406183242798,
        19.691770315170288,
        19.46676778793335,
        19.781940698623657,
        19.634240865707397,
        19.869364738464355,
        19.639471292495728,
        20.01476526260376,
        19.535444021224976,
        20.016393184661865,
        19.711564779281616,
        19.94424557685852,
        19.73141074180603,
        19.906670331954956,
        19.93229627609253,
        19.97494339942932,
        19.761618852615356,
        19.918631553649902,
        19.913536071777344,
        20.071195125579834,
        19.85077667236328,
        20.198593854904175,
        19.892757415771484,
        20.328012704849243,
        19.98961305618286,
        19.6066153049469
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.01776123046875,
        20.045111656188965,
        20.140431880950928,
        20.217309713363647,
        19.927290201187134,
        20.101450443267822,
        20.12714672088623,
        20.123943567276,
        20.092224836349487,
        19.925671815872192,
        19.764211654663086,
        19.849353313446045,
        19.78337526321411,
        19.913378715515137,
        19.87684416770935,
        19.9733247756958,
        19.90922784805298,
        20.348425149917603,
        20.45797085762024,
        20.15306067466736,
        20.08985948562622,
        20.30715560913086,
        20.20916438102722,
        20.260770082473755,
        19.996162176132202,
        20.31442642211914,
        19.982139110565186,
        20.133881092071533,
        20.28141713142395,
        20.0967276096344
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.547038793563843,
        20.01405906677246,
        19.84384274482727,
        19.8706693649292,
        19.637609243392944,
        19.81878423690796,
        19.622577905654907,
        19.89790964126587,
        19.717108488082886,
        19.823193550109863,
        19.74552583694458,
        20.466978073120117,
        19.535467863082886,
        19.904417514801025,
        19.685553312301636,
        19.867061853408813,
        19.795138120651245,
        19.94623827934265,
        19.927008867263794,
        19.776607275009155,
        19.667776584625244,
        19.997340440750122,
        19.976612091064453,
        19.879984378814697,
        19.857934951782227,
        19.937785148620605,
        19.928096771240234,
        19.93108057975769,
        20.284356355667114,
        19.858964920043945
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.22500467300415,
        22.512040376663208,
        22.504674673080444,
        22.796751260757446,
        22.41219210624695,
        22.839397192001343,
        22.720311641693115,
        22.768770456314087,
        22.854629039764404,
        22.713772773742676,
        22.342802047729492,
        22.745798349380493,
        22.48103928565979,
        22.76381230354309,
        22.55930781364441,
        22.63671588897705,
        22.5237717628479,
        22.809102535247803,
        22.800333499908447,
        22.807634353637695,
        22.687609672546387,
        22.655214309692383,
        22.578195810317993,
        22.723193168640137,
        22.324512004852295,
        22.46869444847107,
        22.446409225463867,
        22.78086256980896,
        22.75761079788208,
        21.49049687385559
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        112,
        299,
        299,
        299,
        299,
        299,
        299,
        76,
        299,
        299,
        299,
        299,
        299,
        299,
        78,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.142943382263184,
        22.82334804534912,
        22.62383532524109,
        23.00964617729187,
        22.81481647491455,
        22.928016424179077,
        22.486641883850098,
        22.79591417312622,
        22.708979606628418,
        22.860366106033325,
        8.406090497970581,
        22.785125017166138,
        22.808974504470825,
        22.69433093070984,
        22.69969630241394,
        22.40156841278076,
        22.79008913040161,
        5.897807836532593,
        22.82802987098694,
        23.211854696273804,
        22.845356225967407,
        22.819029092788696,
        22.884337186813354,
        22.919609546661377,
        5.9903740882873535,
        22.758217334747314,
        22.886920928955078,
        22.901167154312134,
        22.538485527038574,
        22.936779975891113
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.43143057823181,
        22.78369164466858,
        22.5291428565979,
        22.808135747909546,
        22.512412786483765,
        22.752705812454224,
        22.402683973312378,
        21.14386796951294,
        22.52324628829956,
        22.81101942062378,
        22.485324382781982,
        22.812005519866943,
        22.23673701286316,
        22.82563018798828,
        22.409871816635132,
        22.47098207473755,
        22.3472843170166,
        22.753067016601562,
        22.791938543319702,
        22.694523572921753,
        22.70258903503418,
        22.792137145996094,
        22.678309679031372,
        22.739811182022095,
        22.64446258544922,
        23.043795108795166,
        22.555705308914185,
        22.703310251235962,
        22.816915273666382,
        22.602490663528442
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        142,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        176,
        299,
        299,
        299,
        299,
        299,
        158
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        27.37521743774414,
        26.048092365264893,
        25.791621208190918,
        25.82532024383545,
        25.762296438217163,
        25.888739585876465,
        25.988372087478638,
        25.90206265449524,
        25.717862129211426,
        25.824147701263428,
        12.223923206329346,
        26.168342351913452,
        25.834773540496826,
        25.901511430740356,
        24.297465801239014,
        25.918681859970093,
        25.855140447616577,
        26.085389614105225,
        25.884093284606934,
        26.023549795150757,
        26.54052734375,
        26.125210523605347,
        26.080968141555786,
        15.60763669013977,
        25.972724199295044,
        25.69727921485901,
        26.06054139137268,
        25.8756844997406,
        26.053513526916504,
        13.915412902832031
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        25.893654584884644,
        25.524100303649902,
        25.421663284301758,
        25.402535438537598,
        25.171379327774048,
        25.828876733779907,
        25.307446479797363,
        25.53680992126465,
        25.327255249023438,
        25.649498462677002,
        25.443453788757324,
        25.589341640472412,
        25.056490898132324,
        25.701274394989014,
        25.156505584716797,
        25.548250436782837,
        25.428781032562256,
        25.48892617225647,
        25.518705368041992,
        25.543155908584595,
        25.778205394744873,
        25.848997592926025,
        25.688024759292603,
        25.75644850730896,
        25.601278066635132,
        26.207206964492798,
        25.57994842529297,
        25.36474108695984,
        25.533056497573853,
        25.279357194900513
      ]
    },
    {
      "cost": [
        50,
        50,
        299,
        50,
        50,
        50,
        299,
        50,
        299,
        50,
        299,
        299,
        50,
        50,
        299,
        50,
        50,
        50,
        50,
        299,
        299,
        50,
        299,
        56,
        299,
        50,
        299,
        299,
        50,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false
      ],
      "time": [
        5.118699312210083,
        4.103062868118286,
        25.847583532333374,
        4.297706365585327,
        4.237274885177612,
        4.112197160720825,
        25.426244497299194,
        4.405123472213745,
        25.261889457702637,
        4.208429336547852,
        25.49902606010437,
        25.54178524017334,
        4.470736980438232,
        4.0710601806640625,
        25.5947368144989,
        3.9919166564941406,
        4.2143964767456055,
        4.290094614028931,
        4.021460771560669,
        25.51354742050171,
        25.590028762817383,
        4.051503658294678,
        25.438868284225464,
        5.042315244674683,
        25.755027055740356,
        4.525493144989014,
        25.406136989593506,
        25.518516778945923,
        3.923330307006836,
        25.527945280075073
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.266095638275146,
        28.593703031539917,
        28.337347745895386,
        28.585461378097534,
        28.224663972854614,
        28.608714818954468,
        28.493504285812378,
        28.52707266807556,
        28.26059579849243,
        28.55915904045105,
        28.371943950653076,
        28.30659008026123,
        28.179827213287354,
        28.44556975364685,
        28.267527103424072,
        28.421153783798218,
        28.13601326942444,
        28.629392862319946,
        28.63399052619934,
        29.175634145736694,
        28.54378628730774,
        28.432644367218018,
        28.419837713241577,
        28.77522921562195,
        28.39159345626831,
        28.532309770584106,
        28.253138542175293,
        28.45128631591797,
        28.410760164260864,
        28.297987699508667
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        30.381189584732056,
        30.91257333755493,
        30.078755378723145,
        29.491657257080078,
        29.915175914764404,
        30.23706841468811,
        30.495519876480103,
        30.134233236312866,
        29.597680807113647,
        30.247334003448486,
        30.343384504318237,
        29.55886197090149,
        29.656394958496094,
        31.313462018966675,
        30.595999479293823,
        30.126692295074463,
        30.100541353225708,
        30.149269580841064,
        30.72006368637085,
        30.270156860351562,
        29.842875719070435,
        29.950215578079224,
        29.452296018600464,
        30.914093255996704,
        30.237812757492065,
        28.51995849609375,
        29.623703002929688,
        29.192461729049683,
        30.530969381332397,
        30.109775066375732
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        146,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        31.178496837615967,
        28.815338611602783,
        28.73589015007019,
        29.198695182800293,
        28.561307668685913,
        28.894830465316772,
        28.60699772834778,
        28.978020429611206,
        28.689708948135376,
        28.78811526298523,
        14.140482902526855,
        29.355679035186768,
        28.679471015930176,
        28.545711040496826,
        28.813390254974365,
        28.586206436157227,
        28.70745587348938,
        28.91745114326477,
        28.89513063430786,
        28.871580839157104,
        28.876477003097534,
        29.055988073349,
        29.03174877166748,
        29.064562797546387,
        28.784936904907227,
        28.663615226745605,
        28.65053391456604,
        28.62628173828125,
        28.858887434005737,
        28.6762752532959
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_skip",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.701007
}


==> results/asnets-extra-ablations/results-experiments.ex_blocksworld-experiments.actprop_3l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        24,
        299,
        24,
        24,
        299,
        24,
        299,
        299,
        24,
        299,
        299,
        24,
        24,
        299,
        24,
        299,
        299,
        24,
        299,
        299,
        24,
        24,
        299,
        24,
        299,
        24,
        24,
        24,
        299,
        24
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        1.1781196594238281,
        8.396550416946411,
        0.6370196342468262,
        0.7162363529205322,
        8.303667545318604,
        0.6426892280578613,
        8.605299472808838,
        8.526157855987549,
        0.6186947822570801,
        8.50204062461853,
        8.525496006011963,
        0.6960444450378418,
        0.5950145721435547,
        7.322949409484863,
        0.6199615001678467,
        8.435384750366211,
        8.601719379425049,
        0.5521936416625977,
        8.502086400985718,
        8.485841989517212,
        0.6506214141845703,
        0.6820704936981201,
        8.446582317352295,
        0.6094653606414795,
        8.647194147109985,
        0.5466525554656982,
        0.6046264171600342,
        0.6278448104858398,
        8.443400621414185,
        0.6088418960571289
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        36,
        27,
        299,
        299,
        299,
        299,
        41,
        299,
        299,
        47,
        43,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        33,
        299,
        31,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.219974040985107,
        8.524521589279175,
        8.597671270370483,
        8.473166704177856,
        1.0116252899169922,
        0.6987886428833008,
        8.543095350265503,
        8.420117139816284,
        8.496312141418457,
        8.468138217926025,
        1.1472368240356445,
        8.405667543411255,
        7.277603626251221,
        1.2907326221466064,
        1.1785919666290283,
        8.42715311050415,
        7.272108554840088,
        8.4696524143219,
        8.580745697021484,
        8.522024631500244,
        8.680404424667358,
        8.531408786773682,
        7.362455129623413,
        8.480957508087158,
        8.468686819076538,
        0.8138790130615234,
        8.546165466308594,
        0.8277652263641357,
        8.538307189941406,
        8.494730710983276
      ]
    },
    {
      "cost": [
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        299,
        299,
        26
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        8.808574199676514,
        0.6838979721069336,
        8.364709854125977,
        0.7413637638092041,
        8.296018600463867,
        0.7133388519287109,
        8.229803323745728,
        0.7343325614929199,
        8.257764101028442,
        0.6927645206451416,
        0.7204599380493164,
        7.106389284133911,
        8.445998430252075,
        0.6380431652069092,
        0.7008593082427979,
        0.5659356117248535,
        8.609753370285034,
        7.410037517547607,
        0.6753380298614502,
        0.7125067710876465,
        0.7025012969970703,
        8.36390209197998,
        0.7257344722747803,
        0.6500530242919922,
        8.462985515594482,
        8.531666994094849,
        0.6672585010528564,
        7.555503845214844,
        8.35212230682373,
        0.6448655128479004
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.3081002235412598,
        0.8236196041107178,
        0.8562474250793457,
        0.8046948909759521,
        0.8703365325927734,
        0.8515450954437256,
        0.7851638793945312,
        0.7133433818817139,
        0.7748513221740723,
        0.781914234161377,
        0.8018879890441895,
        0.9054102897644043,
        0.7808318138122559,
        10.214065074920654,
        0.7905123233795166,
        0.7415549755096436,
        0.8900361061096191,
        0.8212413787841797,
        0.8969886302947998,
        0.8879845142364502,
        0.7225539684295654,
        0.8367688655853271,
        0.8456604480743408,
        0.7865560054779053,
        0.8122720718383789,
        0.8167870044708252,
        0.8878006935119629,
        0.7874560356140137,
        0.7928271293640137,
        0.7934083938598633
      ]
    },
    {
      "cost": [
        299,
        299,
        38,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        38,
        42,
        299,
        299,
        38,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        42,
        42,
        299,
        38,
        38,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        true,
        false,
        false
      ],
      "time": [
        10.328972101211548,
        10.070938110351562,
        1.265984296798706,
        9.901189804077148,
        10.05383563041687,
        10.168113231658936,
        10.049875974655151,
        9.843963861465454,
        9.842936754226685,
        9.967586755752563,
        9.923919439315796,
        1.261944055557251,
        1.4005887508392334,
        10.071549415588379,
        10.010932683944702,
        1.1400539875030518,
        10.052397966384888,
        10.193819522857666,
        10.25178337097168,
        10.250389337539673,
        10.146931171417236,
        10.099245548248291,
        10.055283784866333,
        1.3096511363983154,
        1.3953185081481934,
        10.055110454559326,
        1.1979436874389648,
        1.2698121070861816,
        10.039614200592041,
        10.238346099853516
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.300138711929321,
        10.027568340301514,
        9.994147062301636,
        10.408938884735107,
        9.869342803955078,
        10.013413190841675,
        9.849175214767456,
        10.078092813491821,
        9.977210998535156,
        10.374429702758789,
        9.895272493362427,
        10.055298805236816,
        9.639394760131836,
        10.084696531295776,
        9.872477531433105,
        9.995918273925781,
        9.732801675796509,
        9.951469898223877,
        10.020027160644531,
        10.069014549255371,
        9.963461637496948,
        9.99172830581665,
        10.24425482749939,
        9.931931257247925,
        9.874704837799072,
        10.174558639526367,
        9.919746160507202,
        10.034900426864624,
        10.246697425842285,
        9.977612972259521
      ]
    },
    {
      "cost": [
        26,
        28,
        30,
        28,
        299,
        26,
        30,
        28,
        30,
        26,
        30,
        30,
        26,
        28,
        30,
        30,
        26,
        299,
        28,
        28,
        26,
        28,
        28,
        26,
        26,
        30,
        30,
        30,
        30,
        299
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false
      ],
      "time": [
        1.82550048828125,
        1.3448686599731445,
        1.2757377624511719,
        1.1736698150634766,
        12.151101350784302,
        1.0545439720153809,
        1.0455107688903809,
        1.158191442489624,
        1.041790246963501,
        1.0796318054199219,
        1.1378674507141113,
        1.0462331771850586,
        0.9469075202941895,
        1.0707390308380127,
        1.1864972114562988,
        1.0449800491333008,
        0.95969557762146,
        12.076993942260742,
        1.192718505859375,
        1.0627868175506592,
        1.0412867069244385,
        1.1678798198699951,
        1.0698692798614502,
        0.94390869140625,
        1.0131688117980957,
        1.1781589984893799,
        1.0859768390655518,
        1.0780932903289795,
        1.2382149696350098,
        11.859876155853271
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.561392545700073,
        12.033474683761597,
        11.836732149124146,
        12.214989185333252,
        12.093360424041748,
        11.883918046951294,
        11.842140674591064,
        12.006649017333984,
        11.762667179107666,
        11.904395341873169,
        11.737092733383179,
        11.851125717163086,
        11.52687382698059,
        11.813668966293335,
        11.655630588531494,
        11.860531330108643,
        11.812340497970581,
        12.049743175506592,
        12.093726396560669,
        12.199399948120117,
        11.99501633644104,
        12.127652883529663,
        12.047209024429321,
        12.36700963973999,
        11.849529027938843,
        12.04053544998169,
        11.764877080917358,
        11.892153024673462,
        11.906383752822876,
        11.745463609695435
      ]
    },
    {
      "cost": [
        32,
        299,
        299,
        299,
        299,
        299,
        32,
        299,
        34,
        299,
        32,
        299,
        299,
        32,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        32,
        32
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true
      ],
      "time": [
        2.365269184112549,
        12.845809936523438,
        12.279472351074219,
        12.02203893661499,
        11.988608598709106,
        11.914288759231567,
        1.1590297222137451,
        11.839378833770752,
        1.3398222923278809,
        11.8820219039917,
        1.2218053340911865,
        11.93263840675354,
        11.88901424407959,
        1.2262859344482422,
        11.726838111877441,
        11.958200693130493,
        11.911689519882202,
        11.888062477111816,
        10.41185712814331,
        11.897252798080444,
        10.531022548675537,
        11.964346408843994,
        12.011787414550781,
        12.14369249343872,
        11.993217468261719,
        12.176835060119629,
        12.007373094558716,
        11.935992002487183,
        1.1223430633544922,
        1.1999528408050537
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        93
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.40218472480774,
        13.732467412948608,
        13.530525922775269,
        13.834585189819336,
        13.469338178634644,
        13.728814125061035,
        13.780139446258545,
        13.803711891174316,
        13.617976665496826,
        13.782059669494629,
        13.444534301757812,
        13.74790334701538,
        13.335502624511719,
        12.144428014755249,
        13.615335941314697,
        13.683021545410156,
        13.51549768447876,
        13.908461332321167,
        13.738799333572388,
        13.850681066513062,
        13.749604225158691,
        13.835957050323486,
        13.894141674041748,
        13.922158002853394,
        13.476797819137573,
        13.707757472991943,
        13.256680727005005,
        13.448589563369751,
        13.345446825027466,
        3.835381031036377
      ]
    },
    {
      "cost": [
        64,
        56,
        299,
        299,
        54,
        299,
        46,
        50,
        104,
        299,
        299,
        62,
        299,
        299,
        299,
        48,
        52,
        299,
        299,
        56,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        52,
        299,
        54
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true
      ],
      "time": [
        4.051877737045288,
        2.6025338172912598,
        14.395385503768921,
        13.703952312469482,
        2.3235630989074707,
        13.882596254348755,
        2.017911195755005,
        2.299072742462158,
        4.607159852981567,
        13.8778076171875,
        14.068732261657715,
        2.6785311698913574,
        13.675053596496582,
        13.82290244102478,
        13.906020164489746,
        2.114759683609009,
        2.214820146560669,
        13.851154804229736,
        14.025634050369263,
        2.425215005874634,
        13.540463209152222,
        2.8293073177337646,
        13.560140371322632,
        13.945193529129028,
        12.44212532043457,
        14.033530473709106,
        14.05126667022705,
        2.3558499813079834,
        13.988430261611938,
        2.401252508163452
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        299,
        34,
        299,
        34,
        34,
        34,
        299,
        34,
        34,
        299,
        299,
        299,
        299,
        299,
        299,
        34,
        34,
        34,
        299,
        299,
        299,
        299,
        34,
        299,
        34,
        299,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true
      ],
      "time": [
        2.0647454261779785,
        1.5588388442993164,
        1.4668388366699219,
        13.636085987091064,
        1.4731245040893555,
        13.565897226333618,
        1.5115041732788086,
        1.5597987174987793,
        1.3987419605255127,
        13.609081506729126,
        1.507849931716919,
        1.374587059020996,
        13.854109048843384,
        13.827442407608032,
        13.524837732315063,
        13.749409675598145,
        13.473723888397217,
        13.645023822784424,
        1.3879270553588867,
        1.445920467376709,
        1.4076614379882812,
        14.290842771530151,
        14.030351638793945,
        13.86506199836731,
        13.965186595916748,
        1.3872733116149902,
        13.668111085891724,
        1.399712085723877,
        13.737865686416626,
        1.4273498058319092
      ]
    },
    {
      "cost": [
        44,
        48,
        299,
        44,
        299,
        299,
        44,
        299,
        299,
        299,
        44,
        299,
        44,
        299,
        299,
        299,
        44,
        44,
        299,
        44,
        299,
        299,
        299,
        44,
        299,
        44,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        3.61661958694458,
        2.9590301513671875,
        16.03672218322754,
        2.35097074508667,
        16.177114248275757,
        16.297120094299316,
        2.260732650756836,
        15.878517866134644,
        15.899335861206055,
        15.828704833984375,
        2.226379632949829,
        15.72360610961914,
        2.3361446857452393,
        14.115589618682861,
        15.856575012207031,
        15.790576934814453,
        2.2505831718444824,
        2.0353000164031982,
        15.756555318832397,
        2.159001350402832,
        15.850074768066406,
        15.730042695999146,
        16.17039155960083,
        2.2323172092437744,
        15.869603395462036,
        2.3161799907684326,
        15.847771883010864,
        16.155564069747925,
        15.950086116790771,
        15.806536197662354
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        18.051146984100342,
        16.228720664978027,
        16.650800943374634,
        16.105045795440674,
        16.350075483322144,
        16.310590267181396,
        3.3081419467926025,
        16.133953332901,
        16.18142580986023,
        16.198529958724976,
        15.988637208938599,
        16.24250841140747,
        16.020235061645508,
        3.807851552963257,
        16.04442048072815,
        16.19452714920044,
        16.100123643875122,
        16.104578018188477,
        16.082902193069458,
        16.05945348739624,
        16.256659984588623,
        16.363327503204346,
        16.12450909614563,
        16.11613655090332,
        15.855453491210938,
        15.713836431503296,
        2.929197072982788,
        15.808830976486206,
        15.566356182098389,
        15.523975849151611
      ]
    },
    {
      "cost": [
        76,
        299,
        52,
        46,
        58,
        299,
        299,
        50,
        299,
        62,
        299,
        299,
        299,
        299,
        299,
        54,
        299,
        42,
        299,
        299,
        299,
        299,
        52,
        299,
        299,
        56,
        299,
        299,
        299,
        50
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true
      ],
      "time": [
        4.474706649780273,
        15.830780506134033,
        2.7180984020233154,
        2.408076763153076,
        3.074093818664551,
        16.108629941940308,
        16.291791915893555,
        2.5357089042663574,
        15.68224811553955,
        3.1661925315856934,
        15.955241441726685,
        15.819904804229736,
        15.803529739379883,
        16.037786722183228,
        15.926604509353638,
        2.766986846923828,
        15.806360721588135,
        2.2620205879211426,
        15.781211137771606,
        15.962324380874634,
        15.880019664764404,
        15.826325416564941,
        2.694424629211426,
        16.057201147079468,
        16.175801515579224,
        2.8943121433258057,
        15.684619903564453,
        15.889999628067017,
        16.087237119674683,
        2.655535936355591
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        19.43024182319641,
        18.222083806991577,
        17.99191951751709,
        18.079565048217773,
        18.00182271003723,
        18.23002290725708,
        17.932607889175415,
        18.21911358833313,
        18.038064002990723,
        18.228682041168213,
        17.894691944122314,
        18.323149919509888,
        17.7290461063385,
        18.21540069580078,
        18.06274437904358,
        18.238759517669678,
        17.822300910949707,
        18.091811895370483,
        18.034548044204712,
        17.83344864845276,
        17.59132146835327,
        17.611484050750732,
        17.576521396636963,
        17.55162739753723,
        17.327371835708618,
        17.68346118927002,
        17.365562200546265,
        17.640511751174927,
        17.66452431678772,
        17.258402824401855
      ]
    },
    {
      "cost": [
        48,
        299,
        46,
        46,
        48,
        299,
        299,
        299,
        48,
        299,
        299,
        299,
        299,
        299,
        299,
        46,
        44,
        44,
        48,
        46,
        299,
        46,
        48,
        46,
        299,
        46,
        46,
        299,
        44,
        44
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        true
      ],
      "time": [
        3.521073579788208,
        18.13579297065735,
        2.8520095348358154,
        2.7397282123565674,
        2.7441954612731934,
        18.16472554206848,
        18.356155395507812,
        18.216838359832764,
        2.666027545928955,
        18.163549184799194,
        17.991511583328247,
        18.074501514434814,
        18.08255672454834,
        18.4332857131958,
        18.189802646636963,
        2.699845314025879,
        2.605027675628662,
        2.6852898597717285,
        2.8536291122436523,
        2.9796156883239746,
        18.144762754440308,
        2.8534388542175293,
        2.9321956634521484,
        2.8135015964508057,
        18.34838080406189,
        2.724414348602295,
        2.8873865604400635,
        18.360270023345947,
        2.549395799636841,
        2.662698984146118
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        19.205831289291382,
        18.310630321502686,
        18.288450241088867,
        18.37454891204834,
        3.792292356491089,
        18.228254079818726,
        18.193064212799072,
        18.2896728515625,
        18.22338366508484,
        18.084937810897827,
        16.646606922149658,
        18.342233657836914,
        18.133110523223877,
        18.045120000839233,
        18.64900279045105,
        18.38902974128723,
        18.24855899810791,
        18.18685007095337,
        18.26583242416382,
        18.190130710601807,
        18.301056385040283,
        18.26289939880371,
        3.6555328369140625,
        18.445834159851074,
        18.50869631767273,
        18.400696754455566,
        18.400686025619507,
        18.471733808517456,
        18.38361382484436,
        18.35807776451111
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.293663024902344,
        20.591506481170654,
        20.42707347869873,
        20.651590824127197,
        20.303552865982056,
        20.595221042633057,
        20.341376543045044,
        20.50316882133484,
        20.465646982192993,
        20.599448919296265,
        20.276625633239746,
        20.680111408233643,
        20.150839805603027,
        20.72857666015625,
        20.888383626937866,
        20.45288372039795,
        20.105109214782715,
        20.64708709716797,
        20.677029848098755,
        20.686352729797363,
        20.546152114868164,
        20.82608461380005,
        20.69997763633728,
        20.59050989151001,
        20.478277444839478,
        20.657161951065063,
        20.39836072921753,
        20.677717208862305,
        20.834100008010864,
        20.59884214401245
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        22.179415225982666,
        20.687730073928833,
        20.636148929595947,
        20.68060803413391,
        20.350479125976562,
        20.55353093147278,
        20.53909206390381,
        20.51648736000061,
        20.424949645996094,
        20.840381145477295,
        20.388182401657104,
        20.85489010810852,
        20.622287034988403,
        20.706384658813477,
        20.305663347244263,
        20.601643562316895,
        20.512636423110962,
        20.773059844970703,
        20.685149908065796,
        20.726746559143066,
        20.48270297050476,
        20.765727519989014,
        20.762198448181152,
        20.820003032684326,
        20.44994354248047,
        20.599340438842773,
        20.34220576286316,
        20.78100562095642,
        20.823806762695312,
        20.521291494369507
      ]
    },
    {
      "cost": [
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.943783283233643,
        20.83823847770691,
        4.790587902069092,
        20.747766494750977,
        20.661575317382812,
        20.68607807159424,
        20.871548652648926,
        20.7952663898468,
        20.73670792579651,
        20.651998281478882,
        20.663370609283447,
        20.79227113723755,
        20.48409390449524,
        4.32846212387085,
        20.77253770828247,
        20.74973464012146,
        21.017040967941284,
        4.760627269744873,
        20.789710521697998,
        20.78778624534607,
        20.863993167877197,
        20.517146348953247,
        20.663858890533447,
        20.67245888710022,
        20.834303617477417,
        20.939982414245605,
        20.843446254730225,
        20.812302589416504,
        20.783692121505737,
        20.603859901428223
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        62,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        25.91569423675537,
        23.7440345287323,
        23.345542907714844,
        23.999603271484375,
        23.556357860565186,
        23.682785749435425,
        23.611718893051147,
        23.695574283599854,
        23.45236110687256,
        23.59586215019226,
        23.191840410232544,
        23.628865242004395,
        5.069620370864868,
        23.56636643409729,
        23.40454363822937,
        23.756681442260742,
        23.279030323028564,
        23.773024082183838,
        23.59978151321411,
        23.646220684051514,
        23.477659702301025,
        23.668174028396606,
        4.750365734100342,
        23.674763679504395,
        23.76637864112854,
        23.326619625091553,
        23.765456199645996,
        23.891464471817017,
        23.867331504821777,
        23.78569984436035
      ]
    },
    {
      "cost": [
        62,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        5.814728021621704,
        23.39763593673706,
        23.544729471206665,
        23.523797035217285,
        24.2523410320282,
        23.574884176254272,
        23.68046998977661,
        23.778610944747925,
        23.574801206588745,
        23.540245056152344,
        23.644193172454834,
        23.807881116867065,
        23.630587339401245,
        23.915262937545776,
        4.636935234069824,
        23.62614893913269,
        23.573703289031982,
        23.711139678955078,
        21.52157759666443,
        23.377540111541748,
        23.8576238155365,
        23.833786249160767,
        23.760520219802856,
        23.945521354675293,
        24.102577447891235,
        4.459354639053345,
        24.11078906059265,
        24.193358421325684,
        23.87319016456604,
        23.72014570236206
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.35178565979004,
        23.483837366104126,
        23.16997790336609,
        23.472336530685425,
        23.18024206161499,
        23.554522037506104,
        23.161023139953613,
        23.412573099136353,
        23.170689821243286,
        23.618298530578613,
        23.16205072402954,
        23.63835048675537,
        23.031739234924316,
        23.58656406402588,
        23.126993417739868,
        23.38385033607483,
        23.18431067466736,
        23.470547199249268,
        23.471850395202637,
        23.688081979751587,
        23.534828662872314,
        24.07330346107483,
        23.73173952102661,
        23.956915855407715,
        23.543017387390137,
        24.228447675704956,
        23.38619828224182,
        23.534852266311646,
        23.20137929916382,
        23.130455493927002
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        66,
        299,
        299,
        66,
        82,
        160,
        299,
        66,
        299,
        299,
        96,
        299,
        78,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        27.457815170288086,
        26.531614303588867,
        26.575518131256104,
        26.617088794708252,
        26.787105798721313,
        26.98609972000122,
        26.784910202026367,
        6.137489318847656,
        6.11256742477417,
        27.033722162246704,
        26.781161546707153,
        6.091872215270996,
        7.2835187911987305,
        14.45514726638794,
        26.905574321746826,
        5.841995000839233,
        26.58769464492798,
        26.942424058914185,
        8.347807884216309,
        26.58042573928833,
        6.7534263134002686,
        26.573808193206787,
        26.907633543014526,
        26.937825202941895,
        27.11946940422058,
        27.066717386245728,
        27.435853481292725,
        24.84662437438965,
        27.229299306869507,
        26.900575399398804
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        28.600642204284668,
        26.957533597946167,
        26.54611587524414,
        26.754617929458618,
        26.484615325927734,
        27.086039781570435,
        26.712377548217773,
        26.71392273902893,
        26.548478841781616,
        26.909541130065918,
        26.371047019958496,
        26.823304414749146,
        26.186914682388306,
        26.87000322341919,
        26.4561505317688,
        26.467630624771118,
        26.6053683757782,
        27.116055727005005,
        26.98944091796875,
        27.11935043334961,
        26.91861081123352,
        27.325472116470337,
        27.061221599578857,
        27.115252256393433,
        26.393932342529297,
        26.645628213882446,
        26.4357488155365,
        26.619704723358154,
        27.00492262840271,
        26.877386569976807
      ]
    },
    {
      "cost": [
        52,
        52,
        299,
        52,
        52,
        299,
        52,
        52,
        52,
        52,
        52,
        56,
        299,
        299,
        56,
        299,
        299,
        52,
        299,
        299,
        56,
        299,
        299,
        299,
        52,
        299,
        56,
        52,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false
      ],
      "time": [
        5.651472091674805,
        4.228407382965088,
        26.696215629577637,
        4.665950059890747,
        4.344371557235718,
        26.32473397254944,
        4.455676078796387,
        4.9924585819244385,
        4.5637733936309814,
        4.643806457519531,
        4.236540794372559,
        4.935043096542358,
        26.904165744781494,
        27.070447206497192,
        5.0913121700286865,
        26.759095191955566,
        26.363857984542847,
        4.810273885726929,
        26.477646112442017,
        26.617848873138428,
        4.754800796508789,
        26.50022006034851,
        26.558706998825073,
        26.743619918823242,
        4.410512924194336,
        26.71377158164978,
        4.565823793411255,
        4.238184690475464,
        26.946742296218872,
        26.851609230041504
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        32.11574864387512,
        29.53191041946411,
        29.15276551246643,
        29.448723316192627,
        28.912052631378174,
        29.483107566833496,
        29.125714540481567,
        29.457729816436768,
        29.363554000854492,
        29.29580044746399,
        29.002106189727783,
        29.675769329071045,
        29.017990827560425,
        29.629695892333984,
        29.479268312454224,
        29.50327491760254,
        29.315550565719604,
        29.35510516166687,
        29.11444091796875,
        29.04343819618225,
        29.370683193206787,
        29.30885410308838,
        30.326561212539673,
        29.9255690574646,
        29.626420736312866,
        29.946658611297607,
        29.334918975830078,
        29.612950563430786,
        29.72223138809204,
        29.40586256980896
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        72,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        72,
        299,
        299,
        299,
        299,
        70,
        299,
        299,
        299,
        72
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true
      ],
      "time": [
        31.152344942092896,
        29.427687406539917,
        29.17639660835266,
        29.50412678718567,
        29.340442895889282,
        29.421258211135864,
        29.476197242736816,
        29.615851163864136,
        29.356910943984985,
        29.540926456451416,
        29.161811113357544,
        29.45104432106018,
        7.473798513412476,
        29.54710078239441,
        29.39214563369751,
        29.919947862625122,
        27.11889410018921,
        29.72499942779541,
        29.399407625198364,
        29.723583936691284,
        7.283390998840332,
        27.24349808692932,
        29.901224374771118,
        29.51344895362854,
        29.544123649597168,
        6.941025733947754,
        29.69489288330078,
        29.951655626296997,
        29.388296127319336,
        7.1937575340271
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        31.756484031677246,
        29.855735301971436,
        29.433260917663574,
        30.163095712661743,
        29.202386379241943,
        29.807265520095825,
        29.647239923477173,
        29.84790587425232,
        29.54087471961975,
        29.795536041259766,
        29.464921236038208,
        6.744165420532227,
        29.780420064926147,
        29.858606338500977,
        29.488871097564697,
        30.246326446533203,
        29.835824012756348,
        29.9422664642334,
        29.781904220581055,
        30.111735582351685,
        29.898099184036255,
        29.648268699645996,
        29.70175576210022,
        30.08874750137329,
        29.885613203048706,
        30.064849615097046,
        29.69696044921875,
        29.852360725402832,
        30.008491277694702,
        30.09297227859497
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_3l_h_add",
  "name_expt": "ex_blocksworld",
  "train_time": 7201.607221
}


==> results/asnets-extra-ablations/results-experiments.prob_blocksworld-experiments.actprop_1l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        62,
        69,
        61,
        59,
        50,
        67,
        56,
        50,
        56,
        50,
        63,
        53,
        59,
        56,
        60,
        56,
        59,
        64,
        49,
        52,
        64,
        67,
        64,
        55,
        62,
        61,
        57,
        55,
        55,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.48425030708313,
        2.5887672901153564,
        2.3932011127471924,
        2.113445997238159,
        1.7822659015655518,
        2.4546217918395996,
        1.9489152431488037,
        1.7806720733642578,
        2.002523899078369,
        1.8072471618652344,
        2.3041024208068848,
        1.8367540836334229,
        2.152289867401123,
        2.009427070617676,
        2.145794630050659,
        1.9590809345245361,
        2.1370010375976562,
        2.3395705223083496,
        1.8037810325622559,
        1.874781847000122,
        2.315916061401367,
        2.419522285461426,
        2.26804780960083,
        1.9319345951080322,
        2.1813642978668213,
        2.1500277519226074,
        2.0693435668945312,
        2.0159406661987305,
        2.047257423400879,
        1.8037409782409668
      ]
    },
    {
      "cost": [
        81,
        88,
        96,
        65,
        77,
        64,
        52,
        69,
        83,
        61,
        89,
        87,
        71,
        77,
        66,
        84,
        71,
        78,
        104,
        66,
        89,
        78,
        70,
        77,
        77,
        76,
        94,
        299,
        80,
        85
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true
      ],
      "time": [
        3.914379596710205,
        4.196897745132446,
        4.553438663482666,
        3.1288654804229736,
        3.7081353664398193,
        3.0054855346679688,
        2.452165126800537,
        3.236586570739746,
        3.8911588191986084,
        2.9559998512268066,
        4.237663507461548,
        4.1573264598846436,
        3.342181444168091,
        3.669283866882324,
        3.153925895690918,
        3.948002338409424,
        3.3707282543182373,
        3.648374080657959,
        5.015357494354248,
        3.164295196533203,
        4.261423587799072,
        3.725921154022217,
        3.276730537414551,
        3.6224236488342285,
        3.71929931640625,
        3.802375555038452,
        4.682531356811523,
        14.734689235687256,
        3.9007151126861572,
        4.137659072875977
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        155,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        147,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        147
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        14.710900783538818,
        14.531015157699585,
        14.778366327285767,
        14.306825399398804,
        7.351613759994507,
        14.189162492752075,
        14.440616130828857,
        14.41484022140503,
        14.390027046203613,
        14.30036449432373,
        14.480577230453491,
        14.348509550094604,
        14.400017023086548,
        14.500052690505981,
        14.78513479232788,
        14.666942119598389,
        7.187113285064697,
        14.590761661529541,
        14.597505807876587,
        14.582007646560669,
        14.640030145645142,
        14.403530597686768,
        14.401654243469238,
        14.352177381515503,
        14.444315671920776,
        14.927902221679688,
        15.138066053390503,
        14.346742868423462,
        14.39654016494751,
        7.031048774719238
      ]
    },
    {
      "cost": [
        71,
        57,
        56,
        69,
        45,
        59,
        47,
        51,
        48,
        47,
        65,
        49,
        54,
        54,
        57,
        53,
        50,
        53,
        63,
        56,
        51,
        50,
        54,
        70,
        51,
        51,
        58,
        47,
        43,
        45
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.5909500122070312,
        2.824878215789795,
        2.794113874435425,
        3.269505262374878,
        2.164823293685913,
        2.722243070602417,
        2.2775490283966064,
        2.372565984725952,
        2.3005030155181885,
        2.1788854598999023,
        3.036651849746704,
        2.3115928173065186,
        2.4499292373657227,
        2.5153560638427734,
        2.7565975189208984,
        2.4713079929351807,
        2.3622682094573975,
        2.4493770599365234,
        2.9963326454162598,
        2.5511767864227295,
        2.314703941345215,
        2.3359944820404053,
        2.519243001937866,
        3.229084014892578,
        2.3806064128875732,
        2.315495729446411,
        2.7302098274230957,
        2.1851933002471924,
        2.0166985988616943,
        2.1015572547912598
      ]
    },
    {
      "cost": [
        85,
        83,
        105,
        73,
        299,
        70,
        299,
        78,
        79,
        76,
        94,
        75,
        66,
        80,
        76,
        62,
        72,
        67,
        79,
        80,
        78,
        70,
        88,
        82,
        72,
        299,
        299,
        87,
        66,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true
      ],
      "time": [
        4.650917291641235,
        4.236256837844849,
        4.968514680862427,
        3.404240608215332,
        14.281251192092896,
        3.3819432258605957,
        14.255159378051758,
        3.7373859882354736,
        3.6137588024139404,
        3.55940318107605,
        4.38495945930481,
        3.458930492401123,
        3.171107530593872,
        3.6951184272766113,
        3.5129570960998535,
        2.8795933723449707,
        3.3635494709014893,
        3.0736865997314453,
        3.7166616916656494,
        3.814466714859009,
        3.630244016647339,
        3.2509703636169434,
        4.165729522705078,
        3.8485829830169678,
        3.4299919605255127,
        14.353984832763672,
        14.308803081512451,
        4.15218186378479,
        3.0815727710723877,
        4.448114633560181
      ]
    },
    {
      "cost": [
        105,
        90,
        110,
        98,
        101,
        95,
        102,
        299,
        91,
        96,
        111,
        105,
        112,
        82,
        97,
        100,
        95,
        92,
        105,
        128,
        123,
        104,
        110,
        117,
        104,
        114,
        88,
        113,
        98,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.170085430145264,
        8.197879314422607,
        10.067062377929688,
        8.77462124824524,
        8.985252141952515,
        8.647223949432373,
        9.148975372314453,
        26.741910457611084,
        8.178486824035645,
        8.654675006866455,
        10.054281234741211,
        9.30734133720398,
        10.053159713745117,
        7.451559543609619,
        8.595547914505005,
        8.97678828239441,
        8.595006942749023,
        8.194676160812378,
        9.418241024017334,
        11.653293371200562,
        11.006174325942993,
        9.36190390586853,
        9.960710763931274,
        10.647376775741577,
        9.553536653518677,
        10.321377515792847,
        7.867009162902832,
        10.320204496383667,
        8.673722505569458,
        9.838682413101196
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        129,
        127,
        118,
        125,
        131,
        299,
        299,
        115,
        119,
        148,
        151,
        123,
        299,
        116,
        131,
        131,
        299,
        299,
        127,
        107,
        118,
        299,
        134,
        299,
        123,
        299,
        141
      ],
      "goal_reached": [
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        true
      ],
      "time": [
        27.840908527374268,
        27.39405655860901,
        27.57809042930603,
        11.7265145778656,
        11.56541919708252,
        10.668328285217285,
        11.399681806564331,
        11.758422613143921,
        26.96760582923889,
        27.64162254333496,
        10.582228660583496,
        10.997762203216553,
        13.67046570777893,
        13.958160161972046,
        12.0051748752594,
        27.481298685073853,
        10.72993803024292,
        11.803532123565674,
        11.90593934059143,
        27.862627267837524,
        27.94954013824463,
        11.544232606887817,
        9.733039140701294,
        10.605093717575073,
        27.127496242523193,
        12.048249006271362,
        27.460577726364136,
        11.129951238632202,
        27.60134530067444,
        13.068953514099121
      ]
    },
    {
      "cost": [
        138,
        127,
        110,
        107,
        115,
        299,
        124,
        96,
        131,
        123,
        120,
        123,
        125,
        114,
        104,
        131,
        111,
        131,
        299,
        119,
        107,
        125,
        120,
        133,
        105,
        112,
        143,
        114,
        100,
        116
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        12.858877420425415,
        11.894563436508179,
        10.214684963226318,
        9.88488483428955,
        10.433088302612305,
        27.253445625305176,
        11.188902378082275,
        8.748727798461914,
        12.227003574371338,
        11.003196954727173,
        10.829870462417603,
        11.175991535186768,
        11.235162496566772,
        10.257630825042725,
        9.247920989990234,
        11.819516897201538,
        10.317015171051025,
        11.897700548171997,
        27.307148456573486,
        10.64576768875122,
        9.636824131011963,
        11.360183477401733,
        10.739039897918701,
        12.012062072753906,
        9.388615131378174,
        10.082141637802124,
        12.811662197113037,
        10.248759269714355,
        8.890604257583618,
        10.565280199050903
      ]
    },
    {
      "cost": [
        159,
        140,
        95,
        127,
        116,
        136,
        160,
        109,
        149,
        118,
        127,
        299,
        126,
        108,
        112,
        136,
        153,
        122,
        164,
        121,
        114,
        108,
        124,
        299,
        134,
        119,
        118,
        143,
        109,
        132
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.114978313446045,
        12.938788175582886,
        8.691957235336304,
        11.427714109420776,
        10.51552152633667,
        12.098063707351685,
        14.788574457168579,
        9.9831702709198,
        13.744128704071045,
        10.688730001449585,
        11.483925104141235,
        27.28577184677124,
        11.482970237731934,
        9.85088062286377,
        10.254109621047974,
        12.46066164970398,
        14.093212842941284,
        11.191468954086304,
        14.838312149047852,
        10.902499675750732,
        10.567097902297974,
        9.75484585762024,
        11.267711400985718,
        27.52011251449585,
        12.507607698440552,
        10.88258409500122,
        10.825241088867188,
        13.188529253005981,
        9.882692813873291,
        12.058871030807495
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.070948839187622,
        27.434842109680176,
        27.55111837387085,
        27.24440622329712,
        27.226299047470093,
        27.27474355697632,
        27.71321415901184,
        27.53297519683838,
        27.35346484184265,
        27.547852516174316,
        27.64679789543152,
        27.604238748550415,
        27.806719064712524,
        27.76531672477722,
        27.60455870628357,
        27.64630389213562,
        27.64635920524597,
        27.334167003631592,
        27.352067947387695,
        27.23657512664795,
        27.512242794036865,
        27.24975085258484,
        27.435617923736572,
        27.407503843307495,
        27.28063702583313,
        27.76969623565674,
        27.34806728363037,
        27.59789252281189,
        27.47492790222168,
        27.756564378738403
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        48.97005820274353,
        48.23384404182434,
        48.61167001724243,
        47.11845111846924,
        47.129451274871826,
        46.999688148498535,
        47.04759240150452,
        47.22129774093628,
        48.01508903503418,
        47.60754036903381,
        47.63688516616821,
        48.26849937438965,
        48.38192129135132,
        48.05787444114685,
        47.80412530899048,
        48.11935305595398,
        48.21483063697815,
        47.725746870040894,
        48.00572085380554,
        47.621248960494995,
        47.9979133605957,
        48.091201066970825,
        47.87154507637024,
        47.896313190460205,
        48.116644859313965,
        47.75392723083496,
        47.74351930618286,
        47.928855895996094,
        48.05461049079895,
        47.704532861709595
      ]
    },
    {
      "cost": [
        180,
        299,
        183,
        299,
        166,
        186,
        199,
        189,
        299,
        177,
        299,
        299,
        224,
        299,
        178,
        299,
        199,
        182,
        177,
        299,
        299,
        161,
        171,
        299,
        299,
        180,
        171,
        299,
        182,
        165
      ],
      "goal_reached": [
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        true
      ],
      "time": [
        30.38460612297058,
        48.57344937324524,
        29.042236804962158,
        47.89098834991455,
        27.50551176071167,
        29.07607412338257,
        31.44183874130249,
        29.596628189086914,
        46.92513871192932,
        27.85880422592163,
        47.452860832214355,
        48.04967784881592,
        35.64627003669739,
        47.30757403373718,
        28.290862560272217,
        48.507230281829834,
        31.81696915626526,
        29.3928165435791,
        28.17531704902649,
        47.530911684036255,
        47.7110321521759,
        25.79144048690796,
        27.055379152297974,
        47.664870500564575,
        47.42662835121155,
        28.673216581344604,
        27.078030824661255,
        48.069783449172974,
        29.262872219085693,
        26.112976789474487
      ]
    },
    {
      "cost": [
        143,
        136,
        120,
        137,
        128,
        135,
        126,
        142,
        138,
        134,
        168,
        128,
        140,
        149,
        125,
        162,
        149,
        134,
        131,
        122,
        299,
        299,
        148,
        159,
        131,
        156,
        140,
        134,
        299,
        127
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        24.13115119934082,
        22.776671648025513,
        19.311646699905396,
        22.479432582855225,
        20.416019439697266,
        21.597867012023926,
        19.949047327041626,
        22.291273593902588,
        21.815114736557007,
        21.180291891098022,
        26.217256546020508,
        19.77062153816223,
        21.802061080932617,
        23.098198175430298,
        19.590867519378662,
        25.659139156341553,
        23.430734872817993,
        21.735376834869385,
        20.632620573043823,
        19.447625637054443,
        47.088828802108765,
        47.10560178756714,
        23.798531532287598,
        25.130666732788086,
        20.915384769439697,
        25.243380546569824,
        22.184165477752686,
        21.256192922592163,
        47.27195882797241,
        20.337763786315918
      ]
    },
    {
      "cost": [
        227,
        299,
        299,
        299,
        299,
        299,
        246,
        196,
        174,
        299,
        193,
        299,
        156,
        299,
        218,
        299,
        299,
        299,
        187,
        299,
        195,
        299,
        176,
        299,
        222,
        198,
        299,
        226,
        299,
        203
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        true
      ],
      "time": [
        38.56322932243347,
        47.253886699676514,
        48.43521165847778,
        47.03747820854187,
        47.56977081298828,
        47.080095529556274,
        39.34143614768982,
        31.044353723526,
        28.021836042404175,
        48.277517318725586,
        30.751256465911865,
        47.08317708969116,
        25.05377984046936,
        47.43604016304016,
        34.97492241859436,
        47.936195850372314,
        47.4691059589386,
        47.564552307128906,
        29.643411874771118,
        47.40590953826904,
        31.015631914138794,
        47.39571022987366,
        27.816559076309204,
        48.716753244400024,
        35.12301683425903,
        31.64517641067505,
        47.719151973724365,
        35.86461162567139,
        47.90193796157837,
        32.413697719573975
      ]
    },
    {
      "cost": [
        109,
        104,
        110,
        113,
        106,
        111,
        111,
        111,
        107,
        110,
        299,
        117,
        115,
        108,
        97,
        114,
        115,
        130,
        107,
        114,
        117,
        113,
        104,
        116,
        115,
        101,
        116,
        119,
        108,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.663679122924805,
        17.241939306259155,
        18.356003046035767,
        17.70873785018921,
        16.827820539474487,
        17.24351692199707,
        17.555219173431396,
        17.19347643852234,
        16.65049934387207,
        17.341183185577393,
        46.78141713142395,
        18.222964763641357,
        17.694523811340332,
        16.938786029815674,
        15.01607608795166,
        18.020923614501953,
        17.725257396697998,
        19.938450574874878,
        16.61966061592102,
        17.893437147140503,
        18.493118286132812,
        17.760866165161133,
        16.45061755180359,
        18.60497522354126,
        18.015419244766235,
        15.779281616210938,
        18.035459756851196,
        18.776382446289062,
        17.03642201423645,
        16.117090463638306
      ]
    },
    {
      "cost": [
        168,
        202,
        200,
        153,
        299,
        186,
        160,
        166,
        163,
        172,
        183,
        206,
        299,
        208,
        172,
        196,
        149,
        299,
        159,
        170,
        171,
        196,
        299,
        160,
        299,
        208,
        299,
        191,
        194,
        181
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        true
      ],
      "time": [
        44.825676918029785,
        52.60206079483032,
        50.195656299591064,
        37.48290824890137,
        72.31673836708069,
        45.522988080978394,
        39.40464472770691,
        40.73397994041443,
        40.49011206626892,
        41.90437722206116,
        43.79005193710327,
        50.177045583724976,
        73.41002583503723,
        51.23340320587158,
        42.60009765625,
        48.38712954521179,
        36.61422777175903,
        72.35891151428223,
        38.59117150306702,
        41.703882932662964,
        42.134695053100586,
        48.37150287628174,
        73.31909012794495,
        38.789031982421875,
        73.07269620895386,
        50.197237730026245,
        72.76370549201965,
        46.537843227386475,
        46.86638808250427,
        44.040462255477905
      ]
    },
    {
      "cost": [
        173,
        158,
        145,
        120,
        299,
        117,
        299,
        135,
        117,
        117,
        116,
        131,
        127,
        156,
        171,
        146,
        139,
        142,
        141,
        131,
        132,
        159,
        141,
        149,
        144,
        130,
        110,
        149,
        116,
        123
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        45.69360327720642,
        37.87254095077515,
        37.69559025764465,
        28.82092809677124,
        73.26423168182373,
        30.701250314712524,
        74.1935350894928,
        34.07394814491272,
        29.01004981994629,
        28.721978425979614,
        29.722928524017334,
        32.1561336517334,
        32.17581558227539,
        38.68438267707825,
        41.88508415222168,
        35.1663544178009,
        34.22224283218384,
        34.517279386520386,
        34.431920528411865,
        32.39837288856506,
        32.375048875808716,
        38.396676778793335,
        34.14104413986206,
        36.03149104118347,
        35.232728004455566,
        32.063031911849976,
        26.404552459716797,
        36.3908588886261,
        28.42836046218872,
        29.589609146118164
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        267,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        267,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        79.56614756584167,
        76.08691477775574,
        74.77056956291199,
        75.08929753303528,
        73.28317046165466,
        67.86130380630493,
        73.73016858100891,
        73.21015691757202,
        74.01479411125183,
        73.70545625686646,
        73.62997484207153,
        74.02987575531006,
        73.2345244884491,
        74.15524411201477,
        66.0077223777771,
        74.98375248908997,
        73.99642777442932,
        73.2891993522644,
        73.33868432044983,
        72.22834658622742,
        72.44545888900757,
        73.27439880371094,
        73.17212629318237,
        72.93814539909363,
        73.63529706001282,
        73.49188280105591,
        73.62206101417542,
        72.69997525215149,
        72.24567866325378,
        74.00000095367432
      ]
    },
    {
      "cost": [
        299,
        299,
        172,
        299,
        200,
        192,
        232,
        186,
        170,
        181,
        233,
        299,
        190,
        207,
        299,
        201,
        299,
        184,
        299,
        141,
        299,
        176,
        299,
        198,
        299,
        192,
        177,
        183,
        187,
        204
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        76.16755628585815,
        73.07016372680664,
        43.39153718948364,
        72.6708869934082,
        49.99810791015625,
        47.45058584213257,
        58.020397901535034,
        45.99025273323059,
        41.57121825218201,
        43.68205118179321,
        58.28570199012756,
        72.93457245826721,
        46.665807008743286,
        50.50400996208191,
        72.66017627716064,
        49.3662474155426,
        72.83555817604065,
        45.36698627471924,
        73.28825736045837,
        34.91941785812378,
        72.44482135772705,
        43.10791516304016,
        75.27483463287354,
        49.24838614463806,
        73.69757413864136,
        46.56188440322876,
        43.044992208480835,
        44.234142780303955,
        45.38536858558655,
        49.20939540863037
      ]
    },
    {
      "cost": [
        299,
        187,
        299,
        299,
        198,
        219,
        214,
        197,
        192,
        207,
        299,
        299,
        213,
        214,
        205,
        299,
        197,
        188,
        192,
        299,
        194,
        299,
        179,
        299,
        197,
        216,
        149,
        178,
        187,
        196
      ],
      "goal_reached": [
        false,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        80.91613984107971,
        49.59663701057434,
        74.76565766334534,
        74.67394590377808,
        49.69629740715027,
        55.095606088638306,
        52.24131631851196,
        47.79177141189575,
        48.018105030059814,
        51.94926691055298,
        73.31185555458069,
        73.04323482513428,
        52.57492685317993,
        52.35926294326782,
        50.31858229637146,
        72.35187125205994,
        48.9990873336792,
        47.1083619594574,
        47.2978835105896,
        74.31899333000183,
        48.040748596191406,
        72.82440686225891,
        44.236910343170166,
        72.22730827331543,
        48.06106925010681,
        52.158649921417236,
        37.01242184638977,
        44.18843746185303,
        45.49615120887756,
        47.88075637817383
      ]
    },
    {
      "cost": [
        260,
        299,
        248,
        267,
        299,
        299,
        263,
        299,
        299,
        299,
        256,
        299,
        207,
        299,
        249,
        299,
        299,
        245,
        251,
        299,
        299,
        230,
        228,
        299,
        280,
        236,
        230,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false
      ],
      "time": [
        103.50113010406494,
        113.4695451259613,
        97.55249238014221,
        98.28201293945312,
        107.84790015220642,
        106.08161234855652,
        97.10541248321533,
        103.16100001335144,
        105.25359749794006,
        105.72551369667053,
        97.65595817565918,
        109.76618432998657,
        73.12688851356506,
        105.98073697090149,
        86.57374596595764,
        108.91187930107117,
        103.08600234985352,
        85.6551468372345,
        92.38637661933899,
        103.57949471473694,
        102.30909156799316,
        82.13017106056213,
        78.32288002967834,
        99.8880672454834,
        90.90096616744995,
        75.27725458145142,
        73.33378672599792,
        89.56807684898376,
        90.62198972702026,
        87.87492060661316
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        281,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        117.7334680557251,
        106.66836452484131,
        105.27213740348816,
        101.01959037780762,
        99.89896869659424,
        103.72966933250427,
        109.01093864440918,
        103.00920629501343,
        101.26616644859314,
        106.83944511413574,
        100.3194088935852,
        102.57070279121399,
        104.47957229614258,
        99.63767313957214,
        101.97347259521484,
        105.03800773620605,
        103.8942391872406,
        102.7596046924591,
        101.70155072212219,
        104.00490522384644,
        102.90975832939148,
        105.50924301147461,
        105.00353240966797,
        101.96987891197205,
        97.299635887146,
        92.89137554168701,
        91.70148134231567,
        90.18710064888,
        88.41208052635193,
        89.02464532852173
      ]
    },
    {
      "cost": [
        299,
        299,
        230,
        299,
        299,
        191,
        299,
        215,
        299,
        299,
        299,
        214,
        299,
        196,
        299,
        299,
        299,
        299,
        192,
        299,
        299,
        299,
        207,
        299,
        207,
        299,
        207,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        111.3079206943512,
        109.57288408279419,
        83.22846579551697,
        103.53738641738892,
        102.82356381416321,
        72.96171998977661,
        105.96413373947144,
        79.82860994338989,
        101.03578090667725,
        106.89763021469116,
        105.03781843185425,
        82.99341583251953,
        106.06532001495361,
        67.65886378288269,
        105.8152585029602,
        104.61223673820496,
        106.73148274421692,
        105.29905772209167,
        70.97701692581177,
        106.13921356201172,
        103.733402967453,
        105.26566767692566,
        69.15292000770569,
        96.77170133590698,
        68.27218532562256,
        93.66938328742981,
        65.72668623924255,
        88.77983355522156,
        90.46728157997131,
        89.09802722930908
      ]
    },
    {
      "cost": [
        299,
        249,
        233,
        232,
        299,
        299,
        299,
        226,
        299,
        299,
        299,
        299,
        280,
        299,
        299,
        262,
        299,
        299,
        299,
        240,
        299,
        226,
        283,
        239,
        299,
        299,
        299,
        299,
        281,
        299
      ],
      "goal_reached": [
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        89.3886489868164,
        73.06500744819641,
        67.9431471824646,
        63.54961681365967,
        79.89951610565186,
        81.10008716583252,
        81.96844983100891,
        65.53445792198181,
        81.56433320045471,
        79.44992351531982,
        83.7702784538269,
        84.52863645553589,
        78.57861876487732,
        80.46107244491577,
        79.25237703323364,
        70.29557728767395,
        79.83858966827393,
        78.3569724559784,
        78.55996680259705,
        67.30893397331238,
        82.15694642066956,
        59.183876752853394,
        77.15569353103638,
        65.79563236236572,
        80.73412108421326,
        80.09328150749207,
        83.6054208278656,
        80.16850590705872,
        78.43167519569397,
        83.49362921714783
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        257,
        299,
        299,
        299,
        299,
        277,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        293,
        299,
        299,
        299,
        280,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        115.50922298431396,
        107.36123776435852,
        102.47099947929382,
        101.27270197868347,
        101.19104027748108,
        107.0010838508606,
        102.3241035938263,
        91.15291118621826,
        100.83981776237488,
        104.72610545158386,
        102.87953996658325,
        102.41385674476624,
        94.89881896972656,
        100.49574828147888,
        103.35620617866516,
        104.71604704856873,
        102.09567785263062,
        103.14188551902771,
        101.7147274017334,
        102.99169278144836,
        104.59615802764893,
        102.03594207763672,
        102.2673659324646,
        102.00203204154968,
        98.95610618591309,
        88.31134009361267,
        92.86835765838623,
        92.88503623008728,
        88.84535098075867,
        87.95377802848816
      ]
    },
    {
      "cost": [
        193,
        176,
        183,
        299,
        181,
        156,
        197,
        162,
        176,
        131,
        173,
        202,
        152,
        175,
        183,
        199,
        151,
        195,
        147,
        176,
        159,
        170,
        187,
        171,
        191,
        171,
        193,
        166,
        176,
        192
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        112.5646984577179,
        91.29492425918579,
        91.35815763473511,
        150.35308146476746,
        91.52962827682495,
        76.47630739212036,
        94.75007390975952,
        79.45714378356934,
        86.96898984909058,
        66.84268951416016,
        85.97962999343872,
        96.10270953178406,
        75.54733681678772,
        80.53551435470581,
        88.01419377326965,
        92.57491874694824,
        72.03650784492493,
        89.59976577758789,
        71.08112573623657,
        83.3452479839325,
        75.01074695587158,
        83.44022107124329,
        87.08760452270508,
        82.5339367389679,
        92.89346075057983,
        84.84983253479004,
        91.30131673812866,
        80.0211591720581,
        81.2015540599823,
        83.850341796875
      ]
    },
    {
      "cost": [
        280,
        222,
        230,
        299,
        230,
        226,
        203,
        203,
        229,
        236,
        226,
        231,
        229,
        238,
        219,
        224,
        204,
        191,
        204,
        193,
        227,
        299,
        229,
        200,
        207,
        208,
        241,
        246,
        219,
        241
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        149.33846998214722,
        115.37920951843262,
        125.78231167793274,
        146.36585330963135,
        110.13804149627686,
        110.74311256408691,
        101.32254099845886,
        99.87053275108337,
        109.23614454269409,
        110.84872913360596,
        110.90680313110352,
        111.92569184303284,
        108.62600135803223,
        111.86261320114136,
        103.87125444412231,
        105.4633514881134,
        99.71351146697998,
        92.2883141040802,
        100.89312195777893,
        91.28299021720886,
        109.11173248291016,
        142.07013750076294,
        105.056405544281,
        91.00245690345764,
        93.78842067718506,
        88.58147478103638,
        97.11789655685425,
        103.364816904068,
        87.14855146408081,
        93.18451976776123
      ]
    },
    {
      "cost": [
        287,
        299,
        299,
        276,
        299,
        299,
        260,
        299,
        299,
        299,
        293,
        277,
        261,
        299,
        299,
        299,
        299,
        272,
        272,
        299,
        297,
        299,
        299,
        299,
        269,
        265,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        167.11729073524475,
        156.8180856704712,
        153.2411482334137,
        138.18377780914307,
        142.11506462097168,
        155.903972864151,
        132.6345055103302,
        146.83686470985413,
        142.59240555763245,
        150.90762042999268,
        139.1021409034729,
        131.06997919082642,
        120.28062319755554,
        127.54972076416016,
        127.72612619400024,
        129.80505537986755,
        116.38693332672119,
        109.56039071083069,
        104.59876036643982,
        107.0234968662262,
        109.07470774650574,
        109.47999429702759,
        109.61624073982239,
        111.82501316070557,
        99.83090090751648,
        99.16320323944092,
        106.91575765609741,
        106.04501914978027,
        107.01769685745239,
        106.76678609848022
      ]
    },
    {
      "cost": [
        299,
        274,
        299,
        239,
        299,
        299,
        299,
        256,
        299,
        299,
        299,
        299,
        299,
        263,
        299,
        246,
        299,
        232,
        299,
        299,
        282,
        299,
        266,
        288,
        299,
        238,
        271,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        false
      ],
      "time": [
        163.4149134159088,
        148.42360734939575,
        151.67373156547546,
        133.24004578590393,
        143.01336812973022,
        153.1851212978363,
        151.07303977012634,
        121.18530416488647,
        146.44989705085754,
        136.60224556922913,
        147.90540504455566,
        141.92345666885376,
        145.4413743019104,
        131.24421644210815,
        146.92505288124084,
        117.43369698524475,
        137.43012404441833,
        108.82205772399902,
        136.2362995147705,
        133.106103181839,
        124.70496606826782,
        130.73694586753845,
        113.2151870727539,
        117.87592077255249,
        124.76991963386536,
        100.70868706703186,
        109.96265459060669,
        117.19219160079956,
        115.75132346153259,
        117.07387661933899
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        290,
        299,
        299,
        299,
        299,
        299,
        299,
        289,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        155.55157232284546,
        153.95414209365845,
        142.03150749206543,
        137.48896646499634,
        144.61461853981018,
        138.2123739719391,
        139.7546420097351,
        140.2155089378357,
        139.19548320770264,
        134.0782687664032,
        142.9188883304596,
        138.61953377723694,
        140.01660060882568,
        144.9725558757782,
        138.1828327178955,
        136.54211735725403,
        139.07485556602478,
        130.19892024993896,
        130.37865161895752,
        126.87438368797302,
        122.88001489639282,
        121.89371347427368,
        120.69323921203613,
        117.47123599052429,
        117.13805079460144,
        117.16950392723083,
        115.42666625976562,
        115.18411207199097,
        113.67713069915771,
        114.60512781143188
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_1l_h_add",
  "name_expt": "prob_blocksworld",
  "train_time": 7200.546656
}


==> results/asnets-extra-ablations/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add_no_history-2019-07-30.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        55,
        56,
        46,
        57,
        42,
        40,
        57,
        47,
        50,
        48,
        42,
        61,
        46,
        44,
        56,
        57,
        40,
        44,
        45,
        53,
        53,
        45,
        47,
        53,
        57,
        48,
        44,
        54,
        46,
        48
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.7729287147521973,
        2.4196057319641113,
        2.0438218116760254,
        2.3941235542297363,
        1.797490119934082,
        1.7509076595306396,
        2.4281113147735596,
        2.0231895446777344,
        2.161287784576416,
        2.040302276611328,
        1.8108866214752197,
        2.6598634719848633,
        1.9254987239837646,
        1.937074899673462,
        2.400252342224121,
        2.4194788932800293,
        1.7585375308990479,
        1.8786368370056152,
        1.9785027503967285,
        2.258242130279541,
        2.3972246646881104,
        1.9656939506530762,
        2.017347574234009,
        2.2516260147094727,
        2.489358901977539,
        2.053354024887085,
        1.874523639678955,
        2.3384413719177246,
        1.994713306427002,
        2.040696859359741
      ]
    },
    {
      "cost": [
        48,
        46,
        50,
        46,
        46,
        32,
        38,
        36,
        38,
        44,
        43,
        37,
        53,
        33,
        46,
        48,
        40,
        44,
        39,
        38,
        41,
        48,
        34,
        42,
        45,
        42,
        47,
        48,
        37,
        33
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.5052614212036133,
        2.0372297763824463,
        2.3045246601104736,
        2.069812297821045,
        2.1118478775024414,
        1.4294373989105225,
        1.7399334907531738,
        1.6794376373291016,
        1.7376644611358643,
        1.9891915321350098,
        1.9565021991729736,
        1.7031667232513428,
        2.518906593322754,
        1.5806589126586914,
        2.1728785037994385,
        2.2122480869293213,
        1.8142356872558594,
        2.0450308322906494,
        1.7793304920196533,
        1.74822998046875,
        1.8919956684112549,
        2.1676130294799805,
        1.552978277206421,
        2.0131876468658447,
        2.1323866844177246,
        1.9297254085540771,
        2.1641554832458496,
        2.1607608795166016,
        1.702223300933838,
        1.5217077732086182
      ]
    },
    {
      "cost": [
        69,
        66,
        72,
        66,
        65,
        54,
        72,
        65,
        63,
        63,
        73,
        66,
        66,
        64,
        61,
        65,
        69,
        68,
        83,
        72,
        61,
        67,
        57,
        58,
        61,
        63,
        64,
        73,
        60,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.5265536308288574,
        2.9715540409088135,
        3.215092182159424,
        3.0876710414886475,
        2.965531587600708,
        2.4923489093780518,
        3.3094065189361572,
        2.9675559997558594,
        2.9427216053009033,
        2.867537498474121,
        3.345785617828369,
        3.0630815029144287,
        2.996753454208374,
        2.9231905937194824,
        2.83418345451355,
        3.013948917388916,
        3.14058780670166,
        3.1033339500427246,
        3.7460219860076904,
        3.274301528930664,
        2.8216464519500732,
        3.0024783611297607,
        2.628416061401367,
        2.6008994579315186,
        2.815669298171997,
        2.797442674636841,
        2.8918917179107666,
        3.292599678039551,
        2.777287006378174,
        3.3827602863311768
      ]
    },
    {
      "cost": [
        51,
        50,
        49,
        57,
        47,
        38,
        57,
        42,
        54,
        45,
        43,
        46,
        50,
        61,
        49,
        41,
        51,
        44,
        45,
        40,
        51,
        53,
        46,
        48,
        54,
        52,
        48,
        47,
        51,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.624699354171753,
        2.218813419342041,
        2.2407102584838867,
        2.612203359603882,
        2.1178972721099854,
        1.797180414199829,
        2.6569488048553467,
        1.9343311786651611,
        2.498674154281616,
        2.0280911922454834,
        2.0351550579071045,
        2.141286611557007,
        2.2544820308685303,
        2.878995180130005,
        2.227386236190796,
        1.912627935409546,
        2.3468010425567627,
        2.0140533447265625,
        2.1750717163085938,
        1.8755106925964355,
        2.3568334579467773,
        2.5431370735168457,
        2.15618896484375,
        2.20011305809021,
        2.6158361434936523,
        2.361483097076416,
        2.1649956703186035,
        2.1964821815490723,
        2.327206611633301,
        2.1515250205993652
      ]
    },
    {
      "cost": [
        57,
        64,
        57,
        66,
        47,
        62,
        48,
        59,
        57,
        50,
        68,
        53,
        43,
        51,
        56,
        49,
        61,
        55,
        51,
        57,
        60,
        64,
        59,
        52,
        49,
        54,
        54,
        49,
        46,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.8489344120025635,
        2.870648145675659,
        2.525475263595581,
        2.77813982963562,
        2.0064337253570557,
        2.675727367401123,
        2.038518190383911,
        2.531283140182495,
        2.417820453643799,
        2.1563873291015625,
        2.910977363586426,
        2.2422077655792236,
        1.8939218521118164,
        2.189882516860962,
        2.399728536605835,
        2.0651092529296875,
        2.6568779945373535,
        2.3756918907165527,
        2.254917621612549,
        2.426786422729492,
        2.568305730819702,
        2.750004291534424,
        2.544496536254883,
        2.230552911758423,
        2.1388447284698486,
        2.2791502475738525,
        2.3332247734069824,
        2.136279344558716,
        1.9889922142028809,
        2.0139286518096924
      ]
    },
    {
      "cost": [
        75,
        78,
        91,
        62,
        79,
        76,
        73,
        74,
        64,
        77,
        70,
        65,
        72,
        66,
        69,
        61,
        65,
        76,
        75,
        70,
        73,
        73,
        68,
        76,
        70,
        76,
        68,
        81,
        79,
        68
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.355046510696411,
        6.896279573440552,
        7.971526861190796,
        5.460360765457153,
        6.882058143615723,
        6.741202116012573,
        6.353548288345337,
        6.4665539264678955,
        5.603094816207886,
        6.671786308288574,
        6.118412017822266,
        5.639521360397339,
        6.2111876010894775,
        5.741416931152344,
        5.960350751876831,
        5.246197462081909,
        5.65597939491272,
        6.474188804626465,
        6.502625465393066,
        6.082500219345093,
        6.244330644607544,
        6.325607538223267,
        5.8501996994018555,
        6.554311990737915,
        6.0754711627960205,
        6.561379671096802,
        5.8450047969818115,
        7.011991262435913,
        6.796123266220093,
        5.899755239486694
      ]
    },
    {
      "cost": [
        73,
        72,
        95,
        64,
        83,
        75,
        66,
        84,
        60,
        80,
        71,
        65,
        74,
        74,
        63,
        70,
        88,
        75,
        67,
        71,
        74,
        65,
        69,
        69,
        80,
        75,
        78,
        80,
        72,
        85
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.17821192741394,
        5.995869159698486,
        7.9492433071136475,
        5.290271759033203,
        6.776986360549927,
        6.181267499923706,
        5.397050142288208,
        6.919459104537964,
        4.964953660964966,
        6.536158323287964,
        5.903351306915283,
        5.301488637924194,
        6.016907215118408,
        6.0083911418914795,
        5.122967004776001,
        5.691765546798706,
        7.209477424621582,
        6.1831700801849365,
        5.4759907722473145,
        5.833945274353027,
        6.07338547706604,
        5.313596725463867,
        5.6905341148376465,
        5.610357999801636,
        6.613070249557495,
        6.110427618026733,
        6.479178428649902,
        6.496174335479736,
        5.891192674636841,
        7.008191823959351
      ]
    },
    {
      "cost": [
        78,
        73,
        89,
        65,
        82,
        76,
        70,
        80,
        60,
        79,
        72,
        60,
        70,
        73,
        71,
        72,
        89,
        75,
        69,
        74,
        71,
        63,
        66,
        66,
        81,
        67,
        76,
        73,
        60,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.561492919921875,
        6.022638559341431,
        7.442609786987305,
        5.437453269958496,
        6.782770395278931,
        6.332627773284912,
        5.776945352554321,
        6.613858461380005,
        5.0012547969818115,
        6.525637865066528,
        5.984450101852417,
        4.877261400222778,
        5.711806058883667,
        6.076625108718872,
        5.762862682342529,
        5.893639802932739,
        7.383821725845337,
        6.151425123214722,
        5.762951374053955,
        6.0069990158081055,
        5.869410514831543,
        5.258702516555786,
        5.431700706481934,
        5.40226936340332,
        6.70439600944519,
        5.548919200897217,
        6.282365083694458,
        6.0437750816345215,
        4.9895853996276855,
        5.872597694396973
      ]
    },
    {
      "cost": [
        80,
        77,
        90,
        65,
        80,
        80,
        69,
        87,
        84,
        80,
        75,
        76,
        68,
        75,
        65,
        65,
        76,
        76,
        85,
        68,
        67,
        69,
        73,
        74,
        79,
        89,
        70,
        76,
        83,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.078535079956055,
        6.811427116394043,
        8.028998136520386,
        5.764198064804077,
        6.987403392791748,
        7.163110017776489,
        6.029244422912598,
        7.721285820007324,
        7.335695028305054,
        7.062095403671265,
        6.595949649810791,
        6.6481804847717285,
        5.968971014022827,
        6.485679864883423,
        5.644218921661377,
        5.728551626205444,
        6.554208993911743,
        6.619503974914551,
        7.4607579708099365,
        5.895179986953735,
        5.911705493927002,
        5.952601909637451,
        6.411545753479004,
        6.426354646682739,
        6.868024826049805,
        7.82607364654541,
        6.083989381790161,
        6.621675729751587,
        7.274462461471558,
        7.204113006591797
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        83,
        76,
        83,
        83,
        74,
        90,
        87,
        87,
        80,
        83,
        81,
        92,
        83,
        87,
        82,
        75,
        83,
        81,
        94,
        100,
        83,
        73,
        98,
        82,
        86,
        84,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.555673360824585,
        7.2433366775512695,
        6.901303052902222,
        6.844282627105713,
        6.2432708740234375,
        6.817985773086548,
        6.8585076332092285,
        6.201803684234619,
        7.4128782749176025,
        7.2504143714904785,
        7.048013925552368,
        6.632114410400391,
        6.795188665390015,
        6.626913070678711,
        7.6088621616363525,
        6.766779184341431,
        7.199628829956055,
        6.773062705993652,
        6.196805953979492,
        6.836073160171509,
        6.675474405288696,
        7.817172288894653,
        8.174887657165527,
        6.899231910705566,
        5.983258962631226,
        8.130664348602295,
        6.600734710693359,
        7.078372001647949,
        6.753397703170776,
        6.35141396522522
      ]
    },
    {
      "cost": [
        98,
        99,
        82,
        95,
        93,
        83,
        97,
        105,
        92,
        97,
        92,
        92,
        95,
        107,
        94,
        91,
        81,
        93,
        93,
        93,
        97,
        101,
        98,
        94,
        84,
        87,
        83,
        97,
        89,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.2496497631073,
        15.222567319869995,
        12.559744596481323,
        14.542108058929443,
        14.039370059967041,
        12.501002311706543,
        14.48427677154541,
        15.578291893005371,
        13.67972183227539,
        14.477123022079468,
        13.771736860275269,
        13.716860294342041,
        14.16781759262085,
        15.867175340652466,
        13.858718633651733,
        13.48287558555603,
        11.974762678146362,
        13.664963960647583,
        13.757553577423096,
        13.692580938339233,
        14.342355966567993,
        15.02041506767273,
        14.46696138381958,
        13.861122608184814,
        12.485823631286621,
        12.8708016872406,
        12.211201906204224,
        14.328938722610474,
        13.100238800048828,
        11.411603212356567
      ]
    },
    {
      "cost": [
        90,
        91,
        96,
        93,
        90,
        81,
        103,
        96,
        97,
        78,
        91,
        90,
        84,
        91,
        93,
        83,
        90,
        84,
        81,
        89,
        95,
        90,
        80,
        89,
        98,
        87,
        84,
        84,
        89,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.003931760787964,
        14.61694884300232,
        15.036274671554565,
        14.536472082138062,
        13.632888317108154,
        12.121321201324463,
        15.475929737091064,
        14.374310970306396,
        14.555196523666382,
        11.703180313110352,
        13.599165439605713,
        13.434950828552246,
        12.680338621139526,
        13.575274467468262,
        13.72652292251587,
        12.30417275428772,
        13.254862785339355,
        12.403352975845337,
        11.996753692626953,
        13.168214797973633,
        14.049717903137207,
        13.41587209701538,
        11.841735363006592,
        13.192858457565308,
        14.580607414245605,
        12.884630680084229,
        12.455992698669434,
        12.420863628387451,
        13.071101188659668,
        15.214529275894165
      ]
    },
    {
      "cost": [
        86,
        94,
        77,
        83,
        79,
        76,
        87,
        82,
        85,
        81,
        87,
        80,
        78,
        90,
        85,
        69,
        83,
        79,
        71,
        75,
        82,
        93,
        92,
        86,
        72,
        96,
        84,
        79,
        92,
        81
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.836748600006104,
        15.229537725448608,
        11.657808065414429,
        12.570258617401123,
        12.128580093383789,
        11.306468725204468,
        12.963745355606079,
        12.149831533432007,
        12.582273244857788,
        11.967712640762329,
        12.904038190841675,
        11.851831912994385,
        11.594357967376709,
        14.46375036239624,
        12.672086715698242,
        10.090996980667114,
        12.187753200531006,
        11.535425186157227,
        10.41868257522583,
        11.04735279083252,
        11.994163036346436,
        13.786493301391602,
        13.500688791275024,
        12.661718845367432,
        10.559128761291504,
        14.101987600326538,
        12.50680661201477,
        11.670192003250122,
        13.426407814025879,
        11.917696714401245
      ]
    },
    {
      "cost": [
        100,
        98,
        89,
        101,
        102,
        89,
        101,
        92,
        96,
        95,
        102,
        95,
        110,
        90,
        102,
        90,
        93,
        90,
        100,
        107,
        97,
        96,
        109,
        93,
        94,
        96,
        110,
        98,
        101,
        102
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.953233242034912,
        13.875284433364868,
        12.606811285018921,
        14.237863063812256,
        14.325464010238647,
        12.276940107345581,
        14.0221266746521,
        12.792474508285522,
        13.435050249099731,
        13.239804744720459,
        14.273493528366089,
        13.25710678100586,
        15.36102819442749,
        12.34725284576416,
        14.049738645553589,
        12.272523403167725,
        12.7285315990448,
        12.257989883422852,
        13.709330320358276,
        14.597686290740967,
        13.238586664199829,
        13.144845247268677,
        14.80894923210144,
        12.686065435409546,
        12.88776159286499,
        13.058159589767456,
        15.136286497116089,
        13.385411500930786,
        13.76461672782898,
        13.843088388442993
      ]
    },
    {
      "cost": [
        90,
        88,
        88,
        94,
        96,
        83,
        98,
        96,
        83,
        83,
        91,
        91,
        86,
        96,
        91,
        96,
        87,
        80,
        88,
        87,
        100,
        104,
        95,
        91,
        95,
        80,
        81,
        91,
        86,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.287755489349365,
        12.798217535018921,
        12.678553104400635,
        13.404874801635742,
        13.6865553855896,
        11.700282335281372,
        13.922175168991089,
        13.583457469940186,
        11.747493267059326,
        11.827411413192749,
        12.935932159423828,
        12.892691373825073,
        12.239643096923828,
        13.580597162246704,
        12.798776626586914,
        13.420583724975586,
        12.073997259140015,
        11.11594843864441,
        12.256970167160034,
        12.090064525604248,
        13.893417119979858,
        14.522980690002441,
        13.173277139663696,
        12.59256625175476,
        13.222692966461182,
        11.125305652618408,
        11.28506064414978,
        12.693276166915894,
        11.916967868804932,
        14.058951377868652
      ]
    },
    {
      "cost": [
        122,
        125,
        106,
        114,
        102,
        115,
        107,
        103,
        108,
        102,
        121,
        123,
        115,
        103,
        103,
        101,
        117,
        113,
        109,
        122,
        103,
        101,
        102,
        118,
        111,
        122,
        122,
        104,
        105,
        108
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        33.96378827095032,
        29.345552682876587,
        24.41286826133728,
        25.864376544952393,
        23.146833896636963,
        26.05434536933899,
        24.260676860809326,
        23.14602828025818,
        24.097588062286377,
        22.796462297439575,
        27.026900053024292,
        27.546935558319092,
        25.789722442626953,
        23.098833799362183,
        23.05133819580078,
        22.429861545562744,
        25.84491729736328,
        24.876225471496582,
        23.95907711982727,
        26.793152332305908,
        22.686577320098877,
        22.237165212631226,
        22.446693897247314,
        25.935176610946655,
        24.37431788444519,
        26.846279621124268,
        26.875024557113647,
        22.95984435081482,
        23.175299167633057,
        23.650283336639404
      ]
    },
    {
      "cost": [
        116,
        109,
        87,
        108,
        100,
        112,
        104,
        103,
        96,
        99,
        104,
        108,
        112,
        107,
        105,
        93,
        102,
        115,
        123,
        102,
        110,
        109,
        102,
        108,
        110,
        113,
        102,
        131,
        108,
        113
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        32.312363147735596,
        27.039084672927856,
        21.760806560516357,
        25.305968761444092,
        22.76080870628357,
        25.635942697525024,
        23.63590168952942,
        23.37719464302063,
        21.607792854309082,
        22.290024757385254,
        23.564562559127808,
        24.317643404006958,
        25.253419876098633,
        24.137518167495728,
        23.71215581893921,
        20.840359687805176,
        22.862874031066895,
        25.549633502960205,
        27.23089289665222,
        22.605935096740723,
        24.371713638305664,
        24.150562286376953,
        22.623530864715576,
        23.9638991355896,
        24.363073348999023,
        25.00139355659485,
        22.570362329483032,
        29.044440031051636,
        23.97045636177063,
        25.084043264389038
      ]
    },
    {
      "cost": [
        123,
        124,
        108,
        111,
        98,
        121,
        109,
        101,
        115,
        106,
        104,
        105,
        114,
        102,
        105,
        103,
        119,
        114,
        110,
        128,
        108,
        106,
        105,
        120,
        104,
        119,
        111,
        111,
        109,
        98
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        33.58304405212402,
        29.49428367614746,
        24.837267875671387,
        25.275734424591064,
        22.199071884155273,
        27.46297335624695,
        24.655106782913208,
        22.650280952453613,
        25.651859998703003,
        23.69163227081299,
        23.260984897613525,
        23.486305475234985,
        25.523446321487427,
        22.848132610321045,
        23.500166654586792,
        22.96376919746399,
        26.222970962524414,
        25.057486534118652,
        24.15181016921997,
        28.18951177597046,
        23.748289823532104,
        23.2908194065094,
        23.08713698387146,
        26.33332872390747,
        22.840033292770386,
        26.1820387840271,
        24.39827609062195,
        24.453455448150635,
        23.982558488845825,
        21.478919744491577
      ]
    },
    {
      "cost": [
        127,
        120,
        113,
        109,
        102,
        117,
        112,
        105,
        113,
        105,
        102,
        108,
        110,
        101,
        101,
        99,
        118,
        115,
        108,
        117,
        99,
        110,
        119,
        123,
        102,
        122,
        122,
        107,
        123,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        35.05690288543701,
        29.896052360534668,
        25.995545864105225,
        24.791855335235596,
        23.18231749534607,
        26.527402639389038,
        25.416049242019653,
        23.626070261001587,
        25.30452823638916,
        23.554912567138672,
        22.895753145217896,
        24.24502396583557,
        24.731810569763184,
        22.728450298309326,
        22.669490337371826,
        22.143911600112915,
        26.073487758636475,
        25.360393285751343,
        23.828973531723022,
        25.882574796676636,
        21.80988836288452,
        24.25382137298584,
        26.32024383544922,
        27.097387313842773,
        22.498289585113525,
        26.882334232330322,
        27.00917935371399,
        23.679476499557495,
        27.171218156814575,
        23.742339372634888
      ]
    },
    {
      "cost": [
        111,
        125,
        113,
        107,
        103,
        115,
        105,
        100,
        112,
        105,
        122,
        111,
        122,
        104,
        106,
        103,
        119,
        111,
        108,
        120,
        104,
        109,
        102,
        122,
        101,
        115,
        126,
        108,
        114,
        98
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        31.12369966506958,
        31.019655466079712,
        26.371367692947388,
        24.179075241088867,
        23.214731454849243,
        26.06182336807251,
        23.69081473350525,
        22.361141204833984,
        25.009597539901733,
        23.407306909561157,
        27.22173810005188,
        24.75494956970215,
        27.251388788223267,
        23.24124002456665,
        23.625436305999756,
        22.908263683319092,
        26.16628909111023,
        24.343260765075684,
        23.688185930252075,
        26.294630527496338,
        22.832717180252075,
        23.923198699951172,
        22.38649082183838,
        26.722514867782593,
        22.163719415664673,
        25.191407918930054,
        27.701979398727417,
        23.769323348999023,
        25.027394771575928,
        21.425609827041626
      ]
    },
    {
      "cost": [
        146,
        139,
        134,
        132,
        150,
        141,
        136,
        136,
        155,
        127,
        131,
        124,
        132,
        153,
        137,
        145,
        132,
        127,
        130,
        141,
        143,
        156,
        143,
        131,
        125,
        130,
        136,
        134,
        124,
        167
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        63.98584485054016,
        48.58832669258118,
        45.20323705673218,
        43.000393867492676,
        46.25626993179321,
        43.58650207519531,
        43.428380489349365,
        41.701007604599,
        46.572338819503784,
        38.35946583747864,
        39.001824378967285,
        37.17522978782654,
        39.48728132247925,
        46.75924301147461,
        40.93971371650696,
        43.422011375427246,
        40.45253229141235,
        36.51420974731445,
        37.58583307266235,
        40.55309176445007,
        41.418509006500244,
        44.9200975894928,
        41.40137791633606,
        37.7756073474884,
        36.1473822593689,
        37.69708704948425,
        39.31362724304199,
        38.23853087425232,
        35.39796710014343,
        47.10708212852478
      ]
    },
    {
      "cost": [
        146,
        143,
        133,
        131,
        150,
        149,
        136,
        133,
        145,
        133,
        138,
        131,
        142,
        151,
        134,
        167,
        137,
        139,
        149,
        137,
        152,
        135,
        143,
        134,
        140,
        151,
        130,
        123,
        156,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        60.23832440376282,
        45.88900804519653,
        41.26495170593262,
        40.54731345176697,
        51.987735748291016,
        45.89310312271118,
        41.913787603378296,
        40.55987620353699,
        43.89221429824829,
        39.84877920150757,
        41.20782780647278,
        39.17965793609619,
        42.48020386695862,
        45.27835011482239,
        40.012577056884766,
        50.20327544212341,
        40.825146198272705,
        40.2981698513031,
        43.01096844673157,
        39.6315701007843,
        43.952688694000244,
        39.10960626602173,
        41.51299023628235,
        38.90516471862793,
        40.77576446533203,
        43.836387634277344,
        37.49835801124573,
        35.15084767341614,
        44.386895179748535,
        34.25697135925293
      ]
    },
    {
      "cost": [
        134,
        127,
        120,
        127,
        126,
        131,
        121,
        123,
        123,
        129,
        109,
        118,
        110,
        121,
        131,
        120,
        110,
        133,
        116,
        124,
        131,
        114,
        118,
        128,
        118,
        122,
        117,
        115,
        112,
        130
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        54.96124863624573,
        43.14529991149902,
        42.31647849082947,
        43.326369762420654,
        39.42931842803955,
        40.11109113693237,
        37.10875988006592,
        38.80009460449219,
        37.67200207710266,
        40.45185613632202,
        33.40222120285034,
        35.37045764923096,
        33.18813920021057,
        36.33875823020935,
        39.414100885391235,
        36.3874831199646,
        33.64968252182007,
        40.87333559989929,
        34.703306436538696,
        36.06603026390076,
        37.88975930213928,
        33.01225018501282,
        34.2198851108551,
        37.20258593559265,
        34.176387786865234,
        35.38012671470642,
        33.81427812576294,
        33.42642784118652,
        32.63037824630737,
        37.80258083343506
      ]
    },
    {
      "cost": [
        132,
        130,
        125,
        129,
        138,
        131,
        113,
        131,
        126,
        139,
        111,
        117,
        116,
        119,
        124,
        127,
        120,
        131,
        129,
        126,
        144,
        113,
        133,
        127,
        123,
        121,
        118,
        125,
        121,
        115
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        54.51161170005798,
        47.79025626182556,
        39.84601712226868,
        43.132002115249634,
        42.972214460372925,
        40.51757216453552,
        35.04929852485657,
        42.62581658363342,
        38.898237466812134,
        42.67858862876892,
        33.75593852996826,
        35.691211223602295,
        35.328094720840454,
        36.19215178489685,
        37.68252873420715,
        38.67205762863159,
        36.631438970565796,
        39.866862535476685,
        38.69246864318848,
        36.90669631958008,
        42.161608934402466,
        33.23985767364502,
        39.1058304309845,
        37.389994621276855,
        36.14084458351135,
        35.502729654312134,
        34.686219930648804,
        36.84122824668884,
        35.54029059410095,
        33.73659110069275
      ]
    },
    {
      "cost": [
        147,
        141,
        138,
        124,
        156,
        142,
        135,
        134,
        147,
        131,
        133,
        128,
        131,
        146,
        137,
        152,
        135,
        129,
        138,
        135,
        144,
        148,
        141,
        135,
        132,
        122,
        142,
        125,
        126,
        159
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        60.67779755592346,
        45.329190254211426,
        42.52704215049744,
        37.922338247299194,
        47.254356384277344,
        42.71528601646423,
        40.82662534713745,
        40.50534105300903,
        44.043949365615845,
        38.80943322181702,
        39.478803873062134,
        37.93574285507202,
        38.82529401779175,
        43.255412340164185,
        40.55558967590332,
        45.21558737754822,
        40.052600145339966,
        37.5301570892334,
        39.46574020385742,
        38.357927560806274,
        41.203455448150635,
        42.397361755371094,
        40.30301332473755,
        38.729939222335815,
        37.799309968948364,
        35.022775173187256,
        40.649309158325195,
        35.62720537185669,
        35.49926519393921,
        44.80569672584534
      ]
    },
    {
      "cost": [
        137,
        150,
        144,
        131,
        156,
        141,
        136,
        133,
        152,
        137,
        134,
        128,
        129,
        138,
        145,
        144,
        141,
        132,
        124,
        146,
        137,
        151,
        133,
        126,
        133,
        140,
        145,
        134,
        128,
        165
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        82.20577716827393,
        72.18476819992065,
        62.99551439285278,
        54.34023714065552,
        65.10288953781128,
        58.41161060333252,
        55.59531259536743,
        54.691139698028564,
        61.76025438308716,
        55.82808470726013,
        54.29079627990723,
        52.154502153396606,
        50.65408968925476,
        53.80833053588867,
        56.69131922721863,
        56.41527271270752,
        55.365007162094116,
        51.7077431678772,
        48.57199001312256,
        56.84388446807861,
        52.604472398757935,
        57.274662494659424,
        49.22685647010803,
        46.734551668167114,
        49.200655460357666,
        52.01263117790222,
        53.739662647247314,
        49.76939272880554,
        47.31670904159546,
        61.31929874420166
      ]
    },
    {
      "cost": [
        158,
        145,
        143,
        147,
        145,
        138,
        156,
        141,
        153,
        149,
        133,
        138,
        158,
        146,
        158,
        139,
        145,
        159,
        132,
        169,
        146,
        147,
        142,
        140,
        153,
        145,
        138,
        168,
        146,
        152
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        98.40224170684814,
        72.95197248458862,
        60.384602546691895,
        61.82231330871582,
        64.70556282997131,
        57.304288148880005,
        64.5981662273407,
        57.855363607406616,
        64.35190796852112,
        61.344308614730835,
        54.68006992340088,
        55.36253881454468,
        62.40933084487915,
        57.6812527179718,
        62.580525636672974,
        55.38976287841797,
        57.420538663864136,
        62.892765522003174,
        51.79304051399231,
        65.4277081489563,
        55.02709126472473,
        55.028706550598145,
        53.29473876953125,
        52.62571573257446,
        57.386488914489746,
        54.60408926010132,
        51.86146426200867,
        62.89377975463867,
        53.917059898376465,
        55.72901511192322
      ]
    },
    {
      "cost": [
        154,
        140,
        158,
        161,
        160,
        158,
        151,
        154,
        146,
        156,
        136,
        153,
        166,
        152,
        162,
        153,
        156,
        148,
        160,
        147,
        155,
        155,
        162,
        150,
        139,
        139,
        177,
        142,
        169,
        155
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        99.88584399223328,
        61.23637938499451,
        70.14295530319214,
        67.44539189338684,
        66.57352924346924,
        65.19713711738586,
        61.43741250038147,
        62.75936818122864,
        59.48383808135986,
        63.324052810668945,
        55.354708671569824,
        60.11026978492737,
        64.93094205856323,
        59.776190519332886,
        63.42237091064453,
        60.07062602043152,
        61.27042603492737,
        57.6655707359314,
        61.653117418289185,
        55.56708598136902,
        57.52397894859314,
        57.569722414016724,
        60.15609550476074,
        55.899168968200684,
        51.75441098213196,
        51.7861053943634,
        65.91052079200745,
        52.08078908920288,
        61.637366771698,
        53.34474992752075
      ]
    },
    {
      "cost": [
        157,
        145,
        160,
        160,
        156,
        148,
        152,
        150,
        145,
        154,
        138,
        140,
        161,
        159,
        159,
        131,
        141,
        157,
        147,
        167,
        148,
        141,
        152,
        141,
        136,
        130,
        153,
        141,
        140,
        168
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        92.98670864105225,
        64.28602337837219,
        68.77411961555481,
        66.64255928993225,
        64.58144807815552,
        60.69706082344055,
        61.948630571365356,
        60.83300423622131,
        58.84704089164734,
        62.309876918792725,
        56.044177770614624,
        55.22265076637268,
        62.69339323043823,
        61.918696641922,
        62.02449369430542,
        51.416175365448,
        55.03976488113403,
        61.4517822265625,
        56.761454582214355,
        63.713098764419556,
        55.18551254272461,
        51.998491287231445,
        56.193439960479736,
        52.14812159538269,
        50.46629619598389,
        48.22984218597412,
        56.79953479766846,
        52.23537516593933,
        51.231689453125,
        61.173277854919434
      ]
    },
    {
      "cost": [
        148,
        140,
        154,
        127,
        154,
        138,
        131,
        150,
        164,
        143,
        123,
        132,
        141,
        146,
        145,
        151,
        144,
        147,
        133,
        146,
        160,
        151,
        128,
        141,
        137,
        156,
        134,
        145,
        142,
        145
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        83.35325908660889,
        67.05247354507446,
        60.98432946205139,
        50.658971548080444,
        61.13705325126648,
        55.64628028869629,
        50.98110604286194,
        56.51051640510559,
        61.98772931098938,
        53.81057119369507,
        46.83021950721741,
        50.496323108673096,
        53.449907302856445,
        55.36880826950073,
        54.611026763916016,
        56.924357414245605,
        54.057822942733765,
        55.65214228630066,
        50.53392791748047,
        55.636435747146606,
        60.221837759017944,
        56.74645447731018,
        48.49058675765991,
        53.53845930099487,
        52.00303864479065,
        59.17587351799011,
        50.89477729797363,
        55.047064542770386,
        54.27038311958313,
        55.38894486427307
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add_no_history",
  "name_expt": "prob_blocksworld",
  "train_time": 2537.164034
}


==> results/asnets-extra-ablations/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        55,
        56,
        46,
        57,
        42,
        40,
        61,
        52,
        48,
        47,
        43,
        62,
        43,
        44,
        56,
        57,
        40,
        44,
        45,
        53,
        53,
        51,
        43,
        51,
        58,
        48,
        44,
        54,
        46,
        48
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.2681515216827393,
        2.866229772567749,
        2.436933994293213,
        2.834581136703491,
        2.1072843074798584,
        1.969984769821167,
        2.9954440593719482,
        2.5032246112823486,
        2.339202642440796,
        2.3905718326568604,
        2.077049732208252,
        2.981322765350342,
        2.0669326782226562,
        2.2937662601470947,
        2.694378614425659,
        2.7489304542541504,
        1.9963090419769287,
        2.1072237491607666,
        2.22662353515625,
        2.6070151329040527,
        2.59141206741333,
        2.482057571411133,
        2.093038320541382,
        2.4956552982330322,
        2.884843349456787,
        2.3932394981384277,
        2.254312753677368,
        2.580676317214966,
        2.2525999546051025,
        2.333782196044922
      ]
    },
    {
      "cost": [
        48,
        48,
        55,
        50,
        48,
        40,
        53,
        40,
        52,
        47,
        38,
        51,
        43,
        54,
        52,
        41,
        40,
        43,
        49,
        45,
        47,
        43,
        44,
        39,
        51,
        54,
        47,
        36,
        53,
        44
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.404742956161499,
        2.834703207015991,
        3.0193047523498535,
        2.69618821144104,
        2.518855571746826,
        1.9034154415130615,
        2.597242593765259,
        1.9876089096069336,
        2.5214855670928955,
        2.2708961963653564,
        1.8104426860809326,
        2.421098232269287,
        2.1293551921844482,
        2.5883543491363525,
        2.708868980407715,
        1.9251022338867188,
        2.0127339363098145,
        2.057225227355957,
        2.416532039642334,
        2.1267948150634766,
        2.2403953075408936,
        2.1798079013824463,
        2.111530065536499,
        1.867035150527954,
        2.4840755462646484,
        2.6367101669311523,
        2.288022041320801,
        1.787656545639038,
        2.547995090484619,
        2.189256429672241
      ]
    },
    {
      "cost": [
        69,
        66,
        72,
        66,
        65,
        54,
        72,
        65,
        63,
        63,
        73,
        66,
        66,
        64,
        61,
        65,
        69,
        68,
        83,
        72,
        61,
        67,
        57,
        58,
        61,
        63,
        64,
        73,
        60,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.21904730796814,
        3.313554286956787,
        3.579899311065674,
        3.33516788482666,
        3.265641212463379,
        2.73113751411438,
        3.4740283489227295,
        3.185864210128784,
        3.0006186962127686,
        3.1056785583496094,
        3.5322844982147217,
        3.213015556335449,
        3.2183752059936523,
        3.0588276386260986,
        3.031558036804199,
        3.179250955581665,
        3.350609302520752,
        3.273677349090576,
        4.001061201095581,
        3.476797580718994,
        2.8714630603790283,
        3.251044273376465,
        2.7302870750427246,
        2.8180630207061768,
        2.8837733268737793,
        3.0240163803100586,
        3.0570712089538574,
        3.4982123374938965,
        2.856067180633545,
        3.6979644298553467
      ]
    },
    {
      "cost": [
        51,
        46,
        47,
        52,
        51,
        41,
        53,
        40,
        50,
        38,
        44,
        41,
        62,
        39,
        48,
        53,
        50,
        46,
        42,
        45,
        43,
        47,
        44,
        47,
        35,
        50,
        53,
        51,
        41,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.7223870754241943,
        2.310673713684082,
        2.3985373973846436,
        2.554311752319336,
        2.492204427719116,
        2.0548455715179443,
        2.5977253913879395,
        1.994800090789795,
        2.456735610961914,
        1.8684380054473877,
        2.1227762699127197,
        2.0006425380706787,
        2.9544460773468018,
        1.901233434677124,
        2.307880401611328,
        2.5158329010009766,
        2.4388267993927,
        2.2635653018951416,
        2.0660479068756104,
        2.2055978775024414,
        2.0589616298675537,
        2.353353500366211,
        2.1018502712249756,
        2.321012020111084,
        1.6726303100585938,
        2.449439287185669,
        2.531301736831665,
        2.476558208465576,
        2.0172932147979736,
        2.505214214324951
      ]
    },
    {
      "cost": [
        57,
        64,
        57,
        66,
        47,
        62,
        48,
        59,
        57,
        50,
        68,
        53,
        43,
        51,
        56,
        49,
        61,
        55,
        51,
        57,
        60,
        64,
        59,
        52,
        49,
        54,
        54,
        49,
        46,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.6501810550689697,
        3.4986412525177,
        3.0323984622955322,
        3.280642032623291,
        2.285426378250122,
        3.004193067550659,
        2.296051263809204,
        2.8545749187469482,
        2.7478392124176025,
        2.3896219730377197,
        3.322850227355957,
        2.504286527633667,
        2.1406843662261963,
        2.4542524814605713,
        2.7107818126678467,
        2.3467495441436768,
        2.9299702644348145,
        2.5979809761047363,
        2.507821798324585,
        2.685762643814087,
        2.7539925575256348,
        2.9919564723968506,
        2.8070731163024902,
        2.49094820022583,
        2.335338830947876,
        2.5178394317626953,
        2.607302665710449,
        2.371751308441162,
        2.199793577194214,
        2.219059944152832
      ]
    },
    {
      "cost": [
        75,
        78,
        91,
        62,
        79,
        76,
        73,
        74,
        64,
        77,
        70,
        65,
        72,
        66,
        69,
        61,
        65,
        76,
        75,
        70,
        73,
        73,
        68,
        76,
        70,
        76,
        68,
        81,
        79,
        68
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.261657476425171,
        7.438843250274658,
        8.579757452011108,
        5.753661632537842,
        7.2880353927612305,
        7.276570796966553,
        6.755298376083374,
        6.798978805541992,
        6.003136396408081,
        7.606841087341309,
        6.56545090675354,
        6.076322317123413,
        6.621954679489136,
        6.152478218078613,
        6.4404895305633545,
        5.667248487472534,
        6.268963575363159,
        7.0125412940979,
        6.981801748275757,
        6.5669848918914795,
        6.782479763031006,
        6.770975828170776,
        6.361473560333252,
        7.114612340927124,
        6.532482385635376,
        7.099528789520264,
        6.325967311859131,
        7.646258592605591,
        7.337606430053711,
        6.436932563781738
      ]
    },
    {
      "cost": [
        77,
        72,
        86,
        59,
        76,
        73,
        68,
        59,
        71,
        74,
        64,
        66,
        75,
        68,
        66,
        67,
        58,
        73,
        72,
        65,
        68,
        67,
        62,
        63,
        63,
        80,
        66,
        82,
        61,
        62
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        9.125305652618408,
        6.998932123184204,
        8.059642553329468,
        5.504516363143921,
        7.108319997787476,
        6.758420944213867,
        6.219096899032593,
        5.410601615905762,
        6.6331799030303955,
        6.863166570663452,
        5.866199016571045,
        6.22061562538147,
        6.977585077285767,
        6.256518363952637,
        6.130551099777222,
        6.2589521408081055,
        5.306087970733643,
        6.84320068359375,
        6.6668548583984375,
        6.032185077667236,
        6.292977333068848,
        6.111171722412109,
        5.897448301315308,
        5.74101185798645,
        5.871075391769409,
        7.489210844039917,
        6.132740259170532,
        7.597367525100708,
        5.812889099121094,
        5.791620254516602
      ]
    },
    {
      "cost": [
        73,
        76,
        89,
        65,
        75,
        73,
        71,
        69,
        65,
        70,
        65,
        66,
        74,
        65,
        72,
        70,
        71,
        75,
        65,
        80,
        69,
        63,
        65,
        69,
        74,
        81,
        78,
        66,
        69,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        9.061151504516602,
        7.512509107589722,
        8.526966571807861,
        6.206800699234009,
        7.03011417388916,
        6.854283809661865,
        6.6734700202941895,
        6.3885087966918945,
        6.115275859832764,
        6.5271079540252686,
        6.147507905960083,
        6.069479703903198,
        6.833157777786255,
        5.967550992965698,
        6.717947244644165,
        6.469481706619263,
        6.577488422393799,
        7.063319206237793,
        6.025238037109375,
        7.470677614212036,
        6.30202579498291,
        5.871070623397827,
        6.144035816192627,
        6.533811807632446,
        6.9421069622039795,
        7.480684041976929,
        7.163617134094238,
        6.108488321304321,
        6.380108594894409,
        6.060800313949585
      ]
    },
    {
      "cost": [
        79,
        82,
        91,
        66,
        77,
        80,
        73,
        91,
        83,
        84,
        75,
        78,
        70,
        74,
        80,
        86,
        78,
        70,
        84,
        79,
        70,
        76,
        73,
        85,
        82,
        73,
        74,
        73,
        87,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.568622350692749,
        7.644927024841309,
        8.525673866271973,
        6.068331480026245,
        7.058084487915039,
        7.461510419845581,
        6.68851900100708,
        8.36597752571106,
        7.609537124633789,
        7.879320383071899,
        6.908252954483032,
        7.204495429992676,
        6.479353427886963,
        6.7431113719940186,
        7.359044790267944,
        7.824486970901489,
        7.191936016082764,
        6.4782798290252686,
        7.648356914520264,
        7.2586915493011475,
        6.508836030960083,
        6.9632408618927,
        6.719966650009155,
        7.881364345550537,
        7.593752384185791,
        7.083990812301636,
        6.921480417251587,
        6.733761548995972,
        8.088245391845703,
        6.748266696929932
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        83,
        76,
        83,
        83,
        74,
        90,
        87,
        87,
        80,
        83,
        81,
        92,
        83,
        87,
        82,
        75,
        83,
        81,
        94,
        100,
        83,
        73,
        98,
        82,
        86,
        84,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.622403144836426,
        8.357803106307983,
        7.78822135925293,
        7.6738245487213135,
        6.900307655334473,
        7.601306915283203,
        7.607876300811768,
        6.815617561340332,
        8.286509275436401,
        8.033683776855469,
        8.051077127456665,
        7.487764120101929,
        7.678496599197388,
        7.4865336418151855,
        8.4855797290802,
        7.716607332229614,
        8.136197328567505,
        7.475788593292236,
        7.1867077350616455,
        7.562423229217529,
        7.483790397644043,
        8.845152616500854,
        9.300002336502075,
        7.8405163288116455,
        6.749477386474609,
        9.149672746658325,
        7.5235276222229,
        8.01460576057434,
        7.82489538192749,
        7.2297682762146
      ]
    },
    {
      "cost": [
        93,
        90,
        89,
        99,
        94,
        86,
        104,
        101,
        96,
        97,
        93,
        92,
        89,
        102,
        95,
        91,
        85,
        94,
        93,
        97,
        100,
        93,
        100,
        97,
        88,
        87,
        86,
        98,
        89,
        80
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.762113571166992,
        14.242687702178955,
        14.03773283958435,
        15.742829084396362,
        14.772783041000366,
        13.470584630966187,
        16.926572799682617,
        15.847559928894043,
        15.151593446731567,
        15.54796814918518,
        14.879266738891602,
        14.406392574310303,
        14.158023357391357,
        16.174534559249878,
        15.168888330459595,
        14.34123158454895,
        13.451305150985718,
        14.89400863647461,
        14.883503675460815,
        15.41850209236145,
        15.926643371582031,
        14.700253248214722,
        15.708730220794678,
        15.267712116241455,
        13.92568850517273,
        13.654025077819824,
        13.486493110656738,
        15.481558799743652,
        14.122086763381958,
        12.677257537841797
      ]
    },
    {
      "cost": [
        90,
        91,
        96,
        93,
        90,
        81,
        103,
        96,
        97,
        78,
        91,
        90,
        84,
        91,
        93,
        83,
        90,
        84,
        81,
        89,
        95,
        90,
        80,
        89,
        98,
        87,
        84,
        84,
        89,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.170198917388916,
        14.806559085845947,
        15.508685111999512,
        14.91349983215332,
        14.160250902175903,
        12.886271953582764,
        16.329668045043945,
        15.199567794799805,
        15.194405317306519,
        12.195448637008667,
        14.525452613830566,
        14.454245328903198,
        13.535281658172607,
        14.4254789352417,
        14.860397577285767,
        13.091424226760864,
        14.288776874542236,
        13.667277574539185,
        12.782435894012451,
        14.318640947341919,
        14.984396696090698,
        14.409587621688843,
        12.606862783432007,
        14.831772327423096,
        16.027570486068726,
        14.08620285987854,
        13.232505083084106,
        13.276638746261597,
        14.102107048034668,
        16.23764991760254
      ]
    },
    {
      "cost": [
        86,
        86,
        91,
        88,
        89,
        77,
        94,
        90,
        93,
        73,
        86,
        89,
        87,
        87,
        87,
        85,
        81,
        76,
        83,
        77,
        93,
        87,
        76,
        78,
        89,
        85,
        87,
        80,
        82,
        92
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.758472204208374,
        15.048527956008911,
        15.862926721572876,
        15.759809732437134,
        14.062968730926514,
        12.114866971969604,
        16.51399874687195,
        15.465243339538574,
        16.310035943984985,
        12.996524095535278,
        14.628028869628906,
        15.334532260894775,
        14.843249559402466,
        14.217164278030396,
        15.638262510299683,
        14.862839937210083,
        14.06380295753479,
        13.73802924156189,
        15.261582851409912,
        14.105260133743286,
        15.805682897567749,
        15.188992023468018,
        13.16282343864441,
        13.241874694824219,
        15.294650316238403,
        14.295981168746948,
        14.226547718048096,
        13.435938119888306,
        14.219182968139648,
        14.699864149093628
      ]
    },
    {
      "cost": [
        100,
        97,
        86,
        99,
        97,
        79,
        94,
        100,
        96,
        92,
        97,
        96,
        111,
        88,
        100,
        86,
        80,
        87,
        102,
        95,
        96,
        98,
        102,
        96,
        95,
        92,
        105,
        101,
        95,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.358007431030273,
        16.385721445083618,
        14.471758842468262,
        16.23814821243286,
        15.411615133285522,
        12.835298538208008,
        15.159803867340088,
        16.4050714969635,
        15.503742218017578,
        14.565808057785034,
        15.376491069793701,
        15.228805541992188,
        17.57427740097046,
        14.353343725204468,
        16.360167503356934,
        13.906895160675049,
        12.806618690490723,
        13.796867847442627,
        16.249796867370605,
        15.203622341156006,
        15.43832015991211,
        15.592713594436646,
        16.34563946723938,
        15.507569074630737,
        14.993316411972046,
        14.869561672210693,
        16.650107860565186,
        16.49714231491089,
        15.742431879043579,
        17.422918558120728
      ]
    },
    {
      "cost": [
        92,
        88,
        89,
        95,
        91,
        83,
        98,
        96,
        83,
        79,
        91,
        91,
        88,
        96,
        89,
        94,
        82,
        79,
        87,
        80,
        96,
        101,
        83,
        81,
        99,
        92,
        91,
        100,
        87,
        96
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.033931732177734,
        14.949645519256592,
        14.746029376983643,
        15.503462553024292,
        15.014098882675171,
        13.626816987991333,
        15.7385835647583,
        15.40785527229309,
        13.442365407943726,
        13.05558443069458,
        14.73747205734253,
        14.86063289642334,
        14.180371284484863,
        15.68511414527893,
        14.592811822891235,
        15.189971446990967,
        13.54910659790039,
        12.863948106765747,
        13.844213724136353,
        12.972656965255737,
        15.819094181060791,
        16.429909467697144,
        13.877817392349243,
        13.519925832748413,
        15.854082822799683,
        14.8812255859375,
        15.06025767326355,
        16.305309295654297,
        14.127733707427979,
        15.37604546546936
      ]
    },
    {
      "cost": [
        121,
        122,
        108,
        110,
        100,
        107,
        107,
        101,
        107,
        102,
        100,
        112,
        97,
        102,
        91,
        103,
        117,
        110,
        101,
        98,
        116,
        102,
        103,
        101,
        123,
        99,
        115,
        122,
        102,
        102
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        34.03139686584473,
        30.199103832244873,
        26.476792812347412,
        28.550406455993652,
        26.702807188034058,
        27.050553798675537,
        26.56467294692993,
        25.06210494041443,
        26.23199224472046,
        25.00808620452881,
        24.48691415786743,
        28.41616654396057,
        24.209460973739624,
        24.753859758377075,
        22.111772537231445,
        25.118584871292114,
        29.016382932662964,
        27.05048155784607,
        24.394702196121216,
        24.186916828155518,
        28.557831525802612,
        24.820248126983643,
        24.759138584136963,
        24.41383934020996,
        30.591782569885254,
        24.130749940872192,
        28.188870668411255,
        31.891586780548096,
        25.233320236206055,
        25.585930824279785
      ]
    },
    {
      "cost": [
        106,
        108,
        83,
        106,
        106,
        116,
        105,
        105,
        103,
        103,
        101,
        105,
        109,
        103,
        104,
        91,
        96,
        105,
        116,
        100,
        99,
        111,
        103,
        100,
        107,
        113,
        106,
        115,
        121,
        99
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.16406226158142,
        29.375184774398804,
        21.7160427570343,
        26.47193717956543,
        26.49561071395874,
        29.069443941116333,
        26.100430727005005,
        25.681604862213135,
        26.79083752632141,
        25.564825773239136,
        24.723578214645386,
        25.542115449905396,
        26.67076849937439,
        25.72977590560913,
        25.518784284591675,
        22.24142026901245,
        23.31788682937622,
        25.47185516357422,
        28.686210870742798,
        24.754600048065186,
        24.422652006149292,
        27.216323137283325,
        25.296806573867798,
        24.19847869873047,
        25.946196794509888,
        28.00497031211853,
        26.18043351173401,
        28.547415018081665,
        29.952218294143677,
        24.396461248397827
      ]
    },
    {
      "cost": [
        124,
        124,
        109,
        112,
        102,
        118,
        110,
        104,
        113,
        109,
        109,
        107,
        120,
        110,
        109,
        114,
        123,
        105,
        106,
        129,
        107,
        116,
        112,
        116,
        100,
        127,
        115,
        117,
        111,
        108
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        34.895400285720825,
        30.8432559967041,
        26.832066535949707,
        27.57379388809204,
        25.54202675819397,
        28.57835340499878,
        27.402347087860107,
        25.285256385803223,
        27.1921284198761,
        26.160504579544067,
        26.398622512817383,
        25.798505306243896,
        29.021881580352783,
        26.42994737625122,
        25.84734582901001,
        26.6631281375885,
        28.6298348903656,
        23.766809225082397,
        23.6671142578125,
        28.77261519432068,
        23.478403329849243,
        25.366260766983032,
        24.54413914680481,
        25.38244390487671,
        21.66124200820923,
        27.576673984527588,
        24.659979343414307,
        24.976890802383423,
        23.807456731796265,
        23.01262593269348
      ]
    },
    {
      "cost": [
        127,
        121,
        108,
        109,
        105,
        117,
        112,
        105,
        114,
        111,
        105,
        108,
        125,
        109,
        109,
        126,
        119,
        115,
        108,
        124,
        110,
        124,
        125,
        114,
        119,
        118,
        109,
        118,
        106,
        116
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        35.604660511016846,
        29.91543221473694,
        26.51917576789856,
        26.290263175964355,
        25.745935678482056,
        29.393547534942627,
        26.961622953414917,
        26.624329090118408,
        29.659606218338013,
        27.388001918792725,
        26.196808576583862,
        26.70206904411316,
        30.765051126480103,
        26.374855279922485,
        26.367937088012695,
        30.48019504547119,
        28.776978969573975,
        27.749288320541382,
        25.959852695465088,
        30.02270746231079,
        26.52917194366455,
        29.650171279907227,
        30.35500192642212,
        27.75867748260498,
        29.018231868743896,
        29.122624158859253,
        27.050627946853638,
        29.18606948852539,
        26.085445642471313,
        28.153766632080078
      ]
    },
    {
      "cost": [
        110,
        103,
        76,
        106,
        100,
        108,
        116,
        104,
        98,
        103,
        99,
        120,
        96,
        100,
        101,
        98,
        106,
        108,
        99,
        105,
        115,
        98,
        99,
        109,
        114,
        102,
        116,
        128,
        107,
        106
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.33090591430664,
        25.71437644958496,
        18.614582777023315,
        27.13193702697754,
        24.7439284324646,
        27.956259727478027,
        28.780651807785034,
        27.09688639640808,
        24.548531532287598,
        25.103127241134644,
        24.30478286743164,
        29.20484972000122,
        23.328681230545044,
        24.44266414642334,
        25.097681283950806,
        23.88948941230774,
        25.663803100585938,
        26.593745946884155,
        24.228455543518066,
        25.714351654052734,
        28.487613677978516,
        23.89695715904236,
        24.4021635055542,
        27.709985971450806,
        27.818462133407593,
        25.552382230758667,
        28.635061979293823,
        31.782327890396118,
        26.337097644805908,
        26.135627269744873
      ]
    },
    {
      "cost": [
        147,
        133,
        139,
        127,
        147,
        142,
        133,
        138,
        141,
        140,
        141,
        129,
        130,
        158,
        137,
        152,
        137,
        138,
        150,
        139,
        140,
        140,
        137,
        128,
        138,
        130,
        150,
        131,
        145,
        158
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        60.35333299636841,
        48.495585680007935,
        47.46215486526489,
        51.25343656539917,
        52.69958710670471,
        48.84032702445984,
        44.33990550041199,
        45.106996297836304,
        47.256253719329834,
        46.96953272819519,
        50.93656587600708,
        45.56836700439453,
        43.96525025367737,
        54.50723314285278,
        46.16491770744324,
        53.392781019210815,
        45.443785190582275,
        44.96024489402771,
        49.253151178359985,
        46.9580283164978,
        47.138044595718384,
        47.37171411514282,
        46.47743248939514,
        43.46819496154785,
        47.906198501586914,
        45.363545179367065,
        50.41119122505188,
        44.063552141189575,
        48.76937770843506,
        53.94485330581665
      ]
    },
    {
      "cost": [
        143,
        138,
        133,
        129,
        155,
        145,
        135,
        136,
        152,
        128,
        134,
        122,
        127,
        147,
        133,
        150,
        135,
        135,
        141,
        140,
        150,
        130,
        147,
        129,
        140,
        128,
        140,
        128,
        135,
        151
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        58.6754891872406,
        48.37435698509216,
        45.6863489151001,
        42.30172109603882,
        55.66595125198364,
        50.50798058509827,
        44.258095502853394,
        45.03572344779968,
        50.979628801345825,
        42.22572898864746,
        44.390100955963135,
        39.84460425376892,
        41.57305431365967,
        52.49032211303711,
        44.437477588653564,
        50.62489581108093,
        46.50811982154846,
        43.99085569381714,
        47.09202027320862,
        46.73948526382446,
        49.97717595100403,
        43.722899198532104,
        49.26308274269104,
        43.653090953826904,
        46.81986713409424,
        42.75853514671326,
        47.01005148887634,
        42.48417377471924,
        45.00423240661621,
        50.4288969039917
      ]
    },
    {
      "cost": [
        129,
        127,
        115,
        117,
        119,
        137,
        113,
        116,
        112,
        124,
        129,
        119,
        107,
        110,
        140,
        142,
        120,
        123,
        118,
        112,
        119,
        129,
        125,
        122,
        125,
        122,
        109,
        111,
        123,
        123
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        54.579498529434204,
        48.48088240623474,
        40.17107701301575,
        40.85177993774414,
        40.35253620147705,
        50.69411897659302,
        37.45573806762695,
        38.36676478385925,
        39.485304832458496,
        42.12492656707764,
        44.8654842376709,
        37.81712245941162,
        33.9660439491272,
        34.358428716659546,
        46.649109840393066,
        45.817490577697754,
        37.7127251625061,
        38.50348448753357,
        37.07158279418945,
        34.369199991226196,
        36.09013485908508,
        40.27844738960266,
        37.57731866836548,
        36.889029026031494,
        38.610368967056274,
        36.940325021743774,
        33.23417830467224,
        33.20059156417847,
        37.05521082878113,
        36.496615171432495
      ]
    },
    {
      "cost": [
        135,
        134,
        136,
        119,
        140,
        130,
        115,
        126,
        128,
        139,
        115,
        127,
        116,
        124,
        145,
        127,
        124,
        122,
        126,
        131,
        134,
        124,
        139,
        124,
        131,
        118,
        124,
        128,
        135,
        121
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        57.526620388031006,
        49.08255743980408,
        50.48089408874512,
        43.109357833862305,
        53.312562227249146,
        45.089274406433105,
        40.077462673187256,
        42.06810116767883,
        42.68844485282898,
        46.2966845035553,
        36.563318490982056,
        39.191752433776855,
        35.907707929611206,
        37.68483376502991,
        44.187522888183594,
        38.180821895599365,
        37.163808822631836,
        36.344730854034424,
        37.09642314910889,
        40.465980768203735,
        40.21085715293884,
        35.93426036834717,
        38.448384046554565,
        33.61511540412903,
        36.457955837249756,
        32.31011128425598,
        33.544572830200195,
        34.53332281112671,
        36.68154525756836,
        32.82496452331543
      ]
    },
    {
      "cost": [
        143,
        139,
        141,
        124,
        155,
        141,
        133,
        137,
        132,
        120,
        129,
        116,
        128,
        139,
        132,
        118,
        140,
        136,
        131,
        149,
        128,
        141,
        130,
        129,
        126,
        141,
        132,
        134,
        129,
        142
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        58.58036279678345,
        51.9171781539917,
        48.921335220336914,
        41.801337242126465,
        52.00665044784546,
        47.19102096557617,
        45.271392822265625,
        46.023099184036255,
        44.16332721710205,
        40.41916298866272,
        42.47271656990051,
        38.53281497955322,
        43.73534321784973,
        48.499433517456055,
        44.00011467933655,
        39.87382197380066,
        47.27911424636841,
        46.36847972869873,
        44.01172494888306,
        49.58478879928589,
        42.831777572631836,
        47.403860092163086,
        43.69172954559326,
        42.63237023353577,
        42.09577035903931,
        47.37224197387695,
        44.448992013931274,
        45.200666189193726,
        43.4044873714447,
        48.33288073539734
      ]
    },
    {
      "cost": [
        147,
        140,
        142,
        123,
        140,
        138,
        137,
        141,
        139,
        131,
        131,
        122,
        133,
        144,
        135,
        131,
        142,
        123,
        134,
        137,
        121,
        151,
        130,
        134,
        127,
        134,
        128,
        144,
        137,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        85.47467350959778,
        76.83647465705872,
        70.6333487033844,
        58.471023082733154,
        69.79927587509155,
        63.25731444358826,
        61.39389109611511,
        65.8328115940094,
        63.06292223930359,
        62.642324924468994,
        59.12241530418396,
        55.70854997634888,
        61.04082417488098,
        64.76731657981873,
        59.977611780166626,
        60.32720351219177,
        64.60735273361206,
        56.26138162612915,
        60.42514610290527,
        65.5954475402832,
        55.508216857910156,
        69.09599018096924,
        60.64534401893616,
        60.923011302948,
        58.079461097717285,
        61.70816946029663,
        58.36320376396179,
        66.59658670425415,
        63.766106605529785,
        63.948092460632324
      ]
    },
    {
      "cost": [
        160,
        143,
        156,
        159,
        156,
        141,
        142,
        149,
        152,
        151,
        139,
        144,
        159,
        150,
        164,
        139,
        147,
        164,
        148,
        167,
        163,
        140,
        151,
        139,
        152,
        142,
        186,
        141,
        156,
        158
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        94.35225248336792,
        80.8122570514679,
        74.52446699142456,
        75.92780017852783,
        75.44793820381165,
        64.83514451980591,
        65.56886053085327,
        73.17845916748047,
        71.67474675178528,
        76.70144963264465,
        61.761653423309326,
        65.30048179626465,
        77.58832716941833,
        71.7635486125946,
        78.114994764328,
        63.51064157485962,
        69.56486964225769,
        77.67890763282776,
        68.37614107131958,
        79.21075654029846,
        74.10167717933655,
        63.47334408760071,
        68.4274787902832,
        64.4832456111908,
        69.46339392662048,
        64.10131311416626,
        80.48354768753052,
        61.16376209259033,
        68.90018653869629,
        68.03802299499512
      ]
    },
    {
      "cost": [
        150,
        139,
        141,
        136,
        149,
        152,
        156,
        141,
        166,
        144,
        136,
        133,
        160,
        149,
        157,
        150,
        145,
        159,
        136,
        161,
        144,
        145,
        138,
        143,
        152,
        130,
        132,
        165,
        139,
        147
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        91.8748996257782,
        70.22653555870056,
        65.3695912361145,
        69.18314695358276,
        76.56919407844543,
        70.18513751029968,
        76.84477424621582,
        63.52508068084717,
        75.01748871803284,
        68.10173892974854,
        60.68780159950256,
        60.12115216255188,
        73.32552647590637,
        66.78375434875488,
        71.08539581298828,
        67.27896356582642,
        65.70375370979309,
        72.07975482940674,
        62.410592794418335,
        75.59730315208435,
        65.41699457168579,
        66.3757073879242,
        63.1741509437561,
        65.69924855232239,
        70.00691676139832,
        59.370702028274536,
        59.93921995162964,
        75.2494285106659,
        63.979186058044434,
        64.57403635978699
      ]
    },
    {
      "cost": [
        148,
        152,
        159,
        149,
        154,
        136,
        139,
        134,
        163,
        147,
        138,
        142,
        155,
        140,
        153,
        148,
        141,
        161,
        138,
        159,
        151,
        141,
        135,
        140,
        147,
        146,
        152,
        166,
        137,
        162
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        85.89472913742065,
        75.14612913131714,
        78.57825136184692,
        67.53836822509766,
        70.36669063568115,
        60.949161529541016,
        62.62566518783569,
        64.7822380065918,
        73.1764554977417,
        67.30849075317383,
        61.96426486968994,
        63.664100646972656,
        69.56209659576416,
        62.49224138259888,
        69.35081839561462,
        66.65753722190857,
        63.33066987991333,
        73.1244421005249,
        62.51570701599121,
        73.1591386795044,
        67.92902398109436,
        64.2151141166687,
        62.04718327522278,
        63.80469226837158,
        66.85652279853821,
        68.32010340690613,
        68.60826683044434,
        75.63150405883789,
        62.51360845565796,
        71.78971695899963
      ]
    },
    {
      "cost": [
        148,
        140,
        154,
        128,
        155,
        138,
        139,
        137,
        154,
        138,
        136,
        137,
        148,
        157,
        142,
        146,
        150,
        144,
        138,
        150,
        162,
        154,
        139,
        148,
        133,
        147,
        143,
        170,
        134,
        144
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        97.48639059066772,
        83.73366165161133,
        83.10048651695251,
        70.17917323112488,
        82.77021288871765,
        75.5565996170044,
        74.78811240196228,
        72.81138610839844,
        84.04013895988464,
        73.83981847763062,
        67.74949336051941,
        69.0276517868042,
        74.88584184646606,
        80.02354907989502,
        73.21222829818726,
        79.67853355407715,
        81.87999153137207,
        71.88589096069336,
        74.85724759101868,
        78.92944741249084,
        81.6733717918396,
        76.45248079299927,
        76.86377310752869,
        74.95920062065125,
        69.06869149208069,
        71.14117670059204,
        63.31837773323059,
        72.38862943649292,
        55.75130224227905,
        61.2279212474823
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add_no_skip",
  "name_expt": "prob_blocksworld",
  "train_time": 7201.127901
}


==> results/asnets-extra-ablations/results-experiments.prob_blocksworld-experiments.actprop_3l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        55,
        63,
        47,
        61,
        40,
        40,
        58,
        45,
        46,
        49,
        42,
        61,
        46,
        44,
        59,
        55,
        40,
        44,
        48,
        57,
        51,
        44,
        41,
        54,
        55,
        51,
        44,
        54,
        46,
        48
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.704440116882324,
        3.1635475158691406,
        2.2597274780273438,
        2.903068780899048,
        1.9604885578155518,
        1.9292120933532715,
        2.8632099628448486,
        2.188436508178711,
        2.2896857261657715,
        2.4794399738311768,
        2.037247657775879,
        2.9977805614471436,
        2.267240047454834,
        2.1900885105133057,
        2.955453872680664,
        2.75341796875,
        2.2894985675811768,
        2.156193256378174,
        2.439711332321167,
        2.757509469985962,
        2.5934102535247803,
        2.1289403438568115,
        2.03873610496521,
        2.6794188022613525,
        2.7561116218566895,
        2.544740676879883,
        2.109697103500366,
        2.694788932800293,
        2.2972910404205322,
        2.355879783630371
      ]
    },
    {
      "cost": [
        49,
        43,
        46,
        46,
        44,
        34,
        36,
        40,
        43,
        41,
        42,
        37,
        47,
        39,
        50,
        50,
        40,
        41,
        38,
        36,
        42,
        48,
        46,
        38,
        45,
        41,
        46,
        55,
        36,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.59068489074707,
        2.1229121685028076,
        2.319179058074951,
        2.2506978511810303,
        2.106874942779541,
        1.6409623622894287,
        1.7821698188781738,
        1.9591093063354492,
        2.1000072956085205,
        2.0418152809143066,
        2.09256911277771,
        1.8201465606689453,
        2.2854974269866943,
        1.9249625205993652,
        2.5033304691314697,
        2.48667573928833,
        1.9860045909881592,
        2.0933444499969482,
        1.866208791732788,
        1.8578224182128906,
        2.117654323577881,
        2.318344831466675,
        2.2589614391326904,
        1.8982937335968018,
        2.2848825454711914,
        1.959611177444458,
        2.2894084453582764,
        2.7169740200042725,
        1.786468744277954,
        1.7145702838897705
      ]
    },
    {
      "cost": [
        70,
        66,
        73,
        67,
        66,
        57,
        72,
        65,
        65,
        60,
        74,
        64,
        67,
        65,
        61,
        68,
        68,
        69,
        81,
        75,
        61,
        68,
        58,
        63,
        65,
        68,
        67,
        79,
        73,
        70
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.665088653564453,
        3.3812191486358643,
        3.557966709136963,
        3.3423004150390625,
        3.288161277770996,
        2.9696097373962402,
        3.5753300189971924,
        3.2958791255950928,
        3.36555814743042,
        3.061950445175171,
        3.8254787921905518,
        3.257758140563965,
        3.461103916168213,
        3.3546314239501953,
        3.0683281421661377,
        3.485405445098877,
        3.932461977005005,
        3.5376298427581787,
        4.303499937057495,
        4.061572313308716,
        3.402200937271118,
        3.5413525104522705,
        2.9652302265167236,
        3.1651411056518555,
        3.18723464012146,
        3.482940673828125,
        3.3541598320007324,
        3.9008233547210693,
        3.899519681930542,
        3.5325560569763184
      ]
    },
    {
      "cost": [
        51,
        50,
        47,
        57,
        50,
        40,
        56,
        45,
        57,
        50,
        43,
        60,
        37,
        61,
        55,
        51,
        40,
        39,
        51,
        48,
        47,
        50,
        42,
        36,
        54,
        56,
        48,
        41,
        59,
        48
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1874544620513916,
        2.5782179832458496,
        2.439755439758301,
        2.9393723011016846,
        2.4919867515563965,
        2.080252170562744,
        2.8411455154418945,
        2.2051522731781006,
        2.919203042984009,
        2.5719923973083496,
        2.094684600830078,
        3.0566189289093018,
        1.9109721183776855,
        3.0246407985687256,
        2.679047107696533,
        2.5535736083984375,
        1.970374584197998,
        1.9986343383789062,
        2.55303955078125,
        2.3786802291870117,
        2.390723943710327,
        2.473050832748413,
        2.053861141204834,
        1.7767763137817383,
        2.7154157161712646,
        2.8051602840423584,
        2.4466469287872314,
        1.9979746341705322,
        2.990222215652466,
        2.437885284423828
      ]
    },
    {
      "cost": [
        49,
        49,
        48,
        56,
        49,
        41,
        60,
        50,
        54,
        52,
        46,
        61,
        52,
        42,
        50,
        55,
        44,
        48,
        45,
        54,
        52,
        47,
        41,
        54,
        54,
        48,
        45,
        56,
        47,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.15401291847229,
        2.4552621841430664,
        2.4709630012512207,
        2.8960154056549072,
        2.3846633434295654,
        2.0712881088256836,
        2.9888439178466797,
        2.431983232498169,
        2.679936170578003,
        2.6319591999053955,
        2.352196216583252,
        3.141477584838867,
        2.52911376953125,
        2.1074960231781006,
        2.504483699798584,
        2.9117019176483154,
        2.2796263694763184,
        2.447868585586548,
        2.1715288162231445,
        2.6781110763549805,
        2.638488531112671,
        2.3893251419067383,
        2.11020827293396,
        2.726834297180176,
        2.727374315261841,
        2.4027693271636963,
        2.25408673286438,
        2.7818546295166016,
        2.3127994537353516,
        2.5472488403320312
      ]
    },
    {
      "cost": [
        75,
        74,
        89,
        61,
        85,
        76,
        71,
        77,
        67,
        88,
        76,
        65,
        76,
        77,
        73,
        76,
        73,
        79,
        71,
        68,
        67,
        67,
        66,
        70,
        64,
        73,
        75,
        65,
        76,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.921900272369385,
        7.060107469558716,
        8.612298488616943,
        5.8921215534210205,
        8.08952808380127,
        7.134463548660278,
        6.727401256561279,
        7.3311989307403564,
        6.550592660903931,
        8.274760246276855,
        7.22334361076355,
        5.997859477996826,
        7.154189586639404,
        7.090024709701538,
        6.840172052383423,
        7.147709608078003,
        6.830178499221802,
        7.378776550292969,
        6.756973743438721,
        6.426618576049805,
        6.423583030700684,
        6.5659167766571045,
        6.265475034713745,
        6.718961477279663,
        6.182018995285034,
        7.080199718475342,
        7.196916580200195,
        6.285306930541992,
        7.289925813674927,
        6.998969793319702
      ]
    },
    {
      "cost": [
        67,
        77,
        92,
        65,
        75,
        70,
        72,
        67,
        63,
        71,
        72,
        71,
        71,
        65,
        77,
        79,
        80,
        89,
        65,
        71,
        68,
        56,
        68,
        68,
        73,
        74,
        76,
        66,
        76,
        70
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.313674211502075,
        7.3689188957214355,
        8.846217155456543,
        6.14491605758667,
        7.049700021743774,
        6.726619243621826,
        6.879291534423828,
        6.31189227104187,
        6.072917461395264,
        6.690637588500977,
        6.793529033660889,
        6.740668296813965,
        6.782456874847412,
        6.046058177947998,
        7.391639232635498,
        8.031671524047852,
        7.5802903175354,
        8.565812110900879,
        6.08012318611145,
        6.800472736358643,
        6.453824043273926,
        5.2547996044158936,
        6.3643269538879395,
        6.483133316040039,
        6.951737403869629,
        7.001984596252441,
        7.165269136428833,
        6.328205108642578,
        7.148165225982666,
        6.566773414611816
      ]
    },
    {
      "cost": [
        73,
        76,
        91,
        61,
        74,
        70,
        71,
        60,
        69,
        77,
        67,
        63,
        65,
        58,
        73,
        62,
        62,
        81,
        76,
        78,
        65,
        67,
        60,
        68,
        65,
        86,
        75,
        72,
        73,
        68
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.772538661956787,
        7.243101119995117,
        8.669565677642822,
        5.69288182258606,
        7.00064492225647,
        6.7002081871032715,
        6.673012018203735,
        5.593276023864746,
        6.583037853240967,
        7.239180326461792,
        6.3904852867126465,
        6.022312164306641,
        6.075597763061523,
        5.4362688064575195,
        7.05851674079895,
        5.83283805847168,
        5.803680419921875,
        7.6692585945129395,
        7.149245262145996,
        7.357882022857666,
        6.10979151725769,
        6.253579616546631,
        5.713021516799927,
        6.477433681488037,
        6.1737799644470215,
        8.233958005905151,
        7.020434856414795,
        6.941209077835083,
        6.9601733684539795,
        6.355278015136719
      ]
    },
    {
      "cost": [
        79,
        82,
        91,
        66,
        77,
        80,
        73,
        91,
        83,
        84,
        75,
        78,
        70,
        74,
        80,
        86,
        78,
        70,
        84,
        79,
        70,
        76,
        73,
        85,
        82,
        73,
        74,
        73,
        87,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.41347074508667,
        7.849908113479614,
        8.696742296218872,
        6.1645188331604,
        7.303603410720825,
        7.595651149749756,
        6.95048189163208,
        8.58019208908081,
        7.798178434371948,
        7.919424533843994,
        7.019197702407837,
        7.2641332149505615,
        6.594121694564819,
        6.966165542602539,
        7.5065717697143555,
        8.157520771026611,
        7.3473780155181885,
        6.733425140380859,
        7.937710285186768,
        7.449738264083862,
        6.753511905670166,
        7.269563913345337,
        6.978790044784546,
        8.186420917510986,
        7.819328546524048,
        7.099483251571655,
        7.085957765579224,
        7.022909164428711,
        8.328396558761597,
        7.0790605545043945
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        83,
        76,
        83,
        83,
        74,
        90,
        87,
        87,
        80,
        83,
        81,
        92,
        83,
        87,
        82,
        75,
        83,
        81,
        94,
        100,
        83,
        73,
        98,
        82,
        86,
        84,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.444927215576172,
        8.337963342666626,
        7.949463605880737,
        7.893538951873779,
        7.283871412277222,
        7.7660582065582275,
        7.8562705516815186,
        7.094037771224976,
        8.541953325271606,
        8.283023595809937,
        8.198378086090088,
        7.617741584777832,
        7.841154098510742,
        7.641080617904663,
        8.732589721679688,
        7.806928873062134,
        8.217589139938354,
        7.776648759841919,
        7.181547403335571,
        7.822790145874023,
        7.632541179656982,
        8.953620433807373,
        9.321427822113037,
        7.91031813621521,
        6.90330696105957,
        9.569498300552368,
        8.057340860366821,
        8.388357400894165,
        7.972130298614502,
        7.518035888671875
      ]
    },
    {
      "cost": [
        97,
        84,
        91,
        94,
        90,
        85,
        99,
        105,
        91,
        90,
        90,
        86,
        89,
        100,
        77,
        88,
        87,
        85,
        84,
        105,
        99,
        91,
        83,
        110,
        83,
        83,
        96,
        93,
        98,
        87
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.302146673202515,
        13.841328620910645,
        14.443127870559692,
        15.340619087219238,
        14.175605058670044,
        13.390605926513672,
        15.656214952468872,
        16.541383266448975,
        14.366559743881226,
        14.301932334899902,
        14.326379537582397,
        13.848167896270752,
        14.096059322357178,
        16.115475177764893,
        12.477365016937256,
        14.071982383728027,
        13.952547311782837,
        13.444811344146729,
        13.351271152496338,
        16.543610334396362,
        15.770390033721924,
        14.469205856323242,
        13.223987817764282,
        17.5400607585907,
        13.311146259307861,
        13.127644062042236,
        15.414191722869873,
        14.628517866134644,
        15.653706550598145,
        13.785541296005249
      ]
    },
    {
      "cost": [
        91,
        93,
        91,
        92,
        84,
        89,
        97,
        95,
        91,
        80,
        85,
        95,
        87,
        93,
        106,
        87,
        88,
        80,
        88,
        86,
        104,
        99,
        78,
        84,
        102,
        82,
        82,
        91,
        102,
        96
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.074004411697388,
        15.136301040649414,
        14.235494375228882,
        14.493195533752441,
        13.190337896347046,
        13.836872816085815,
        14.946680784225464,
        14.813363790512085,
        14.02664828300476,
        12.42742371559143,
        13.407864570617676,
        15.131084442138672,
        13.874811172485352,
        14.91629147529602,
        17.295955419540405,
        13.888659000396729,
        14.16835355758667,
        12.748059034347534,
        14.039914846420288,
        14.012442827224731,
        16.800567865371704,
        15.930446863174438,
        12.665360689163208,
        13.578922033309937,
        16.402470350265503,
        13.166807889938354,
        13.387229919433594,
        14.580284118652344,
        16.69699215888977,
        15.398000240325928
      ]
    },
    {
      "cost": [
        90,
        85,
        87,
        84,
        85,
        75,
        100,
        90,
        83,
        75,
        85,
        86,
        91,
        86,
        101,
        85,
        79,
        76,
        78,
        73,
        90,
        90,
        87,
        90,
        97,
        85,
        86,
        79,
        77,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.835238933563232,
        13.695802450180054,
        14.10591435432434,
        13.558883666992188,
        13.47731614112854,
        11.843716382980347,
        15.897254943847656,
        14.228378057479858,
        12.893301248550415,
        11.829347133636475,
        13.528598308563232,
        13.633737802505493,
        14.536657571792603,
        13.683408975601196,
        16.148655891418457,
        13.419169664382935,
        12.507103681564331,
        11.952029466629028,
        12.45523190498352,
        11.692256927490234,
        14.416828155517578,
        14.459550619125366,
        14.279598236083984,
        14.270961999893188,
        15.56674575805664,
        13.354578256607056,
        13.78296709060669,
        12.721335887908936,
        12.486589193344116,
        15.82444715499878
      ]
    },
    {
      "cost": [
        97,
        98,
        93,
        96,
        91,
        82,
        95,
        100,
        93,
        88,
        89,
        93,
        89,
        95,
        100,
        94,
        82,
        90,
        89,
        99,
        95,
        86,
        98,
        93,
        93,
        85,
        92,
        100,
        93,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.7241313457489,
        16.716688632965088,
        16.071574449539185,
        15.7644362449646,
        15.902483701705933,
        14.719905614852905,
        16.741305589675903,
        17.704535245895386,
        16.124694347381592,
        14.1459801197052,
        14.361337184906006,
        16.626147031784058,
        15.511377334594727,
        16.529860734939575,
        17.258692979812622,
        16.226691722869873,
        13.534073114395142,
        16.41150426864624,
        15.001061916351318,
        17.390547513961792,
        16.00012969970703,
        15.427456855773926,
        16.75416922569275,
        15.323479890823364,
        14.975224494934082,
        13.543883323669434,
        15.464670181274414,
        17.266913414001465,
        15.742513656616211,
        17.404474020004272
      ]
    },
    {
      "cost": [
        91,
        88,
        85,
        90,
        91,
        84,
        98,
        96,
        88,
        82,
        86,
        87,
        86,
        89,
        94,
        83,
        83,
        87,
        83,
        79,
        105,
        93,
        85,
        82,
        96,
        89,
        84,
        83,
        84,
        88
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.424447536468506,
        13.932593822479248,
        13.470159530639648,
        14.07601022720337,
        14.194825649261475,
        13.262200355529785,
        15.35434341430664,
        14.929705142974854,
        13.780250072479248,
        13.041754007339478,
        13.753013134002686,
        13.598475933074951,
        13.758399486541748,
        14.258748531341553,
        14.848772764205933,
        13.013262271881104,
        13.090307712554932,
        13.519453048706055,
        12.861699342727661,
        12.247306108474731,
        16.245157718658447,
        14.435515403747559,
        13.297891855239868,
        12.711917638778687,
        14.850663185119629,
        13.668721914291382,
        12.905752182006836,
        12.796909809112549,
        12.862534284591675,
        13.445597887039185
      ]
    },
    {
      "cost": [
        114,
        127,
        106,
        102,
        103,
        112,
        111,
        104,
        100,
        112,
        112,
        115,
        104,
        102,
        96,
        102,
        118,
        120,
        101,
        115,
        109,
        101,
        110,
        117,
        108,
        90,
        116,
        105,
        109,
        112
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        33.70412802696228,
        31.07048225402832,
        25.953012228012085,
        24.57897925376892,
        25.409290552139282,
        27.528093576431274,
        26.632078647613525,
        24.63539433479309,
        24.123095273971558,
        26.6937575340271,
        26.726426362991333,
        27.905227661132812,
        24.635585069656372,
        24.09238290786743,
        22.830203771591187,
        24.255202770233154,
        28.105552911758423,
        29.097660303115845,
        24.326258897781372,
        27.586667776107788,
        26.29702639579773,
        24.171196222305298,
        26.250622510910034,
        27.96072554588318,
        26.125704765319824,
        22.08030128479004,
        28.640196561813354,
        26.03416156768799,
        26.841902017593384,
        27.642977952957153
      ]
    },
    {
      "cost": [
        104,
        99,
        90,
        94,
        97,
        93,
        103,
        96,
        95,
        94,
        110,
        97,
        112,
        91,
        104,
        94,
        103,
        99,
        108,
        111,
        99,
        112,
        101,
        91,
        94,
        101,
        115,
        87,
        112,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.811908721923828,
        24.153056383132935,
        23.246785402297974,
        22.909351348876953,
        23.198197841644287,
        22.54507851600647,
        25.30016589164734,
        23.3997585773468,
        22.63245129585266,
        22.35439157485962,
        25.818788290023804,
        22.926212310791016,
        26.948882579803467,
        21.39552903175354,
        24.455806732177734,
        21.89495539665222,
        23.868288278579712,
        22.85924458503723,
        24.813460111618042,
        25.342413663864136,
        22.35268998146057,
        25.38313102722168,
        22.70927333831787,
        20.433720588684082,
        20.612382888793945,
        22.1836416721344,
        25.32262659072876,
        19.19315457344055,
        24.43288493156433,
        26.57631540298462
      ]
    },
    {
      "cost": [
        121,
        122,
        108,
        113,
        104,
        121,
        109,
        103,
        112,
        101,
        109,
        106,
        116,
        99,
        101,
        99,
        119,
        115,
        111,
        122,
        109,
        107,
        115,
        119,
        104,
        121,
        107,
        111,
        118,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        34.330801248550415,
        30.014601469039917,
        25.6769118309021,
        26.389686107635498,
        24.998380184173584,
        29.231590270996094,
        26.625246047973633,
        25.310585737228394,
        27.49982476234436,
        24.847365140914917,
        26.56131386756897,
        26.232821702957153,
        28.47310996055603,
        24.314436435699463,
        24.331501245498657,
        24.397698402404785,
        28.913756608963013,
        27.909346342086792,
        26.90676760673523,
        29.8133761882782,
        26.78172779083252,
        26.05781388282776,
        28.48900008201599,
        29.111159086227417,
        25.433281421661377,
        29.746560096740723,
        26.097923278808594,
        27.4235577583313,
        28.66598606109619,
        25.278297901153564
      ]
    },
    {
      "cost": [
        123,
        128,
        113,
        110,
        98,
        117,
        110,
        104,
        112,
        109,
        114,
        111,
        121,
        108,
        109,
        114,
        124,
        112,
        111,
        126,
        107,
        121,
        132,
        114,
        119,
        124,
        105,
        114,
        107,
        106
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.23766493797302,
        32.10677766799927,
        27.50545048713684,
        26.615724563598633,
        23.95742177963257,
        28.865910291671753,
        26.883954286575317,
        25.234458446502686,
        27.018681526184082,
        27.00918459892273,
        27.778547763824463,
        27.35093116760254,
        30.74233865737915,
        26.49062442779541,
        26.55462408065796,
        27.91520929336548,
        30.094738721847534,
        27.29806423187256,
        26.810201168060303,
        30.725037813186646,
        25.86851930618286,
        28.969215393066406,
        31.860798835754395,
        27.534491539001465,
        28.883849143981934,
        30.40152335166931,
        25.962552547454834,
        27.896295309066772,
        27.079964876174927,
        26.10806393623352
      ]
    },
    {
      "cost": [
        101,
        114,
        78,
        110,
        100,
        113,
        108,
        99,
        104,
        106,
        103,
        119,
        93,
        104,
        93,
        100,
        113,
        107,
        97,
        105,
        116,
        101,
        103,
        111,
        113,
        93,
        113,
        130,
        105,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        29.732359170913696,
        29.806338787078857,
        19.217344284057617,
        27.014057874679565,
        24.57429265975952,
        27.38527488708496,
        26.021053791046143,
        23.76281714439392,
        24.897512197494507,
        25.56629252433777,
        24.875526428222656,
        28.61039900779724,
        22.40413498878479,
        25.02854013442993,
        22.104791164398193,
        24.028449773788452,
        27.151474237442017,
        25.89500617980957,
        23.57935929298401,
        25.119152069091797,
        27.69496250152588,
        24.49155354499817,
        24.79346776008606,
        27.011168003082275,
        27.44571590423584,
        22.77736520767212,
        27.710658311843872,
        31.928466796875,
        25.631829261779785,
        23.717332124710083
      ]
    },
    {
      "cost": [
        147,
        137,
        142,
        126,
        163,
        146,
        136,
        132,
        150,
        136,
        132,
        128,
        130,
        145,
        138,
        146,
        143,
        138,
        131,
        140,
        148,
        144,
        145,
        133,
        138,
        131,
        149,
        127,
        137,
        156
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        59.09491157531738,
        48.38476610183716,
        53.45200872421265,
        43.397385358810425,
        54.265803813934326,
        46.71476602554321,
        43.348429918289185,
        42.22885465621948,
        48.236207485198975,
        42.37370991706848,
        42.38194489479065,
        38.797595262527466,
        38.80390906333923,
        43.25175619125366,
        41.121710538864136,
        43.251617670059204,
        41.2154016494751,
        39.358060121536255,
        37.64516806602478,
        42.31695580482483,
        42.31967759132385,
        43.70018196105957,
        40.20128393173218,
        37.362109422683716,
        37.75056743621826,
        35.27575182914734,
        39.97650170326233,
        34.01684021949768,
        36.80804777145386,
        41.77468156814575
      ]
    },
    {
      "cost": [
        145,
        137,
        139,
        129,
        151,
        141,
        133,
        130,
        145,
        137,
        133,
        124,
        127,
        138,
        132,
        148,
        138,
        126,
        133,
        143,
        149,
        144,
        144,
        129,
        139,
        124,
        148,
        118,
        132,
        147
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        61.523942708969116,
        45.834916830062866,
        45.8301522731781,
        44.26907205581665,
        49.95005130767822,
        46.98744535446167,
        44.150840044021606,
        43.45613980293274,
        46.79128909111023,
        44.6288537979126,
        46.96366477012634,
        41.35335969924927,
        42.26388359069824,
        46.099507093429565,
        43.8044228553772,
        49.05518937110901,
        45.68721675872803,
        41.48129749298096,
        43.87211489677429,
        47.949796199798584,
        49.80009651184082,
        48.13078999519348,
        47.80915451049805,
        43.04542374610901,
        46.28418731689453,
        40.910271644592285,
        49.59157466888428,
        39.21461224555969,
        43.70517158508301,
        49.02996587753296
      ]
    },
    {
      "cost": [
        129,
        129,
        123,
        121,
        132,
        128,
        123,
        125,
        116,
        129,
        121,
        129,
        103,
        117,
        127,
        124,
        118,
        139,
        119,
        118,
        129,
        124,
        132,
        140,
        118,
        129,
        114,
        117,
        132,
        111
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        51.1270592212677,
        44.50836515426636,
        41.03156232833862,
        40.46328163146973,
        44.819064140319824,
        42.20004367828369,
        39.70930790901184,
        39.301427364349365,
        37.0478618144989,
        45.75233578681946,
        39.97628593444824,
        40.1497323513031,
        32.05694913864136,
        36.855491638183594,
        39.76049852371216,
        38.069690465927124,
        35.91482663154602,
        42.24500846862793,
        35.75226879119873,
        35.34038066864014,
        38.38164019584656,
        36.725435733795166,
        39.11614179611206,
        44.46289777755737,
        35.11984300613403,
        38.20791172981262,
        33.78536128997803,
        34.399293184280396,
        38.46612048149109,
        32.2281174659729
      ]
    },
    {
      "cost": [
        129,
        124,
        115,
        110,
        124,
        115,
        121,
        113,
        118,
        125,
        126,
        133,
        100,
        118,
        132,
        132,
        120,
        136,
        118,
        111,
        103,
        123,
        104,
        134,
        118,
        120,
        108,
        112,
        110,
        117
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        52.65880632400513,
        43.283466815948486,
        40.288321018218994,
        36.430630922317505,
        41.23667049407959,
        38.554946422576904,
        41.86334586143494,
        37.6314742565155,
        39.46143388748169,
        41.421550035476685,
        41.303258657455444,
        43.817809104919434,
        33.18532466888428,
        39.735748052597046,
        44.292771100997925,
        43.8081259727478,
        41.411094665527344,
        45.253371715545654,
        39.25512218475342,
        36.754910707473755,
        33.951425313949585,
        41.212393045425415,
        35.19170904159546,
        44.772846937179565,
        39.48334455490112,
        40.234816789627075,
        36.30295705795288,
        37.14935374259949,
        36.55638551712036,
        39.37360620498657
      ]
    },
    {
      "cost": [
        137,
        141,
        135,
        125,
        143,
        133,
        131,
        137,
        139,
        124,
        132,
        118,
        124,
        143,
        136,
        129,
        140,
        123,
        133,
        152,
        129,
        142,
        127,
        124,
        124,
        131,
        118,
        142,
        124,
        138
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        58.16453313827515,
        49.12938833236694,
        45.8489511013031,
        41.668044328689575,
        47.72102499008179,
        44.22772431373596,
        42.42821955680847,
        43.50692272186279,
        43.20921349525452,
        37.92005372047424,
        39.87039518356323,
        35.663928747177124,
        37.31544637680054,
        42.593350648880005,
        41.30461668968201,
        37.93635869026184,
        40.71463394165039,
        35.9292938709259,
        39.063310384750366,
        43.59852957725525,
        35.170435190200806,
        38.38577461242676,
        34.60469961166382,
        33.66252422332764,
        33.48863172531128,
        35.419005393981934,
        32.99209475517273,
        37.63682174682617,
        31.506386756896973,
        35.05472207069397
      ]
    },
    {
      "cost": [
        138,
        139,
        129,
        123,
        134,
        135,
        115,
        136,
        128,
        146,
        133,
        114,
        124,
        132,
        143,
        128,
        145,
        127,
        132,
        146,
        118,
        140,
        138,
        130,
        128,
        124,
        118,
        140,
        131,
        111
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        77.98440790176392,
        65.1494402885437,
        60.83082437515259,
        57.24963998794556,
        59.496673345565796,
        60.03638219833374,
        51.67607116699219,
        61.021634340286255,
        57.523518562316895,
        65.86865282058716,
        59.97421050071716,
        51.821608781814575,
        55.82184958457947,
        59.65360617637634,
        64.74290204048157,
        58.3120801448822,
        66.04154133796692,
        57.73299241065979,
        59.98798608779907,
        65.71259665489197,
        53.76034069061279,
        63.360678911209106,
        62.10561156272888,
        56.61342239379883,
        53.80590319633484,
        50.762366771698,
        48.31191277503967,
        57.10472774505615,
        52.6402690410614,
        44.63638472557068
      ]
    },
    {
      "cost": [
        149,
        138,
        150,
        141,
        137,
        130,
        144,
        127,
        147,
        140,
        128,
        135,
        148,
        155,
        144,
        151,
        136,
        153,
        136,
        132,
        165,
        156,
        139,
        138,
        129,
        152,
        135,
        157,
        134,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        90.8323495388031,
        67.44076442718506,
        70.0201268196106,
        71.7810320854187,
        64.26136064529419,
        60.73775625228882,
        64.50814294815063,
        57.761305809020996,
        67.7871470451355,
        64.35253357887268,
        57.87493181228638,
        60.78189659118652,
        67.49339652061462,
        70.02984547615051,
        67.03735995292664,
        68.40106010437012,
        61.68682622909546,
        69.4505443572998,
        61.24487900733948,
        60.1052668094635,
        73.86884665489197,
        67.96842455863953,
        59.986921072006226,
        56.56401085853577,
        52.532790660858154,
        61.53278183937073,
        53.8541305065155,
        61.16611623764038,
        52.223440408706665,
        54.06450605392456
      ]
    },
    {
      "cost": [
        155,
        149,
        153,
        158,
        164,
        149,
        149,
        157,
        144,
        155,
        136,
        148,
        166,
        151,
        157,
        147,
        154,
        163,
        160,
        147,
        159,
        139,
        153,
        157,
        140,
        140,
        182,
        149,
        151,
        150
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        90.13322925567627,
        70.68481588363647,
        69.69928455352783,
        70.18787360191345,
        70.46541380882263,
        63.92028570175171,
        63.47190856933594,
        66.7503809928894,
        60.26934266090393,
        64.02135467529297,
        55.52999258041382,
        60.02080535888672,
        66.92700099945068,
        60.53053593635559,
        63.1326789855957,
        59.0269660949707,
        60.903557777404785,
        63.58158755302429,
        61.79663586616516,
        56.63491988182068,
        60.935330629348755,
        53.58177185058594,
        58.034236907958984,
        59.63599443435669,
        52.78015160560608,
        52.9510383605957,
        68.90536665916443,
        56.50889539718628,
        57.18837308883667,
        53.92300605773926
      ]
    },
    {
      "cost": [
        144,
        144,
        156,
        138,
        137,
        135,
        148,
        147,
        162,
        148,
        136,
        140,
        149,
        152,
        153,
        144,
        153,
        152,
        137,
        163,
        146,
        149,
        134,
        153,
        160,
        145,
        151,
        158,
        148,
        159
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        84.06672477722168,
        79.68592524528503,
        76.87158703804016,
        64.4966938495636,
        65.9979157447815,
        62.55602264404297,
        68.05011105537415,
        67.33641767501831,
        73.60876512527466,
        67.15032362937927,
        61.60835242271423,
        63.53140616416931,
        68.41377091407776,
        69.37300205230713,
        69.74928951263428,
        65.0460205078125,
        69.62300729751587,
        68.44860935211182,
        63.65354514122009,
        74.17284989356995,
        68.382164478302,
        67.94749999046326,
        60.71785593032837,
        68.31626510620117,
        72.50058889389038,
        66.40487265586853,
        69.23825788497925,
        71.79627442359924,
        67.42122077941895,
        72.40527319908142
      ]
    },
    {
      "cost": [
        148,
        140,
        144,
        131,
        152,
        141,
        142,
        144,
        161,
        135,
        137,
        130,
        150,
        152,
        155,
        150,
        136,
        151,
        136,
        151,
        161,
        148,
        134,
        145,
        136,
        140,
        128,
        153,
        142,
        134
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        87.22665548324585,
        68.77502465248108,
        69.09666633605957,
        63.87507677078247,
        74.28225111961365,
        65.80988454818726,
        67.93169808387756,
        68.08027482032776,
        75.81795740127563,
        62.223308801651,
        64.60113024711609,
        59.95997166633606,
        71.76276087760925,
        71.01498579978943,
        72.42415428161621,
        68.67395424842834,
        62.56645107269287,
        70.89764618873596,
        65.86708426475525,
        70.3294951915741,
        80.10081243515015,
        70.18785429000854,
        62.241252422332764,
        66.06299066543579,
        63.20346188545227,
        66.46812558174133,
        59.6387403011322,
        70.68011713027954,
        65.52674221992493,
        61.6141881942749
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_3l_h_add",
  "name_expt": "prob_blocksworld",
  "train_time": 7201.761254
}


==> results/asnets-extra-ablations/results-experiments.triangle_tireworld-experiments.actprop_1l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.36991286277770996,
        0.2988770008087158,
        0.208845853805542,
        0.3104841709136963,
        0.2619175910949707,
        0.2673919200897217,
        0.20859217643737793,
        0.29979872703552246,
        0.29524755477905273,
        0.27836155891418457,
        0.21100139617919922,
        0.25554490089416504,
        0.22937655448913574,
        0.23246049880981445,
        0.25930118560791016,
        0.2667684555053711,
        0.2669792175292969,
        0.23492813110351562,
        0.239915132522583,
        0.28516602516174316,
        0.2761046886444092,
        0.23922991752624512,
        0.2665560245513916,
        0.27881503105163574,
        0.30033063888549805,
        0.20521306991577148,
        0.29117774963378906,
        0.2885017395019531,
        0.24347805976867676,
        0.20199275016784668
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5399060249328613,
        0.4425532817840576,
        0.48783445358276367,
        0.38139891624450684,
        0.4377596378326416,
        0.5052552223205566,
        0.43223047256469727,
        0.4777548313140869,
        0.4799075126647949,
        0.36649084091186523,
        0.4726417064666748,
        0.4073209762573242,
        0.4657716751098633,
        0.4744884967803955,
        0.39084744453430176,
        0.4663536548614502,
        0.41993165016174316,
        0.46405792236328125,
        0.46008968353271484,
        0.4997076988220215,
        0.4025144577026367,
        0.4955594539642334,
        0.4890575408935547,
        0.3887059688568115,
        0.48050403594970703,
        0.4205739498138428,
        0.4218869209289551,
        0.3846583366394043,
        0.4574880599975586,
        0.3907811641693115
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7918329238891602,
        0.7314603328704834,
        0.6656482219696045,
        0.6767618656158447,
        0.7335624694824219,
        0.7420449256896973,
        0.714651346206665,
        0.6524858474731445,
        0.6544129848480225,
        0.7945775985717773,
        0.6636710166931152,
        0.758258581161499,
        0.69321608543396,
        0.757448673248291,
        0.7607004642486572,
        0.7387993335723877,
        0.7928104400634766,
        0.7050187587738037,
        0.8555476665496826,
        0.6271650791168213,
        0.7097535133361816,
        0.5610909461975098,
        0.6124560832977295,
        0.762958288192749,
        0.6999630928039551,
        0.7212643623352051,
        0.6760954856872559,
        0.7691853046417236,
        0.7648496627807617,
        0.7453358173370361
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.2148284912109375,
        0.913088321685791,
        1.1282353401184082,
        1.0066204071044922,
        1.194542646408081,
        1.132753610610962,
        1.0344395637512207,
        1.0308151245117188,
        1.125377893447876,
        1.0888183116912842,
        1.0050039291381836,
        1.176154375076294,
        1.1172382831573486,
        1.1756131649017334,
        1.0924947261810303,
        1.2170202732086182,
        0.9437775611877441,
        1.1426751613616943,
        0.8696892261505127,
        1.039316177368164,
        1.0635581016540527,
        1.174314260482788,
        1.0351576805114746,
        1.1495311260223389,
        1.0851335525512695,
        1.1570277214050293,
        1.104482650756836,
        1.1664719581604004,
        1.0920462608337402,
        1.1144084930419922
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.7382264137268066,
        1.6229095458984375,
        1.5284054279327393,
        1.6767568588256836,
        1.660095453262329,
        1.6066806316375732,
        1.4947850704193115,
        1.790571928024292,
        1.6456151008605957,
        1.6176376342773438,
        1.7201488018035889,
        1.6629209518432617,
        1.7123019695281982,
        1.7980248928070068,
        1.5545897483825684,
        1.5313055515289307,
        1.3078536987304688,
        1.6375157833099365,
        1.5417461395263672,
        1.6510753631591797,
        1.741513729095459,
        1.6324748992919922,
        1.6198341846466064,
        1.5820493698120117,
        1.7454030513763428,
        1.7203831672668457,
        1.7509756088256836,
        1.483302116394043,
        1.566788673400879,
        1.768153429031372
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.4631154537200928,
        2.2504398822784424,
        2.1100246906280518,
        2.492643356323242,
        2.342345714569092,
        2.021155595779419,
        2.380188465118408,
        2.3732869625091553,
        2.7765657901763916,
        2.89430832862854,
        2.3937602043151855,
        2.3207199573516846,
        2.3661410808563232,
        2.2878477573394775,
        1.8978056907653809,
        2.309321880340576,
        2.0995426177978516,
        2.2607812881469727,
        2.5418028831481934,
        2.316572904586792,
        2.226454019546509,
        2.3766348361968994,
        2.340675115585327,
        2.429316520690918,
        2.080728054046631,
        2.311872959136963,
        2.508418321609497,
        2.316417932510376,
        2.510118007659912,
        2.3717589378356934
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.5525758266448975,
        3.1802639961242676,
        3.3476674556732178,
        3.47761607170105,
        3.095397472381592,
        3.227464199066162,
        3.350027322769165,
        3.215080738067627,
        3.4682540893554688,
        3.386615037918091,
        3.4378132820129395,
        3.1957895755767822,
        3.0719997882843018,
        3.028853178024292,
        3.172203540802002,
        3.2010366916656494,
        3.684321165084839,
        3.2078781127929688,
        3.1923861503601074,
        3.2441370487213135,
        3.42486572265625,
        3.3526690006256104,
        3.0719401836395264,
        3.3269238471984863,
        3.4746744632720947,
        3.4844839572906494,
        3.335355281829834,
        3.2140681743621826,
        3.148796796798706,
        3.6289124488830566
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.740072727203369,
        4.550060033798218,
        4.5940093994140625,
        4.567467212677002,
        4.029775857925415,
        4.46074104309082,
        4.47480320930481,
        4.757235765457153,
        4.73927640914917,
        4.606506586074829,
        4.428157329559326,
        4.0426671504974365,
        4.359629154205322,
        4.092162609100342,
        4.3714704513549805,
        4.6976048946380615,
        4.685234069824219,
        4.526447296142578,
        4.464275598526001,
        4.547525882720947,
        4.200935125350952,
        4.814647197723389,
        4.569788694381714,
        4.54772424697876,
        4.183251857757568,
        4.614831209182739,
        4.442933797836304,
        4.180311918258667,
        4.370699644088745,
        4.6825597286224365
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.227325439453125,
        6.232256889343262,
        6.394536018371582,
        6.11662483215332,
        5.800621747970581,
        6.174825668334961,
        5.899920225143433,
        6.2606658935546875,
        6.3275840282440186,
        6.1352221965789795,
        5.281862497329712,
        5.7140960693359375,
        5.732988119125366,
        6.097189903259277,
        6.254743814468384,
        5.734763145446777,
        6.245255947113037,
        6.494088172912598,
        5.688769817352295,
        5.984357833862305,
        6.025631427764893,
        6.535086631774902,
        6.1446309089660645,
        6.525091886520386,
        7.025129318237305,
        6.011931657791138,
        6.578959941864014,
        6.716710329055786,
        6.720694303512573,
        6.663240194320679
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.9353132247924805,
        7.989943981170654,
        8.201136589050293,
        7.744664192199707,
        8.195785999298096,
        7.904522895812988,
        8.223185539245605,
        8.206418991088867,
        8.325425148010254,
        7.3064281940460205,
        7.261805057525635,
        7.613817930221558,
        8.303547382354736,
        7.633734941482544,
        7.9433372020721436,
        7.732093095779419,
        8.047184467315674,
        8.06941556930542,
        8.968796014785767,
        8.784751176834106,
        8.377079248428345,
        8.352591514587402,
        8.55698037147522,
        7.682077169418335,
        8.634049892425537,
        8.64949893951416,
        8.508051872253418,
        7.87653923034668,
        8.901189804077148,
        8.126788854598999
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.463695764541626,
        10.41268539428711,
        10.9037504196167,
        9.780956506729126,
        10.748612880706787,
        10.122644186019897,
        10.842268943786621,
        10.80986499786377,
        9.545320510864258,
        8.869008779525757,
        10.038716793060303,
        10.498660802841187,
        10.34858250617981,
        10.955399513244629,
        11.032788038253784,
        10.524266242980957,
        11.322966814041138,
        11.675484657287598,
        11.8143789768219,
        10.782926082611084,
        11.294570207595825,
        10.486155033111572,
        11.252601385116577,
        11.68319320678711,
        10.931399822235107,
        10.319700002670288,
        11.084420204162598,
        10.420799732208252,
        11.351083040237427,
        10.454549551010132
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.281729459762573,
        13.484533786773682,
        14.06124210357666,
        12.526554822921753,
        13.299345970153809,
        13.67389965057373,
        13.807979345321655,
        13.678353071212769,
        11.842360973358154,
        13.464584350585938,
        14.177946090698242,
        14.892496585845947,
        14.076833009719849,
        14.032017707824707,
        14.01107907295227,
        13.900954246520996,
        15.28340196609497,
        14.590434551239014,
        13.716998100280762,
        14.697215557098389,
        12.973885774612427,
        13.959929943084717,
        14.872385263442993,
        14.087350845336914,
        14.158209085464478,
        13.674518823623657,
        14.188098907470703,
        14.454152822494507,
        14.422567129135132,
        12.654607772827148
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.963646173477173,
        17.271182775497437,
        17.54205632209778,
        16.823968648910522,
        16.901333332061768,
        18.061262607574463,
        18.360819339752197,
        16.744405031204224,
        15.500685453414917,
        17.49698781967163,
        18.941590070724487,
        17.385241985321045,
        19.1799054145813,
        17.58430314064026,
        18.208225965499878,
        18.7875018119812,
        18.397732973098755,
        17.61062240600586,
        18.241621732711792,
        16.74179983139038,
        19.04529571533203,
        19.02127981185913,
        17.068544387817383,
        17.930415630340576,
        18.531362056732178,
        17.835299968719482,
        18.623229503631592,
        16.548736095428467,
        18.217857122421265,
        18.194995641708374
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.18446660041809,
        22.24351477622986,
        21.760221004486084,
        22.43589687347412,
        21.607171535491943,
        24.240095615386963,
        23.73845362663269,
        20.668277502059937,
        23.171236515045166,
        24.137778520584106,
        23.058849334716797,
        22.81336545944214,
        23.671484231948853,
        22.862441301345825,
        24.73818325996399,
        23.122411489486694,
        23.130582809448242,
        23.721633911132812,
        22.449202299118042,
        24.325621843338013,
        21.830097198486328,
        22.881795167922974,
        22.676080226898193,
        23.588644981384277,
        21.772716760635376,
        22.44353437423706,
        23.3468976020813,
        22.176491022109985,
        23.15757131576538,
        22.02757239341736
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.507165670394897,
        28.499913692474365,
        26.808234930038452,
        28.581901788711548,
        29.642560482025146,
        30.826926946640015,
        29.524345874786377,
        26.0339617729187,
        28.18110466003418,
        30.131399154663086,
        28.440157651901245,
        29.749855041503906,
        26.768892765045166,
        31.140441179275513,
        30.966073989868164,
        27.793458700180054,
        29.090813398361206,
        28.52817416191101,
        29.00600028038025,
        27.91122603416443,
        27.764302968978882,
        26.95723795890808,
        28.51567578315735,
        28.701459884643555,
        25.990694999694824,
        26.420753717422485,
        28.293155193328857,
        27.57896065711975,
        26.541496753692627,
        27.37913417816162
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.76891374588013,
        35.98898983001709,
        35.01604890823364,
        35.41577959060669,
        40.41164255142212,
        39.733678579330444,
        33.142964601516724,
        35.336262226104736,
        37.39828944206238,
        36.61208510398865,
        37.337368965148926,
        37.70598912239075,
        38.15056657791138,
        38.63761878013611,
        35.705323934555054,
        34.1244535446167,
        35.69523882865906,
        36.002057790756226,
        34.70677852630615,
        36.46837329864502,
        35.19677424430847,
        34.164127588272095,
        35.16395974159241,
        32.69016242027283,
        34.040306091308594,
        34.08876705169678,
        32.82418489456177,
        34.15441298484802,
        34.30706524848938,
        32.1529860496521
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        44.1435227394104,
        43.57049775123596,
        41.85735774040222,
        45.1827335357666,
        48.09553790092468,
        46.91600799560547,
        40.46673250198364,
        44.60495090484619,
        48.867563247680664,
        45.1545991897583,
        46.89810562133789,
        43.81621980667114,
        46.60831642150879,
        41.964574575424194,
        44.27602195739746,
        39.87506914138794,
        45.330875873565674,
        41.29873275756836,
        42.961079120635986,
        41.648741006851196,
        41.17118263244629,
        41.90879964828491,
        40.135270833969116,
        41.42588424682617,
        40.87446045875549,
        41.095765352249146,
        41.2182822227478,
        41.058765172958374,
        39.03549861907959,
        40.27982544898987
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "name_arch": "actprop_1l_h_add",
  "name_expt": "triangle_tireworld",
  "train_time": 394.826849
}


==> results/asnets-extra-ablations/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add_no_history-2019-07-30.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4711954593658447,
        0.34199047088623047,
        0.23061466217041016,
        0.3341825008392334,
        0.2817375659942627,
        0.28884196281433105,
        0.22835969924926758,
        0.3289978504180908,
        0.3065366744995117,
        0.29781365394592285,
        0.22963404655456543,
        0.27307724952697754,
        0.2524731159210205,
        0.2524533271789551,
        0.27010202407836914,
        0.2812073230743408,
        0.281261682510376,
        0.30954885482788086,
        0.1925337314605713,
        0.3149104118347168,
        0.29265880584716797,
        0.3055717945098877,
        0.2181229591369629,
        0.2868809700012207,
        0.2986929416656494,
        0.2651548385620117,
        0.23348498344421387,
        0.28436732292175293,
        0.24910879135131836,
        0.25979185104370117
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6086280345916748,
        0.5328550338745117,
        0.45777344703674316,
        0.4637129306793213,
        0.4163198471069336,
        0.532778263092041,
        0.511282205581665,
        0.451369047164917,
        0.5127065181732178,
        0.38592076301574707,
        0.49863243103027344,
        0.4868810176849365,
        0.43739819526672363,
        0.50278639793396,
        0.40752291679382324,
        0.48575639724731445,
        0.49983644485473633,
        0.42841482162475586,
        0.46679210662841797,
        0.5026400089263916,
        0.4098968505859375,
        0.4991753101348877,
        0.489438533782959,
        0.38434410095214844,
        0.48948168754577637,
        0.41971611976623535,
        0.41733455657958984,
        0.38533663749694824,
        0.4481325149536133,
        0.3860599994659424
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.965038537979126,
        0.7572619915008545,
        0.7556288242340088,
        0.6561429500579834,
        0.7615559101104736,
        0.7659304141998291,
        0.7474486827850342,
        0.6766986846923828,
        0.6710147857666016,
        0.825875997543335,
        0.6847305297851562,
        0.7864253520965576,
        0.7139973640441895,
        0.7760894298553467,
        0.773310661315918,
        0.7498376369476318,
        0.7970640659332275,
        0.7705099582672119,
        0.8198444843292236,
        0.6455917358398438,
        0.7201318740844727,
        0.5665764808654785,
        0.6789624691009521,
        0.7248795032501221,
        0.7062563896179199,
        0.7319211959838867,
        0.6862175464630127,
        0.7723088264465332,
        0.7674918174743652,
        0.7540919780731201
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.2902929782867432,
        1.006540298461914,
        1.1305413246154785,
        1.0451781749725342,
        1.2429754734039307,
        1.1705491542816162,
        1.0728628635406494,
        1.0713963508605957,
        1.1737935543060303,
        1.1721298694610596,
        0.9694299697875977,
        1.1843643188476562,
        1.1424829959869385,
        1.182863473892212,
        1.1135106086730957,
        1.2383050918579102,
        1.0266287326812744,
        1.115189790725708,
        0.9438033103942871,
        1.0590806007385254,
        1.0870428085327148,
        1.1360535621643066,
        1.0501892566680908,
        1.2376339435577393,
        1.0950038433074951,
        1.134765386581421,
        1.1900556087493896,
        1.1275007724761963,
        1.108379602432251,
        1.1899895668029785
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.7986855506896973,
        1.6643950939178467,
        1.5675890445709229,
        1.726344347000122,
        1.7051277160644531,
        1.6973204612731934,
        1.5117132663726807,
        1.7466161251068115,
        1.7268054485321045,
        1.5718669891357422,
        1.7913427352905273,
        1.6115820407867432,
        1.8339083194732666,
        1.7533373832702637,
        1.5616958141326904,
        1.5397765636444092,
        1.258910894393921,
        1.6396310329437256,
        1.5286827087402344,
        1.7091689109802246,
        1.6772112846374512,
        1.6914243698120117,
        1.5613641738891602,
        1.5738317966461182,
        1.7415599822998047,
        1.7740952968597412,
        1.7004716396331787,
        1.479567527770996,
        1.551448106765747,
        1.7551159858703613
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.5989601612091064,
        2.3686461448669434,
        2.2436635494232178,
        2.639578104019165,
        2.4741110801696777,
        2.1294193267822266,
        2.507624626159668,
        2.43094801902771,
        2.324861526489258,
        2.576625108718872,
        2.5232625007629395,
        2.372326135635376,
        2.5242297649383545,
        2.316455841064453,
        1.9573204517364502,
        2.4547507762908936,
        2.188601493835449,
        2.285691976547241,
        2.6850781440734863,
        2.3326058387756348,
        2.355555295944214,
        2.3862502574920654,
        2.4094948768615723,
        2.4865214824676514,
        2.177703619003296,
        2.3150877952575684,
        2.635141611099243,
        2.3243777751922607,
        2.560847282409668,
        2.3960626125335693
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.4544379711151123,
        3.3145148754119873,
        3.3593356609344482,
        3.569681167602539,
        3.2212905883789062,
        3.2860107421875,
        3.394477605819702,
        3.262535572052002,
        3.52337646484375,
        3.396855115890503,
        3.4637346267700195,
        3.2161402702331543,
        3.062361717224121,
        2.9995434284210205,
        3.136408805847168,
        3.2010722160339355,
        3.660369634628296,
        3.3097479343414307,
        3.2167863845825195,
        3.2932207584381104,
        3.477811098098755,
        3.4509172439575195,
        3.089639186859131,
        3.271916151046753,
        3.493438482284546,
        3.5215532779693604,
        3.3145089149475098,
        3.193974018096924,
        3.1359269618988037,
        3.6356475353240967
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.658917665481567,
        4.709625720977783,
        4.662911653518677,
        4.627574682235718,
        4.060522556304932,
        4.5215044021606445,
        4.5109546184539795,
        4.796786785125732,
        4.796893835067749,
        4.644003629684448,
        4.482426881790161,
        4.097198963165283,
        4.420084238052368,
        4.1045403480529785,
        4.460532188415527,
        4.730794668197632,
        4.684239149093628,
        4.5681469440460205,
        4.4606146812438965,
        4.538022756576538,
        4.21210241317749,
        4.824190855026245,
        4.568258285522461,
        4.513050079345703,
        4.215375185012817,
        4.570414781570435,
        4.449893951416016,
        4.155990123748779,
        4.344500303268433,
        4.6836323738098145
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.2195799350738525,
        6.266419887542725,
        6.442530632019043,
        6.195713043212891,
        5.8701536655426025,
        6.233961820602417,
        5.973875045776367,
        6.325147867202759,
        6.414592504501343,
        6.189361572265625,
        5.349255561828613,
        5.764236688613892,
        5.790309906005859,
        6.132827520370483,
        6.257277250289917,
        5.735671758651733,
        6.226637601852417,
        6.482922554016113,
        5.631901979446411,
        5.97531533241272,
        5.9766130447387695,
        6.400530576705933,
        5.684894323348999,
        5.890216827392578,
        6.556537389755249,
        5.640395402908325,
        6.193847417831421,
        6.245892763137817,
        6.223340034484863,
        6.156671524047852
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.306284189224243,
        8.265517950057983,
        8.544109344482422,
        7.940121412277222,
        8.426737070083618,
        8.147599697113037,
        8.463489532470703,
        8.523589849472046,
        8.464637279510498,
        7.457464933395386,
        7.460505962371826,
        7.689609050750732,
        8.410991191864014,
        7.716230154037476,
        8.016224384307861,
        7.898013114929199,
        8.096277236938477,
        7.599393367767334,
        8.692167043685913,
        8.74965238571167,
        8.200095176696777,
        7.946115016937256,
        8.166102409362793,
        7.2537055015563965,
        8.607406616210938,
        8.709371566772461,
        8.671820402145386,
        7.909210681915283,
        9.086249351501465,
        8.302853345870972
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.716588258743286,
        10.462865114212036,
        10.958180665969849,
        9.79276704788208,
        10.845617771148682,
        10.137713193893433,
        10.92515778541565,
        10.816281080245972,
        9.491206645965576,
        8.88676381111145,
        9.945373773574829,
        10.52153730392456,
        10.18880319595337,
        10.29177451133728,
        10.507031440734863,
        10.027536869049072,
        10.66926908493042,
        10.87493896484375,
        11.089180946350098,
        10.489171743392944,
        11.275598764419556,
        10.544408082962036,
        11.214885950088501,
        11.889615774154663,
        11.07062816619873,
        10.494080543518066,
        11.255759000778198,
        10.470733165740967,
        11.50003981590271,
        10.495244026184082
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.240036249160767,
        13.686704874038696,
        14.32206106185913,
        12.76229190826416,
        13.619352579116821,
        13.774641990661621,
        13.91450023651123,
        13.777803659439087,
        11.872029066085815,
        13.400860071182251,
        13.457650184631348,
        14.290605068206787,
        13.26775074005127,
        13.231128931045532,
        13.442069292068481,
        13.932047367095947,
        15.399752855300903,
        14.846734762191772,
        14.010188102722168,
        15.084903240203857,
        13.323112487792969,
        14.260091304779053,
        15.069485425949097,
        14.132519006729126,
        14.164816856384277,
        13.637022972106934,
        13.962236166000366,
        13.900097370147705,
        14.08960771560669,
        12.599323987960815
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.383781671524048,
        17.55458426475525,
        17.945148468017578,
        17.02924132347107,
        17.035290718078613,
        18.114742040634155,
        18.39203667640686,
        16.062156438827515,
        14.967729091644287,
        16.6735737323761,
        17.801700115203857,
        16.877397060394287,
        19.468093156814575,
        18.01171875,
        18.76778817176819,
        19.34331440925598,
        18.961312770843506,
        17.9732346534729,
        18.403244733810425,
        16.8205668926239,
        19.026264905929565,
        18.658228397369385,
        17.015300989151,
        17.596915245056152,
        18.28437876701355,
        17.687134742736816,
        18.558040142059326,
        16.59929633140564,
        18.016374111175537,
        17.91216254234314
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.497650146484375,
        22.286383628845215,
        22.053834438323975,
        22.90294599533081,
        22.24470615386963,
        24.240465879440308,
        22.99649953842163,
        19.981300354003906,
        22.35430383682251,
        23.394196271896362,
        22.73802661895752,
        22.364147663116455,
        23.13481569290161,
        22.57120966911316,
        24.021719694137573,
        22.57030153274536,
        22.172996759414673,
        23.084564924240112,
        21.666155576705933,
        23.710891485214233,
        21.494116067886353,
        22.753045320510864,
        22.19485354423523,
        23.46467423439026,
        21.847667455673218,
        22.59207057952881,
        23.610830545425415,
        22.447757720947266,
        23.365777015686035,
        22.26413655281067
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.81926155090332,
        28.557164907455444,
        26.66608691215515,
        28.097588062286377,
        27.809706449508667,
        29.00964879989624,
        27.386557579040527,
        25.679835557937622,
        28.273321390151978,
        30.428303718566895,
        28.719194650650024,
        29.4734308719635,
        26.047922372817993,
        30.092259645462036,
        30.05929446220398,
        27.072813272476196,
        28.416933059692383,
        28.040600299835205,
        28.59375524520874,
        27.62784171104431,
        27.402395486831665,
        26.513633489608765,
        28.116318225860596,
        28.690649032592773,
        26.121634006500244,
        26.604247570037842,
        28.099265575408936,
        27.498775720596313,
        26.82042622566223,
        27.58575701713562
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        37.1758816242218,
        37.40757346153259,
        36.27264070510864,
        36.115962982177734,
        39.24726581573486,
        39.516921520233154,
        33.34012508392334,
        35.070576906204224,
        36.91399002075195,
        35.76672697067261,
        35.39974403381348,
        35.872284173965454,
        36.767754554748535,
        37.58587622642517,
        34.57755374908447,
        33.20297455787659,
        35.004772901535034,
        34.80245852470398,
        33.68781805038452,
        35.5486478805542,
        34.505940675735474,
        33.407965660095215,
        34.79741287231445,
        32.446953535079956,
        34.095829248428345,
        33.62659811973572,
        32.519657611846924,
        33.713828325271606,
        33.744176149368286,
        31.222686052322388
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        45.11554956436157,
        45.3000168800354,
        43.26315212249756,
        43.82475185394287,
        47.441630840301514,
        46.68017029762268,
        40.438626527786255,
        44.381513833999634,
        46.93179178237915,
        43.529714584350586,
        45.70866084098816,
        42.42099928855896,
        45.9771842956543,
        41.314457416534424,
        43.32848381996155,
        39.014161109924316,
        44.59413456916809,
        41.39609932899475,
        43.43913173675537,
        42.28551459312439,
        41.45556044578552,
        42.11889386177063,
        40.28327989578247,
        40.88588500022888,
        39.409911155700684,
        39.248785734176636,
        38.228025913238525,
        38.69857478141785,
        37.24550652503967,
        38.82446575164795
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_history",
  "name_expt": "triangle_tireworld",
  "train_time": 573.301833
}


==> results/asnets-extra-ablations/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add_no_skip-2019-07-30.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4069216251373291,
        0.28226733207702637,
        0.19327688217163086,
        0.2923440933227539,
        0.24417328834533691,
        0.25250911712646484,
        0.20018553733825684,
        0.2940642833709717,
        0.28984570503234863,
        0.2774951457977295,
        0.20705127716064453,
        0.24863862991333008,
        0.2352447509765625,
        0.23163819313049316,
        0.25507545471191406,
        0.26145076751708984,
        0.2615036964416504,
        0.23322176933288574,
        0.23253417015075684,
        0.28238415718078613,
        0.2695307731628418,
        0.24101805686950684,
        0.26542210578918457,
        0.27071666717529297,
        0.2914919853210449,
        0.2050938606262207,
        0.2837810516357422,
        0.288865327835083,
        0.24317502975463867,
        0.2005608081817627
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.589252233505249,
        0.4678177833557129,
        0.5038774013519287,
        0.45914149284362793,
        0.4155266284942627,
        0.5362653732299805,
        0.5122597217559814,
        0.4491443634033203,
        0.5068790912628174,
        0.3838846683502197,
        0.5005009174346924,
        0.48570704460144043,
        0.43554186820983887,
        0.495959997177124,
        0.4111788272857666,
        0.4935126304626465,
        0.5026452541351318,
        0.43482351303100586,
        0.48128795623779297,
        0.5240464210510254,
        0.42220020294189453,
        0.5144481658935547,
        0.5061719417572021,
        0.401867151260376,
        0.4945085048675537,
        0.43120837211608887,
        0.43631505966186523,
        0.40228271484375,
        0.4720335006713867,
        0.40360307693481445
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8529317378997803,
        0.7614760398864746,
        0.7572333812713623,
        0.6619348526000977,
        0.8161532878875732,
        0.7873795032501221,
        0.7625365257263184,
        0.6937301158905029,
        0.6837928295135498,
        0.8404626846313477,
        0.6954681873321533,
        0.7948787212371826,
        0.7219445705413818,
        0.7847344875335693,
        0.7868826389312744,
        0.7645437717437744,
        0.8124630451202393,
        0.7864844799041748,
        0.838315486907959,
        0.6520416736602783,
        0.7337064743041992,
        0.5770838260650635,
        0.6912908554077148,
        0.7408289909362793,
        0.7203648090362549,
        0.7452993392944336,
        0.698145866394043,
        0.7857093811035156,
        0.7853176593780518,
        0.7733042240142822
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.3102128505706787,
        1.0244219303131104,
        1.1430339813232422,
        1.067216396331787,
        1.2603304386138916,
        1.189009189605713,
        1.090078353881836,
        1.0764477252960205,
        1.1679954528808594,
        1.1203758716583252,
        1.0353217124938965,
        1.2145507335662842,
        1.1484463214874268,
        1.2032084465026855,
        1.1297719478607178,
        1.252861738204956,
        1.0381617546081543,
        1.1302804946899414,
        0.9018843173980713,
        1.0711843967437744,
        1.154212236404419,
        1.1568121910095215,
        1.052445888519287,
        1.1650071144104004,
        1.150409460067749,
        1.1289947032928467,
        1.1789140701293945,
        1.1110610961914062,
        1.0982041358947754,
        1.1219022274017334
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.8234739303588867,
        1.6933064460754395,
        1.603238821029663,
        1.75687837600708,
        1.7262754440307617,
        1.720700979232788,
        1.4756748676300049,
        1.8430900573730469,
        1.6892051696777344,
        1.6547133922576904,
        1.7624638080596924,
        1.6952929496765137,
        1.7494409084320068,
        1.8370614051818848,
        1.5925848484039307,
        1.6377413272857666,
        1.2922389507293701,
        1.6881589889526367,
        1.5926496982574463,
        1.7634334564208984,
        1.7366726398468018,
        1.7598059177398682,
        1.6243572235107422,
        1.6383442878723145,
        1.8066937923431396,
        1.777663230895996,
        1.819258213043213,
        1.5397570133209229,
        1.6293604373931885,
        1.8384981155395508
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.6402058601379395,
        2.433293104171753,
        2.308450222015381,
        2.7043254375457764,
        2.548145055770874,
        2.189232110977173,
        2.576240062713623,
        2.5012829303741455,
        2.3932130336761475,
        2.6576850414276123,
        2.6188364028930664,
        2.4485325813293457,
        2.626011610031128,
        2.444709539413452,
        2.0638506412506104,
        2.5643727779388428,
        2.279515504837036,
        2.3894152641296387,
        2.8082995414733887,
        2.44679594039917,
        2.4693846702575684,
        2.505356788635254,
        2.529994249343872,
        2.6164886951446533,
        2.306196689605713,
        2.4461426734924316,
        2.771682024002075,
        2.4403486251831055,
        2.7103350162506104,
        2.556087017059326
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.4573676586151123,
        3.35229229927063,
        3.378924608230591,
        3.6096627712249756,
        3.2485647201538086,
        3.3233652114868164,
        3.4431581497192383,
        3.370849370956421,
        3.5857105255126953,
        3.4715728759765625,
        3.561368465423584,
        3.290635108947754,
        3.2185757160186768,
        3.098226308822632,
        3.246797561645508,
        3.292553424835205,
        3.781174421310425,
        3.3653297424316406,
        3.3694725036621094,
        3.4274656772613525,
        3.6196818351745605,
        3.549236297607422,
        3.249802827835083,
        3.511435031890869,
        3.6463639736175537,
        3.697307586669922,
        3.477665662765503,
        3.360515832901001,
        3.3139455318450928,
        3.817432165145874
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.715564966201782,
        4.824207305908203,
        4.7688798904418945,
        4.7409117221832275,
        4.189633369445801,
        4.64916729927063,
        4.591984033584595,
        5.009078025817871,
        4.938831090927124,
        4.794081211090088,
        4.725492000579834,
        4.2647645473480225,
        4.608283042907715,
        4.323741912841797,
        4.654235363006592,
        4.988464117050171,
        4.951563358306885,
        4.843271970748901,
        4.723476409912109,
        4.820027828216553,
        4.457548141479492,
        5.132445335388184,
        4.871374845504761,
        4.804960250854492,
        4.457581281661987,
        4.8647620677948,
        4.681923151016235,
        4.370942831039429,
        4.609118700027466,
        4.9433207511901855
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.288692951202393,
        6.331542730331421,
        6.529318332672119,
        6.3117005825042725,
        5.997783184051514,
        6.461270809173584,
        6.156143426895142,
        6.553653240203857,
        6.629742622375488,
        6.448015213012695,
        5.582936525344849,
        6.035210371017456,
        6.103493928909302,
        6.430027723312378,
        6.5597405433654785,
        6.040329933166504,
        6.586785554885864,
        6.8332695960998535,
        5.972012758255005,
        6.2871856689453125,
        6.279572486877441,
        6.754091024398804,
        6.012753009796143,
        6.270092964172363,
        6.811347484588623,
        5.8067522048950195,
        6.405768394470215,
        6.470381021499634,
        6.534480333328247,
        6.412685871124268
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.35165548324585,
        8.323632955551147,
        8.6579430103302,
        8.101762294769287,
        8.655331373214722,
        8.396539688110352,
        8.766770362854004,
        8.859260082244873,
        8.882368803024292,
        7.822237730026245,
        7.846944808959961,
        8.096801280975342,
        8.952160835266113,
        8.162744283676147,
        8.460783004760742,
        8.306589365005493,
        8.4896080493927,
        7.979876756668091,
        8.971872568130493,
        8.897032260894775,
        8.583309650421143,
        8.35018014907837,
        8.520793199539185,
        7.753073215484619,
        8.859827280044556,
        8.658411026000977,
        8.706653594970703,
        7.957047939300537,
        9.119627237319946,
        8.457326889038086
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        11.067687034606934,
        10.60339641571045,
        11.213876485824585,
        10.100390434265137,
        11.25156855583191,
        10.574386835098267,
        11.480176210403442,
        11.410618782043457,
        10.05471658706665,
        9.378176212310791,
        10.574745178222656,
        11.102488040924072,
        10.78381061553955,
        10.967804193496704,
        10.896722078323364,
        10.471471548080444,
        11.087350130081177,
        11.35601544380188,
        11.7614164352417,
        10.655906915664673,
        11.086433172225952,
        10.535428762435913,
        11.38424301147461,
        11.757945537567139,
        10.999321460723877,
        10.418994188308716,
        11.310738801956177,
        10.52885890007019,
        11.477425813674927,
        10.499236345291138
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.672784805297852,
        14.004151344299316,
        14.762112140655518,
        13.200442552566528,
        14.204417943954468,
        14.489691972732544,
        14.659748077392578,
        14.554113388061523,
        12.565186023712158,
        14.073927640914917,
        14.040243864059448,
        14.626774311065674,
        13.628272294998169,
        14.051365613937378,
        13.8555908203125,
        13.894481658935547,
        15.381810188293457,
        14.979100942611694,
        13.932352066040039,
        14.927979230880737,
        13.324845790863037,
        14.091300964355469,
        15.059091329574585,
        14.029388666152954,
        14.144152641296387,
        13.660611391067505,
        13.996673345565796,
        13.981608629226685,
        14.171222925186157,
        12.523130655288696
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.061397790908813,
        18.11332607269287,
        18.665964126586914,
        17.97049832344055,
        18.07001280784607,
        19.27501916885376,
        19.495891332626343,
        17.0458562374115,
        15.59966254234314,
        17.35487389564514,
        18.931320905685425,
        17.379271268844604,
        19.334728956222534,
        18.269914627075195,
        18.624835729599,
        19.306188583374023,
        18.900508403778076,
        18.039819478988647,
        18.5658962726593,
        17.123312950134277,
        19.159830808639526,
        18.750439405441284,
        16.968864679336548,
        17.611905097961426,
        18.197784423828125,
        17.655518770217896,
        18.57409405708313,
        16.415866136550903,
        17.958556413650513,
        18.062084197998047
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.396727323532104,
        22.212113857269287,
        21.781349420547485,
        22.78584933280945,
        21.903342485427856,
        23.935666799545288,
        22.533623456954956,
        19.86298179626465,
        22.340901374816895,
        23.493181943893433,
        22.572852849960327,
        22.52056574821472,
        23.462753534317017,
        22.213603258132935,
        23.956382274627686,
        22.534833431243896,
        22.382461547851562,
        23.24666738510132,
        21.85563898086548,
        23.607170343399048,
        21.54450035095215,
        22.746995449066162,
        22.374327898025513,
        23.472283363342285,
        21.974466562271118,
        22.63113307952881,
        23.35140347480774,
        22.40378737449646,
        23.2508065700531,
        22.289239168167114
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        27.99767303466797,
        28.341872692108154,
        26.58487319946289,
        28.515040397644043,
        28.40416169166565,
        29.05225419998169,
        28.05265235900879,
        24.50635838508606,
        27.207407236099243,
        29.068466663360596,
        27.412562131881714,
        28.681440114974976,
        25.34388017654419,
        29.527369260787964,
        29.374644994735718,
        26.702238082885742,
        28.291497707366943,
        27.819970846176147,
        28.68055820465088,
        27.667356491088867,
        27.43782925605774,
        26.687045574188232,
        28.21581530570984,
        28.929750204086304,
        26.171287536621094,
        26.588640213012695,
        28.143889665603638,
        27.567817211151123,
        26.576822519302368,
        27.46177625656128
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.80281209945679,
        37.45106816291809,
        36.01220345497131,
        35.828317403793335,
        38.72735834121704,
        38.7311429977417,
        33.168126583099365,
        34.750815629959106,
        36.331533670425415,
        35.33301281929016,
        35.386643171310425,
        35.83978343009949,
        36.05682635307312,
        37.029637813568115,
        34.24596190452576,
        32.91512894630432,
        34.698546409606934,
        34.78938841819763,
        33.74633765220642,
        35.579615116119385,
        34.075990200042725,
        33.115201234817505,
        34.24444508552551,
        31.892410278320312,
        33.47573685646057,
        33.590941190719604,
        32.1180784702301,
        33.28277254104614,
        33.73236632347107,
        31.203761100769043
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        47.49134659767151,
        44.16679286956787,
        41.52061223983765,
        42.17594122886658,
        45.19252586364746,
        47.08710789680481,
        41.37120246887207,
        44.825764656066895,
        47.38704466819763,
        44.18938398361206,
        46.069549322128296,
        43.456469774246216,
        46.27511930465698,
        41.582181215286255,
        43.6471688747406,
        39.96806025505066,
        45.73174262046814,
        41.84454679489136,
        43.98001503944397,
        42.56571960449219,
        41.42547607421875,
        41.912389278411865,
        40.181387186050415,
        41.07891035079956,
        39.793073654174805,
        40.26550316810608,
        40.41554546356201,
        40.80540919303894,
        38.70451521873474,
        39.183226108551025
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_skip",
  "name_expt": "triangle_tireworld",
  "train_time": 532.33291
}


==> results/asnets-extra-ablations/results-experiments.triangle_tireworld-experiments.actprop_3l_h_add-2019-07-30.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.44587254524230957,
        0.3005499839782715,
        0.2606964111328125,
        0.2570226192474365,
        0.26606321334838867,
        0.27498292922973633,
        0.21068978309631348,
        0.30271172523498535,
        0.3017857074737549,
        0.2857365608215332,
        0.21914076805114746,
        0.2579984664916992,
        0.23837566375732422,
        0.24181556701660156,
        0.25902581214904785,
        0.27112913131713867,
        0.2741281986236572,
        0.2478485107421875,
        0.2427515983581543,
        0.2948575019836426,
        0.22576451301574707,
        0.2931058406829834,
        0.268294095993042,
        0.2812366485595703,
        0.25070643424987793,
        0.26688051223754883,
        0.29374194145202637,
        0.29450201988220215,
        0.1959376335144043,
        0.2651212215423584
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7436342239379883,
        0.58225417137146,
        0.4920356273651123,
        0.4835782051086426,
        0.42612385749816895,
        0.5504209995269775,
        0.531688928604126,
        0.46869611740112305,
        0.5259761810302734,
        0.3935544490814209,
        0.5156610012054443,
        0.49390363693237305,
        0.44256067276000977,
        0.5179753303527832,
        0.4227325916290283,
        0.5041913986206055,
        0.5184445381164551,
        0.44063615798950195,
        0.49484705924987793,
        0.5412595272064209,
        0.43212270736694336,
        0.5388147830963135,
        0.5194287300109863,
        0.41187453269958496,
        0.5148975849151611,
        0.4509701728820801,
        0.44959402084350586,
        0.4093451499938965,
        0.48987865447998047,
        0.4249000549316406
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.9909234046936035,
        0.8211443424224854,
        0.7951595783233643,
        0.6870367527008057,
        0.8016777038574219,
        0.8082282543182373,
        0.7876482009887695,
        0.7721443176269531,
        0.650362491607666,
        0.8596811294555664,
        0.7762296199798584,
        0.7632641792297363,
        0.7399327754974365,
        0.810422420501709,
        0.8143303394317627,
        0.7962985038757324,
        0.8405592441558838,
        0.814246416091919,
        0.868128776550293,
        0.6739261150360107,
        0.7507386207580566,
        0.5918662548065186,
        0.7053184509277344,
        0.8164412975311279,
        0.6856818199157715,
        0.766442060470581,
        0.7798783779144287,
        0.8164267539978027,
        0.8036620616912842,
        0.7359657287597656
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.4434940814971924,
        1.0504815578460693,
        1.1765074729919434,
        1.0938472747802734,
        1.3530299663543701,
        1.1724433898925781,
        1.1189184188842773,
        1.1111173629760742,
        1.2201287746429443,
        1.2186055183410645,
        1.075727939605713,
        1.1900105476379395,
        1.2584099769592285,
        1.1752665042877197,
        1.1579809188842773,
        1.2693922519683838,
        1.054419994354248,
        1.1586132049560547,
        0.9806337356567383,
        1.095754623413086,
        1.126509428024292,
        1.182509422302246,
        1.0886225700378418,
        1.2833871841430664,
        1.1390986442565918,
        1.1791174411773682,
        1.2222142219543457,
        1.1645259857177734,
        1.213346242904663,
        1.177368402481079
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.78212571144104,
        1.6772031784057617,
        1.5931036472320557,
        1.7478418350219727,
        1.7941992282867432,
        1.6697168350219727,
        1.5483367443084717,
        1.7838823795318604,
        1.7563996315002441,
        1.6108438968658447,
        1.8450472354888916,
        1.652094841003418,
        1.829920768737793,
        1.8596675395965576,
        1.6125297546386719,
        1.5917537212371826,
        1.2940428256988525,
        1.7573528289794922,
        1.5907042026519775,
        1.706968069076538,
        1.8100976943969727,
        1.6982536315917969,
        1.6219944953918457,
        1.6919784545898438,
        1.7421019077301025,
        1.8560752868652344,
        1.833998441696167,
        1.5726704597473145,
        1.6573700904846191,
        1.8686716556549072
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.611262083053589,
        2.3979380130767822,
        2.2516398429870605,
        2.713390827178955,
        2.441838026046753,
        2.138868570327759,
        2.5901854038238525,
        2.383622646331787,
        2.3544676303863525,
        2.659975290298462,
        2.4936556816101074,
        2.3964803218841553,
        2.5615646839141846,
        2.357299327850342,
        1.9938232898712158,
        2.4982664585113525,
        2.2293272018432617,
        2.33120059967041,
        2.7307324409484863,
        2.461280345916748,
        2.370119333267212,
        2.5395925045013428,
        2.4083967208862305,
        2.606541395187378,
        2.180751323699951,
        2.4000236988067627,
        2.710864782333374,
        2.445584774017334,
        2.6446778774261475,
        2.496973752975464
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.4836559295654297,
        3.345350980758667,
        3.4587934017181396,
        3.5697033405303955,
        3.250119209289551,
        3.3940465450286865,
        3.4742326736450195,
        3.2751283645629883,
        3.600013494491577,
        3.4590208530426025,
        3.5501065254211426,
        3.28847336769104,
        3.241532564163208,
        3.0894553661346436,
        3.3508036136627197,
        3.3098971843719482,
        3.8275187015533447,
        3.4798738956451416,
        3.355457067489624,
        3.4688985347747803,
        3.7116544246673584,
        3.5840137004852295,
        3.289971113204956,
        3.486754894256592,
        3.693788528442383,
        3.700813055038452,
        3.5556328296661377,
        3.340813398361206,
        3.399010419845581,
        3.7842061519622803
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.893535852432251,
        4.862376928329468,
        4.86587119102478,
        4.765059471130371,
        4.202391147613525,
        4.680070400238037,
        4.594668865203857,
        4.956928491592407,
        5.0216944217681885,
        4.852302074432373,
        4.713420391082764,
        4.294520139694214,
        4.618317365646362,
        4.320489168167114,
        4.627671480178833,
        4.9575817584991455,
        4.942903518676758,
        4.83751916885376,
        4.719931364059448,
        4.785326719284058,
        4.451149940490723,
        5.1106276512146,
        4.862870931625366,
        4.77342963218689,
        4.4662439823150635,
        4.873859405517578,
        4.731895923614502,
        4.420080661773682,
        4.577598810195923,
        4.959174871444702
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.702414512634277,
        6.485800266265869,
        6.714640855789185,
        6.3854820728302,
        6.074255704879761,
        6.5093019008636475,
        6.290278434753418,
        6.755721569061279,
        6.741549968719482,
        6.582515478134155,
        5.53744912147522,
        6.184839725494385,
        6.077037811279297,
        6.572463512420654,
        6.642386198043823,
        6.0780189037323,
        6.625468015670776,
        6.896116495132446,
        6.050722599029541,
        6.367228746414185,
        6.365001916885376,
        6.848728656768799,
        6.061039447784424,
        6.297961711883545,
        6.933770656585693,
        5.847574949264526,
        6.373295545578003,
        6.437788248062134,
        6.504897594451904,
        6.373242378234863
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.301958084106445,
        8.302509546279907,
        8.650346040725708,
        8.051154613494873,
        8.619014978408813,
        8.477880477905273,
        8.842944383621216,
        8.897489070892334,
        8.898429870605469,
        7.861199617385864,
        7.8721020221710205,
        8.122384548187256,
        8.939805269241333,
        8.13683533668518,
        8.413597822189331,
        8.23398733139038,
        8.443709135055542,
        7.950542688369751,
        8.842166900634766,
        8.848333597183228,
        8.518902063369751,
        8.26195240020752,
        8.53245997428894,
        7.674764633178711,
        8.874414443969727,
        8.694634437561035,
        8.593208074569702,
        7.7407310009002686,
        8.894463062286377,
        8.065754413604736
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.819350004196167,
        10.70284652709961,
        11.179448366165161,
        10.11832308769226,
        11.472411155700684,
        10.699060916900635,
        11.526603698730469,
        11.546448469161987,
        10.137369871139526,
        9.493548393249512,
        10.630902290344238,
        11.026944637298584,
        10.805388450622559,
        10.966760396957397,
        10.906384944915771,
        10.424909830093384,
        11.210529804229736,
        11.3614022731781,
        11.660351514816284,
        10.63998556137085,
        11.159744501113892,
        10.407931804656982,
        11.173159837722778,
        11.491939067840576,
        10.749387502670288,
        10.194734811782837,
        10.943607091903687,
        10.346386671066284,
        11.329731702804565,
        10.371443510055542
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.905056953430176,
        14.179127931594849,
        14.919257640838623,
        13.451966524124146,
        14.28121280670166,
        14.62829852104187,
        14.757257461547852,
        14.740168809890747,
        12.616899967193604,
        14.2438325881958,
        14.302421808242798,
        14.820026397705078,
        13.804269552230835,
        13.925792932510376,
        13.83176326751709,
        13.677063941955566,
        15.213839769363403,
        14.58743953704834,
        13.676305770874023,
        14.739523887634277,
        13.093851566314697,
        13.901488304138184,
        14.639241695404053,
        13.987942457199097,
        14.072014331817627,
        13.585356950759888,
        14.009163856506348,
        13.872898817062378,
        14.057568788528442,
        12.507760047912598
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.330745458602905,
        17.829066514968872,
        18.69077777862549,
        17.935254335403442,
        17.99778962135315,
        19.20963954925537,
        19.30995798110962,
        16.857539653778076,
        15.277577877044678,
        17.17099618911743,
        18.577322006225586,
        17.13779592514038,
        19.067533493041992,
        17.46106743812561,
        17.986027240753174,
        18.621215343475342,
        18.26326036453247,
        17.450743436813354,
        18.001371383666992,
        16.45997142791748,
        18.478501796722412,
        18.243297815322876,
        16.678614854812622,
        17.41711711883545,
        18.197367668151855,
        17.638521432876587,
        18.474355459213257,
        16.379419088363647,
        17.845913887023926,
        18.01917290687561
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.776958465576172,
        23.341306686401367,
        23.335161924362183,
        24.022924661636353,
        22.784948110580444,
        24.68303942680359,
        23.111291885375977,
        20.189353227615356,
        22.53263020515442,
        23.786178827285767,
        22.69375729560852,
        22.459118366241455,
        23.401437044143677,
        22.483447313308716,
        23.98661780357361,
        22.457042694091797,
        22.014726877212524,
        22.905460834503174,
        21.697697639465332,
        23.677412748336792,
        21.40415859222412,
        22.499280214309692,
        22.370867490768433,
        23.294935703277588,
        21.735405445098877,
        22.46154522895813,
        23.446605682373047,
        22.270055532455444,
        22.96155023574829,
        21.973687171936035
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.505935668945312,
        29.23875594139099,
        27.681928157806396,
        29.124260425567627,
        28.65850329399109,
        28.971954107284546,
        27.941164255142212,
        24.577677965164185,
        26.766637563705444,
        28.53402328491211,
        26.934910535812378,
        28.00347661972046,
        24.797892808914185,
        28.70461869239807,
        28.63068652153015,
        25.89992594718933,
        27.430237770080566,
        27.10487151145935,
        27.867064237594604,
        26.676796674728394,
        26.81535005569458,
        25.76950430870056,
        27.4340078830719,
        27.633070945739746,
        24.93456721305847,
        25.062519311904907,
        26.95742630958557,
        26.346494913101196,
        25.627264738082886,
        26.41299557685852
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.12621355056763,
        37.17805624008179,
        35.780367374420166,
        34.981507301330566,
        37.83126497268677,
        37.41811561584473,
        31.511528730392456,
        33.52249097824097,
        35.45671272277832,
        34.314717531204224,
        34.64604353904724,
        35.196537733078,
        35.93399000167847,
        36.736175537109375,
        34.3661093711853,
        32.624396324157715,
        34.412065744400024,
        34.513288736343384,
        33.42192602157593,
        35.068933963775635,
        33.43135070800781,
        32.61599850654602,
        33.757325649261475,
        31.06757402420044,
        32.26214122772217,
        32.429166316986084,
        31.311593294143677,
        32.962430238723755,
        33.10993552207947,
        30.709694862365723
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        44.1741578578949,
        44.99966549873352,
        42.6385931968689,
        42.49405097961426,
        45.17441415786743,
        44.435800075531006,
        38.62171506881714,
        42.018744707107544,
        45.273696422576904,
        42.27041673660278,
        44.535346269607544,
        41.960938930511475,
        45.21191644668579,
        40.6694278717041,
        42.84540033340454,
        38.59832239151001,
        43.56082034111023,
        40.39648747444153,
        42.43842029571533,
        40.589829206466675,
        40.24639630317688,
        41.01550579071045,
        39.140076637268066,
        40.44963788986206,
        38.767597675323486,
        37.783294916152954,
        36.91766405105591,
        37.131059885025024,
        35.99004364013672,
        37.5031054019928
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "name_arch": "actprop_3l_h_add",
  "name_expt": "triangle_tireworld",
  "train_time": 773.332112
}


==> results/asnets/results-experiments.cosanostra-experiments.actprop_2l-2019-07-18.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.523158073425293,
        0.11198925971984863,
        0.10739946365356445,
        0.10685205459594727,
        0.10726761817932129,
        0.10726022720336914,
        0.10631704330444336,
        0.1052253246307373,
        0.10685968399047852,
        0.10617470741271973,
        0.10674548149108887,
        0.1775836944580078,
        0.10925531387329102,
        0.1061089038848877,
        0.10260224342346191,
        0.10307145118713379,
        0.10341119766235352,
        0.10274624824523926,
        0.09133672714233398,
        0.08462405204772949,
        0.08435463905334473,
        0.08480358123779297,
        0.08838558197021484,
        0.08521294593811035,
        0.1449272632598877,
        0.08555817604064941,
        0.08581972122192383,
        0.08631038665771484,
        0.08628964424133301,
        0.08524250984191895
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5367634296417236,
        0.1338975429534912,
        0.13440704345703125,
        0.13200974464416504,
        0.1342630386352539,
        0.13415074348449707,
        0.12348747253417969,
        0.11992120742797852,
        0.11990690231323242,
        0.17558622360229492,
        0.10485339164733887,
        0.10591673851013184,
        0.10765695571899414,
        0.10699653625488281,
        0.10728907585144043,
        0.107452392578125,
        0.1074213981628418,
        0.10642790794372559,
        0.10828328132629395,
        0.16773676872253418,
        0.10855937004089355,
        0.10492348670959473,
        0.11013936996459961,
        0.10724639892578125,
        0.1083230972290039,
        0.10649681091308594,
        0.10884904861450195,
        0.10800719261169434,
        0.10712671279907227,
        0.10895061492919922
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.039891242980957,
        0.13782143592834473,
        0.1385335922241211,
        0.13916420936584473,
        0.19727134704589844,
        0.12382650375366211,
        0.12420082092285156,
        0.12476706504821777,
        0.18002843856811523,
        0.12256383895874023,
        0.12075662612915039,
        0.20647072792053223,
        0.12840533256530762,
        0.18308329582214355,
        0.12261390686035156,
        0.1236579418182373,
        0.1226038932800293,
        0.1835939884185791,
        0.12184953689575195,
        0.12358403205871582,
        0.12367725372314453,
        0.12410211563110352,
        0.18561363220214844,
        0.12609124183654785,
        0.12505626678466797,
        0.18430233001708984,
        0.12487363815307617,
        0.126312255859375,
        0.12518095970153809,
        0.1247401237487793
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5100846290588379,
        0.16014361381530762,
        0.21991896629333496,
        0.14408111572265625,
        0.1446390151977539,
        0.14581990242004395,
        0.1456010341644287,
        0.2027909755706787,
        0.14233970642089844,
        0.143418550491333,
        0.14522194862365723,
        0.20438647270202637,
        0.14513134956359863,
        0.14720749855041504,
        0.20573902130126953,
        0.14763855934143066,
        0.1473379135131836,
        0.14654779434204102,
        0.20707106590270996,
        0.14734959602355957,
        0.14851164817810059,
        0.20687103271484375,
        0.14773058891296387,
        0.1460278034210205,
        0.14694738388061523,
        0.2079763412475586,
        0.14786124229431152,
        0.14685320854187012,
        0.14761948585510254,
        0.20580720901489258
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5722663402557373,
        0.1952376365661621,
        0.2452099323272705,
        0.17560338973999023,
        0.1752622127532959,
        0.23480725288391113,
        0.17219972610473633,
        0.17209839820861816,
        0.23576712608337402,
        0.17222023010253906,
        0.17287659645080566,
        0.2332165241241455,
        0.17090177536010742,
        0.230452299118042,
        0.17269396781921387,
        0.17362189292907715,
        0.2300875186920166,
        0.16942811012268066,
        0.16893434524536133,
        0.22964239120483398,
        0.17057490348815918,
        0.1723344326019287,
        0.2316744327545166,
        0.17207050323486328,
        0.1712660789489746,
        0.2322702407836914,
        0.17389845848083496,
        0.2317204475402832,
        0.17139816284179688,
        0.1712050437927246
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6102440357208252,
        0.22195720672607422,
        0.2642226219177246,
        0.19847369194030762,
        0.2534217834472656,
        0.1895918846130371,
        0.18826508522033691,
        0.250870943069458,
        0.19602108001708984,
        0.24935054779052734,
        0.18943047523498535,
        0.19128799438476562,
        0.24947547912597656,
        0.18983054161071777,
        0.24902105331420898,
        0.18984460830688477,
        0.18979263305664062,
        0.2517123222351074,
        0.19167661666870117,
        0.2525508403778076,
        0.1901535987854004,
        0.19269084930419922,
        0.25141358375549316,
        0.19102144241333008,
        0.2511625289916992,
        0.1912214756011963,
        0.19240975379943848,
        0.25217485427856445,
        0.1912400722503662,
        0.25292038917541504
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1599676609039307,
        0.27573370933532715,
        0.26741576194763184,
        0.20836210250854492,
        0.2627732753753662,
        0.20332622528076172,
        0.2659337520599365,
        0.26516056060791016,
        0.20731234550476074,
        0.2658507823944092,
        0.2658267021179199,
        0.2097487449645996,
        0.2668781280517578,
        0.21213197708129883,
        0.27155160903930664,
        0.2727189064025879,
        0.21248841285705566,
        0.26282310485839844,
        0.26549363136291504,
        0.26332521438598633,
        0.2042069435119629,
        0.26486968994140625,
        0.20700860023498535,
        0.26566076278686523,
        0.2641468048095703,
        0.2073376178741455,
        0.26631999015808105,
        0.27057909965515137,
        0.20784282684326172,
        0.26504015922546387
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1964313983917236,
        0.286113977432251,
        0.29580068588256836,
        0.23020315170288086,
        0.28676867485046387,
        0.2878234386444092,
        0.28915882110595703,
        0.2873353958129883,
        0.2896456718444824,
        0.28746914863586426,
        0.23246479034423828,
        0.28957056999206543,
        0.29250645637512207,
        0.2934412956237793,
        0.295612096786499,
        0.2935478687286377,
        0.23639202117919922,
        0.29241943359375,
        0.2912116050720215,
        0.2916834354400635,
        0.2912478446960449,
        0.2916996479034424,
        0.2962627410888672,
        0.24132633209228516,
        0.29259824752807617,
        0.29159045219421387,
        0.2916851043701172,
        0.2899141311645508,
        0.2906804084777832,
        0.2351236343383789
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6491119861602783,
        0.3117501735687256,
        0.3133888244628906,
        0.2550368309020996,
        0.31777071952819824,
        0.3172488212585449,
        0.2559788227081299,
        0.3166029453277588,
        0.3157308101654053,
        0.25946688652038574,
        0.31775522232055664,
        0.3153727054595947,
        0.25946879386901855,
        0.31713271141052246,
        0.3199918270111084,
        0.25856733322143555,
        0.31963038444519043,
        0.31868791580200195,
        0.25763535499572754,
        0.31540369987487793,
        0.25575876235961914,
        0.3167588710784912,
        0.3192555904388428,
        0.3140530586242676,
        0.31461477279663086,
        0.31782007217407227,
        0.31707310676574707,
        0.3179440498352051,
        0.3162064552307129,
        0.31929850578308105
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8026027679443359,
        0.3586757183074951,
        0.35818028450012207,
        0.359818696975708,
        0.36011767387390137,
        0.3619246482849121,
        0.3575913906097412,
        0.35782432556152344,
        0.3594822883605957,
        0.36129331588745117,
        0.362973690032959,
        0.3609957695007324,
        0.3611016273498535,
        0.3598513603210449,
        0.3598606586456299,
        0.36034393310546875,
        0.3607311248779297,
        0.35874366760253906,
        0.3604006767272949,
        0.3619964122772217,
        0.35333919525146484,
        0.36075448989868164,
        0.35942721366882324,
        0.3621788024902344,
        0.36005473136901855,
        0.3626980781555176,
        0.36316800117492676,
        0.3007519245147705,
        0.3618617057800293,
        0.3613011837005615
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.1476075649261475,
        0.5301880836486816,
        0.5939621925354004,
        0.5955007076263428,
        0.5978708267211914,
        0.5982398986816406,
        0.602837085723877,
        0.6009912490844727,
        0.5396380424499512,
        0.603111982345581,
        0.5999412536621094,
        0.604313850402832,
        0.6047453880310059,
        0.6080868244171143,
        0.6042346954345703,
        0.5441067218780518,
        0.6061475276947021,
        0.6017823219299316,
        0.603172779083252,
        0.6034340858459473,
        0.5430381298065186,
        0.6051781177520752,
        0.6080234050750732,
        0.6019446849822998,
        0.6026122570037842,
        0.6027817726135254,
        0.5408046245574951,
        0.6059000492095947,
        0.6081717014312744,
        0.6034092903137207
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.6545915603637695,
        0.9482557773590088,
        0.89400315284729,
        0.9661741256713867,
        0.9617071151733398,
        0.9047486782073975,
        0.967318058013916,
        0.9065325260162354,
        0.954033613204956,
        0.9527816772460938,
        0.8954555988311768,
        0.9700438976287842,
        0.9036602973937988,
        0.9666650295257568,
        0.9674077033996582,
        0.9058661460876465,
        0.9727551937103271,
        0.9711203575134277,
        0.9031436443328857,
        0.9729321002960205,
        0.9097304344177246,
        0.9465606212615967,
        0.9674191474914551,
        0.902233362197876,
        1.0401051044464111,
        0.9109315872192383,
        0.9561018943786621,
        0.8923866748809814,
        0.9737024307250977,
        0.9720864295959473
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.6723532676696777,
        1.5022876262664795,
        1.492335557937622,
        1.291388750076294,
        1.2479381561279297,
        1.2225229740142822,
        1.2172062397003174,
        1.2281205654144287,
        1.217621088027954,
        1.2241761684417725,
        1.2180752754211426,
        1.2239758968353271,
        1.2222142219543457,
        1.294475793838501,
        1.2202041149139404,
        1.2207140922546387,
        1.2803974151611328,
        1.2260525226593018,
        1.2273423671722412,
        1.2236049175262451,
        1.2299222946166992,
        1.344205379486084,
        1.223923683166504,
        1.2263097763061523,
        1.2243061065673828,
        1.2275218963623047,
        1.2284467220306396,
        1.2277610301971436,
        1.2261481285095215,
        1.2267735004425049
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.425999879837036,
        1.9130644798278809,
        1.8991727828979492,
        1.873671531677246,
        1.7405674457550049,
        1.787149429321289,
        1.8307876586914062,
        1.728018045425415,
        1.6669399738311768,
        1.7092235088348389,
        1.6827037334442139,
        1.6202826499938965,
        1.6694424152374268,
        1.6704256534576416,
        1.6881675720214844,
        1.6546049118041992,
        1.6769983768463135,
        1.6728200912475586,
        1.6732337474822998,
        1.6106252670288086,
        1.6841847896575928,
        1.6689250469207764,
        1.6790430545806885,
        1.6074721813201904,
        1.680645227432251,
        1.6803386211395264,
        1.676687240600586,
        1.6176061630249023,
        1.6782140731811523,
        1.6856763362884521
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.9130070209503174,
        2.1191635131835938,
        2.129558563232422,
        2.1306982040405273,
        2.136808156967163,
        2.1441903114318848,
        2.0786755084991455,
        2.135108470916748,
        2.1155123710632324,
        2.056537628173828,
        2.118807077407837,
        2.1233742237091064,
        2.0661869049072266,
        2.129812479019165,
        2.127532720565796,
        2.061182975769043,
        2.1276369094848633,
        2.1251769065856934,
        2.062011480331421,
        2.129976272583008,
        2.134432077407837,
        2.0671324729919434,
        2.1274733543395996,
        2.1261303424835205,
        2.058698892593384,
        2.1755964756011963,
        2.123028039932251,
        2.061471462249756,
        2.126269578933716,
        2.1400203704833984
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.023051738739014,
        2.572007894515991,
        2.6725332736968994,
        2.608659267425537,
        2.62501859664917,
        2.644779920578003,
        2.5850989818573,
        2.629024028778076,
        2.634514570236206,
        2.648791551589966,
        2.66719651222229,
        2.5862417221069336,
        2.6531262397766113,
        2.651280403137207,
        2.6553306579589844,
        2.691101312637329,
        2.5792343616485596,
        2.702468156814575,
        2.648446559906006,
        2.650609254837036,
        2.652567148208618,
        2.5961573123931885,
        2.653146743774414,
        2.6484262943267822,
        2.645589828491211,
        2.651069164276123,
        2.580418348312378,
        2.6472976207733154,
        2.654101610183716,
        2.6572840213775635
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.028263330459595,
        3.350895404815674,
        3.261173963546753,
        3.312865734100342,
        3.3725671768188477,
        3.2085025310516357,
        3.165754795074463,
        3.1466145515441895,
        3.139282703399658,
        3.20597243309021,
        3.1569578647613525,
        3.148029088973999,
        3.153252124786377,
        3.2209856510162354,
        3.160639762878418,
        3.2099192142486572,
        3.165858030319214,
        3.1612136363983154,
        3.1623568534851074,
        3.1520910263061523,
        3.225282907485962,
        3.163280725479126,
        3.1677236557006836,
        3.1603715419769287,
        3.164606809616089,
        3.1682114601135254,
        3.2852861881256104,
        3.1870439052581787,
        3.1898770332336426,
        3.1890854835510254
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l",
  "name_expt": "cosanostra",
  "train_time": 603.101974
}


==> results/asnets/results-experiments.cosanostra-experiments.actprop_2l_h_add-2019-07-18.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4854743480682373,
        0.10063600540161133,
        0.09464812278747559,
        0.09470176696777344,
        0.0948495864868164,
        0.09477591514587402,
        0.09526395797729492,
        0.09487271308898926,
        0.09536862373352051,
        0.09618449211120605,
        0.0958566665649414,
        0.15213418006896973,
        0.0863504409790039,
        0.08568334579467773,
        0.0861203670501709,
        0.08611226081848145,
        0.08663749694824219,
        0.0869894027709961,
        0.0868220329284668,
        0.08740830421447754,
        0.08682727813720703,
        0.08702921867370605,
        0.08704304695129395,
        0.08848214149475098,
        0.14834117889404297,
        0.08858299255371094,
        0.08902478218078613,
        0.09056425094604492,
        0.08978843688964844,
        0.0905771255493164
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8113441467285156,
        0.11836671829223633,
        0.11812376976013184,
        0.11907482147216797,
        0.11874032020568848,
        0.12080168724060059,
        0.11979007720947266,
        0.12153959274291992,
        0.11893391609191895,
        0.17472624778747559,
        0.10657596588134766,
        0.10508322715759277,
        0.10540556907653809,
        0.10519599914550781,
        0.10563325881958008,
        0.10607242584228516,
        0.10548734664916992,
        0.10529971122741699,
        0.10609197616577148,
        0.16322755813598633,
        0.10513806343078613,
        0.11147212982177734,
        0.10549068450927734,
        0.10415029525756836,
        0.10530614852905273,
        0.10421109199523926,
        0.10474395751953125,
        0.10402083396911621,
        0.10496354103088379,
        0.10550594329833984
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5532538890838623,
        0.15738701820373535,
        0.16036224365234375,
        0.16213202476501465,
        0.21875643730163574,
        0.14188313484191895,
        0.143843412399292,
        0.14223408699035645,
        0.20932292938232422,
        0.1419510841369629,
        0.14254379272460938,
        0.1435832977294922,
        0.14094209671020508,
        0.20799517631530762,
        0.14230751991271973,
        0.14075064659118652,
        0.14226412773132324,
        0.20662641525268555,
        0.13952922821044922,
        0.14023995399475098,
        0.13984966278076172,
        0.1409745216369629,
        0.20489287376403809,
        0.13947439193725586,
        0.13758134841918945,
        0.19516873359680176,
        0.12945318222045898,
        0.1300361156463623,
        0.12728071212768555,
        0.1301894187927246
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6896889209747314,
        0.21370625495910645,
        0.28563475608825684,
        0.18578362464904785,
        0.18775320053100586,
        0.18439602851867676,
        0.16912627220153809,
        0.22623682022094727,
        0.16038131713867188,
        0.16011476516723633,
        0.16292619705200195,
        0.23094940185546875,
        0.16509747505187988,
        0.16379165649414062,
        0.2264697551727295,
        0.16579270362854004,
        0.16473770141601562,
        0.16411852836608887,
        0.21938085556030273,
        0.15914249420166016,
        0.15934038162231445,
        0.22332549095153809,
        0.15972113609313965,
        0.15624785423278809,
        0.15807223320007324,
        0.2200322151184082,
        0.15766239166259766,
        0.15821051597595215,
        0.1578357219696045,
        0.22470307350158691
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6689019203186035,
        0.21900653839111328,
        0.2751798629760742,
        0.16918182373046875,
        0.1683051586151123,
        0.22920584678649902,
        0.16936850547790527,
        0.1691441535949707,
        0.22911906242370605,
        0.17099499702453613,
        0.16982007026672363,
        0.2306678295135498,
        0.17090821266174316,
        0.2298882007598877,
        0.1732337474822998,
        0.17522501945495605,
        0.28600049018859863,
        0.16839361190795898,
        0.16969728469848633,
        0.2880101203918457,
        0.2003633975982666,
        0.17124414443969727,
        0.229658842086792,
        0.16975760459899902,
        0.17031002044677734,
        0.23026371002197266,
        0.17029905319213867,
        0.23168659210205078,
        0.17150020599365234,
        0.17101812362670898
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5644545555114746,
        0.20610260963439941,
        0.2465822696685791,
        0.18669748306274414,
        0.2466425895690918,
        0.19234013557434082,
        0.1884596347808838,
        0.2459557056427002,
        0.19227004051208496,
        0.24892258644104004,
        0.18946385383605957,
        0.1885838508605957,
        0.24856829643249512,
        0.1902170181274414,
        0.2485337257385254,
        0.18784832954406738,
        0.1884291172027588,
        0.24751758575439453,
        0.19021320343017578,
        0.2493760585784912,
        0.1910398006439209,
        0.19153404235839844,
        0.24828839302062988,
        0.18957805633544922,
        0.24943161010742188,
        0.1892836093902588,
        0.18984246253967285,
        0.24953627586364746,
        0.190565824508667,
        0.2502748966217041
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6054596900939941,
        0.28200411796569824,
        0.2706425189971924,
        0.21171092987060547,
        0.27508997917175293,
        0.2130882740020752,
        0.27437758445739746,
        0.2731606960296631,
        0.2127366065979004,
        0.2736470699310303,
        0.27405309677124023,
        0.2147812843322754,
        0.27437806129455566,
        0.21558308601379395,
        0.274991512298584,
        0.2745950222015381,
        0.21454691886901855,
        0.27085089683532715,
        0.27493882179260254,
        0.27527403831481934,
        0.21455597877502441,
        0.27443742752075195,
        0.21422600746154785,
        0.2740325927734375,
        0.2759706974029541,
        0.21646738052368164,
        0.2751305103302002,
        0.27715253829956055,
        0.21687054634094238,
        0.27600979804992676
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6547915935516357,
        0.3016207218170166,
        0.3056166172027588,
        0.24538016319274902,
        0.30490565299987793,
        0.30396580696105957,
        0.3022944927215576,
        0.30591440200805664,
        0.30486297607421875,
        0.3072657585144043,
        0.2442185878753662,
        0.30544352531433105,
        0.3058497905731201,
        0.30646634101867676,
        0.3045520782470703,
        0.3056614398956299,
        0.24464654922485352,
        0.3049008846282959,
        0.3043026924133301,
        0.3013296127319336,
        0.30121707916259766,
        0.30361247062683105,
        0.30437302589416504,
        0.2425234317779541,
        0.3030221462249756,
        0.30545616149902344,
        0.3055994510650635,
        0.3047807216644287,
        0.30593299865722656,
        0.24431991577148438
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.719268798828125,
        0.3290584087371826,
        0.3332698345184326,
        0.2702031135559082,
        0.3348042964935303,
        0.33310437202453613,
        0.27303194999694824,
        0.3332500457763672,
        0.3321371078491211,
        0.27025866508483887,
        0.33069562911987305,
        0.3322112560272217,
        0.27175307273864746,
        0.33090972900390625,
        0.33321309089660645,
        0.27421069145202637,
        0.33435487747192383,
        0.33460497856140137,
        0.2769284248352051,
        0.3363487720489502,
        0.27516746520996094,
        0.33431148529052734,
        0.33423924446105957,
        0.33174872398376465,
        0.33220505714416504,
        0.3352394104003906,
        0.33304929733276367,
        0.3338320255279541,
        0.33353304862976074,
        0.33365964889526367
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.0296919345855713,
        0.3985908031463623,
        0.38213181495666504,
        0.3854196071624756,
        0.38828516006469727,
        0.3906214237213135,
        0.3924715518951416,
        0.39120984077453613,
        0.392911434173584,
        0.3943300247192383,
        0.39440321922302246,
        0.3969383239746094,
        0.3937547206878662,
        0.3934910297393799,
        0.3953073024749756,
        0.39589953422546387,
        0.3979208469390869,
        0.3930666446685791,
        0.37537217140197754,
        0.3766310214996338,
        0.3640258312225342,
        0.36838865280151367,
        0.36744022369384766,
        0.36981940269470215,
        0.3687703609466553,
        0.3697214126586914,
        0.36950039863586426,
        0.31296348571777344,
        0.37250709533691406,
        0.37569284439086914
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.383631944656372,
        0.5823009014129639,
        0.611121654510498,
        0.6109673976898193,
        0.6088149547576904,
        0.6046841144561768,
        0.6029300689697266,
        0.6044237613677979,
        0.5422816276550293,
        0.6084182262420654,
        0.6099851131439209,
        0.6144750118255615,
        0.6085426807403564,
        0.6091854572296143,
        0.6060731410980225,
        0.5446629524230957,
        0.6093788146972656,
        0.6077499389648438,
        0.6094663143157959,
        0.6078999042510986,
        0.5898611545562744,
        0.6099395751953125,
        0.6129767894744873,
        0.6119534969329834,
        0.6132891178131104,
        0.6126694679260254,
        0.5464920997619629,
        0.6087989807128906,
        0.6097433567047119,
        0.6101295948028564
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.9222378730773926,
        1.0604870319366455,
        1.0054984092712402,
        1.07322096824646,
        0.9780788421630859,
        0.905989408493042,
        0.9668102264404297,
        0.9011304378509521,
        0.9523031711578369,
        0.9610385894775391,
        0.8982741832733154,
        0.9745311737060547,
        0.9132697582244873,
        0.9734632968902588,
        0.9651625156402588,
        0.903167724609375,
        0.967252254486084,
        0.9661178588867188,
        0.8975822925567627,
        0.9701137542724609,
        0.9016950130462646,
        0.938636064529419,
        0.957106351852417,
        0.8983960151672363,
        1.031921625137329,
        0.8978171348571777,
        0.9432713985443115,
        0.8890378475189209,
        0.9627957344055176,
        0.9623115062713623
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.2461860179901123,
        1.2517144680023193,
        1.258739709854126,
        1.2605879306793213,
        1.2665214538574219,
        1.2613730430603027,
        1.2598860263824463,
        1.2562143802642822,
        1.2472498416900635,
        1.2510898113250732,
        1.252493143081665,
        1.2505972385406494,
        1.2503235340118408,
        1.3207333087921143,
        1.2508301734924316,
        1.2526166439056396,
        1.3103067874908447,
        1.253967523574829,
        1.2526087760925293,
        1.2528610229492188,
        1.2530097961425781,
        1.2511625289916992,
        1.2544398307800293,
        1.2530691623687744,
        1.2540063858032227,
        1.2556788921356201,
        1.254549503326416,
        1.2518994808197021,
        1.2582812309265137,
        1.2590410709381104
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.894838571548462,
        1.6578221321105957,
        1.6757025718688965,
        1.6583948135375977,
        1.5958411693572998,
        1.658421516418457,
        1.7244915962219238,
        1.6780357360839844,
        1.619950532913208,
        1.6895763874053955,
        1.6910789012908936,
        1.6254682540893555,
        1.6622064113616943,
        1.6783382892608643,
        1.6798627376556396,
        1.6268377304077148,
        1.681689739227295,
        1.6812376976013184,
        1.6919915676116943,
        1.6246211528778076,
        1.699101448059082,
        1.6923012733459473,
        1.6900956630706787,
        1.6257619857788086,
        1.6941697597503662,
        1.6902201175689697,
        1.6885111331939697,
        1.6289238929748535,
        1.704916000366211,
        1.6891803741455078
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.700648546218872,
        2.119654655456543,
        2.1773037910461426,
        2.143604278564453,
        2.1258270740509033,
        2.1311538219451904,
        2.0726068019866943,
        2.1415531635284424,
        2.136435031890869,
        2.077073812484741,
        2.1442294120788574,
        2.1469130516052246,
        2.1157710552215576,
        2.1852610111236572,
        2.187448024749756,
        2.1081137657165527,
        2.1519172191619873,
        2.181194543838501,
        2.10103702545166,
        2.162259817123413,
        2.1686196327209473,
        2.08030104637146,
        2.157320261001587,
        2.1501920223236084,
        2.0788910388946533,
        2.2111244201660156,
        2.154423236846924,
        2.081432342529297,
        2.137801170349121,
        2.1583943367004395
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.224364280700684,
        2.6030843257904053,
        2.7049715518951416,
        2.6270925998687744,
        2.6252689361572266,
        2.634143352508545,
        2.573579788208008,
        2.6230573654174805,
        2.6434876918792725,
        2.6304779052734375,
        2.6299326419830322,
        2.570810556411743,
        2.6274335384368896,
        2.643655776977539,
        2.6327548027038574,
        2.6440844535827637,
        2.5782675743103027,
        2.6942057609558105,
        2.6427574157714844,
        2.6379520893096924,
        2.647514820098877,
        2.57030987739563,
        2.632486343383789,
        2.6408114433288574,
        2.6387391090393066,
        2.647684097290039,
        2.571516990661621,
        2.626119375228882,
        2.6274049282073975,
        2.632154941558838
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.140146255493164,
        3.2422807216644287,
        3.208418369293213,
        3.1999874114990234,
        3.242215156555176,
        3.16209077835083,
        3.1803171634674072,
        3.1847760677337646,
        3.203727960586548,
        3.2635176181793213,
        3.197418451309204,
        3.1963846683502197,
        3.1844520568847656,
        3.240028142929077,
        3.187138557434082,
        3.232495069503784,
        3.2033255100250244,
        3.2219808101654053,
        3.2087650299072266,
        3.2651209831237793,
        3.251725673675537,
        3.1667096614837646,
        3.171515703201294,
        3.162001132965088,
        3.1625442504882812,
        3.156977653503418,
        3.269559860229492,
        3.1620171070098877,
        3.164689779281616,
        3.156209945678711
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add",
  "name_expt": "cosanostra",
  "train_time": 605.755935
}


==> results/asnets/results-experiments.cosanostra-experiments.actprop_2l_h_add_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.3701908588409424,
        0.07835268974304199,
        0.07422089576721191,
        0.07401013374328613,
        0.07464265823364258,
        0.07518434524536133,
        0.07560038566589355,
        0.07555866241455078,
        0.07611966133117676,
        0.07684898376464844,
        0.07952165603637695,
        0.13550710678100586,
        0.07799100875854492,
        0.07690191268920898,
        0.0775749683380127,
        0.07760787010192871,
        0.07721948623657227,
        0.07720637321472168,
        0.07712435722351074,
        0.07753300666809082,
        0.07781672477722168,
        0.07771968841552734,
        0.07832193374633789,
        0.07848620414733887,
        0.13478589057922363,
        0.07699704170227051,
        0.07616615295410156,
        0.07660031318664551,
        0.0762624740600586,
        0.0760958194732666
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.3933706283569336,
        0.08968806266784668,
        0.08925223350524902,
        0.09161186218261719,
        0.09093928337097168,
        0.09156060218811035,
        0.0921168327331543,
        0.09430360794067383,
        0.09377932548522949,
        0.15119671821594238,
        0.09349870681762695,
        0.09464144706726074,
        0.0938866138458252,
        0.09356093406677246,
        0.09343695640563965,
        0.09456872940063477,
        0.09371709823608398,
        0.0939030647277832,
        0.09460663795471191,
        0.15190911293029785,
        0.09423041343688965,
        0.09263944625854492,
        0.09327054023742676,
        0.09275674819946289,
        0.09260416030883789,
        0.0923004150390625,
        0.0937044620513916,
        0.09325551986694336,
        0.0921473503112793,
        0.09237027168273926
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4181020259857178,
        0.12179327011108398,
        0.12088561058044434,
        0.12275481224060059,
        0.17212843894958496,
        0.11008381843566895,
        0.11029744148254395,
        0.11067533493041992,
        0.1667625904083252,
        0.11063337326049805,
        0.10936641693115234,
        0.11011099815368652,
        0.10985851287841797,
        0.1677234172821045,
        0.11065983772277832,
        0.11039113998413086,
        0.11055827140808105,
        0.16756248474121094,
        0.10890722274780273,
        0.10877537727355957,
        0.10830473899841309,
        0.11020350456237793,
        0.16576886177062988,
        0.10974574089050293,
        0.10919618606567383,
        0.16701364517211914,
        0.11124539375305176,
        0.11148214340209961,
        0.11090517044067383,
        0.11188292503356934
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4423243999481201,
        0.14004039764404297,
        0.19503402709960938,
        0.12531328201293945,
        0.1256401538848877,
        0.12784290313720703,
        0.1278676986694336,
        0.18359804153442383,
        0.12751555442810059,
        0.12765264511108398,
        0.12745332717895508,
        0.1856539249420166,
        0.12833809852600098,
        0.12899422645568848,
        0.18424415588378906,
        0.12694668769836426,
        0.12606406211853027,
        0.12664246559143066,
        0.1852104663848877,
        0.12650632858276367,
        0.1261918544769287,
        0.18425464630126953,
        0.1291975975036621,
        0.12861847877502441,
        0.1283857822418213,
        0.18643641471862793,
        0.1302013397216797,
        0.13089942932128906,
        0.13105440139770508,
        0.18701505661010742
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.47220587730407715,
        0.16324305534362793,
        0.2090311050415039,
        0.14307188987731934,
        0.14433741569519043,
        0.20382428169250488,
        0.14741897583007812,
        0.1477527618408203,
        0.20560002326965332,
        0.14702939987182617,
        0.14809370040893555,
        0.20562386512756348,
        0.14833950996398926,
        0.20473480224609375,
        0.14649486541748047,
        0.14625954627990723,
        0.20355820655822754,
        0.14566779136657715,
        0.14480876922607422,
        0.2048170566558838,
        0.1488933563232422,
        0.14758014678955078,
        0.2049553394317627,
        0.14892244338989258,
        0.14983725547790527,
        0.20790362358093262,
        0.14935946464538574,
        0.2059648036956787,
        0.14946722984313965,
        0.14862561225891113
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.49759578704833984,
        0.1848158836364746,
        0.22315239906311035,
        0.1662759780883789,
        0.22623133659362793,
        0.16765189170837402,
        0.1701502799987793,
        0.22652029991149902,
        0.167708158493042,
        0.22851181030273438,
        0.1674962043762207,
        0.16680312156677246,
        0.22458553314208984,
        0.16750693321228027,
        0.22481012344360352,
        0.16662049293518066,
        0.16980910301208496,
        0.22785258293151855,
        0.1701657772064209,
        0.22818899154663086,
        0.17308330535888672,
        0.17208051681518555,
        0.22894072532653809,
        0.17221856117248535,
        0.2282400131225586,
        0.17073321342468262,
        0.17232131958007812,
        0.2294139862060547,
        0.16985392570495605,
        0.22940850257873535
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5303411483764648,
        0.2538609504699707,
        0.2444005012512207,
        0.19058918952941895,
        0.24898576736450195,
        0.19194483757019043,
        0.2507150173187256,
        0.24968647956848145,
        0.19270634651184082,
        0.24972295761108398,
        0.2474353313446045,
        0.19256138801574707,
        0.24851274490356445,
        0.1907210350036621,
        0.25261640548706055,
        0.2523970603942871,
        0.19497060775756836,
        0.24823451042175293,
        0.25202107429504395,
        0.251279354095459,
        0.19232940673828125,
        0.250321626663208,
        0.1985023021697998,
        0.2550051212310791,
        0.2512319087982178,
        0.192854642868042,
        0.2502620220184326,
        0.2532010078430176,
        0.19374918937683105,
        0.2511312961578369
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.073232412338257,
        1.833045244216919,
        1.8035049438476562,
        1.8546876907348633,
        1.8573665618896484,
        1.872143268585205,
        1.8271145820617676,
        2.014047861099243,
        1.9708914756774902,
        1.9626145362854004,
        1.9113092422485352,
        1.8543963432312012,
        2.112513303756714,
        2.0830695629119873,
        2.3136379718780518,
        2.0443499088287354,
        2.1498494148254395,
        2.1351089477539062,
        2.0136849880218506,
        1.8597304821014404,
        1.9796154499053955,
        2.126823902130127,
        1.924126386642456,
        2.0161216259002686,
        2.2128489017486572,
        2.084686279296875,
        2.2956080436706543,
        2.096158027648926,
        1.9959251880645752,
        1.9624412059783936
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.1766865253448486,
        1.880997896194458,
        1.900564193725586,
        1.88633394241333,
        1.952425479888916,
        1.9142708778381348,
        1.928910255432129,
        1.9575645923614502,
        1.9389009475708008,
        1.940445899963379,
        2.0085089206695557,
        1.9460792541503906,
        1.9536516666412354,
        1.9557735919952393,
        1.962646722793579,
        1.9646048545837402,
        2.0205798149108887,
        1.9648361206054688,
        1.9669198989868164,
        1.9595670700073242,
        1.958892583847046,
        2.022028684616089,
        2.023313522338867,
        1.97005295753479,
        1.9712674617767334,
        1.9653358459472656,
        1.9641761779785156,
        1.9718685150146484,
        2.0356407165527344,
        1.9721157550811768
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.2502057552337646,
        1.9455270767211914,
        1.962709903717041,
        2.016666889190674,
        1.9637517929077148,
        1.9855687618255615,
        2.0051052570343018,
        2.0706052780151367,
        2.006047010421753,
        2.020975112915039,
        2.020390033721924,
        2.1305201053619385,
        2.1478114128112793,
        2.1119301319122314,
        2.034911632537842,
        2.0924928188323975,
        2.0318572521209717,
        2.0381314754486084,
        2.029766321182251,
        2.088067054748535,
        2.0939981937408447,
        2.0298047065734863,
        2.038074254989624,
        2.1010141372680664,
        2.0390639305114746,
        2.0399537086486816,
        2.041450262069702,
        2.1058998107910156,
        2.045428991317749,
        2.0440685749053955
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.8280773162841797,
        2.437626361846924,
        2.5048842430114746,
        2.455533027648926,
        2.54641056060791,
        2.5663158893585205,
        2.569648504257202,
        2.51568341255188,
        2.5842983722686768,
        2.5196101665496826,
        2.593731164932251,
        2.6004748344421387,
        2.66228985786438,
        2.537738084793091,
        2.5964553356170654,
        2.526526927947998,
        2.5939736366271973,
        2.5857253074645996,
        2.603203296661377,
        2.661529541015625,
        2.541868209838867,
        2.6095001697540283,
        2.5439445972442627,
        2.6062991619110107,
        2.596900224685669,
        2.5581347942352295,
        2.6173129081726074,
        2.6240506172180176,
        2.577341079711914,
        2.6322295665740967
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        3.612946033477783,
        3.12431263923645,
        3.1680703163146973,
        3.259676694869995,
        3.2234208583831787,
        3.2932496070861816,
        3.481030225753784,
        3.454573392868042,
        3.3559799194335938,
        3.4118425846099854,
        3.3310697078704834,
        3.224149227142334,
        3.3882617950439453,
        3.3276734352111816,
        3.4053378105163574,
        3.4184298515319824,
        3.5392236709594727,
        3.700948476791382,
        3.3663904666900635,
        3.3683931827545166,
        3.5208253860473633,
        3.4222660064697266,
        3.425367593765259,
        3.290128707885742,
        3.420945644378662,
        3.3868117332458496,
        3.387913942337036,
        3.3331542015075684,
        3.374969482421875,
        3.290093421936035
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        4.073150157928467,
        3.6853737831115723,
        3.7236063480377197,
        3.7881624698638916,
        3.7958333492279053,
        3.8772928714752197,
        3.816401720046997,
        3.7571074962615967,
        3.832864761352539,
        3.836988925933838,
        3.8305702209472656,
        3.8234703540802,
        3.8366637229919434,
        3.7693934440612793,
        3.85223650932312,
        3.872589349746704,
        3.848353624343872,
        3.865283727645874,
        3.8613171577453613,
        3.801584005355835,
        3.8295631408691406,
        3.862619161605835,
        3.9274935722351074,
        3.8644797801971436,
        3.8709163665771484,
        3.846832275390625,
        3.781442403793335,
        3.8448522090911865,
        3.838905096054077,
        3.8323259353637695
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        4.63610053062439,
        4.188249588012695,
        4.2694785594940186,
        4.32218599319458,
        4.255173921585083,
        4.299809217453003,
        4.3752593994140625,
        4.372654914855957,
        4.33590292930603,
        4.357784032821655,
        4.333165645599365,
        4.307357311248779,
        4.320762395858765,
        4.379281759262085,
        4.309264659881592,
        4.339619159698486,
        4.4477245807647705,
        4.381218671798706,
        4.319493770599365,
        4.436986684799194,
        4.33899712562561,
        4.347823143005371,
        4.381546974182129,
        4.321885824203491,
        4.333902835845947,
        4.305359125137329,
        4.370556592941284,
        4.2666916847229,
        4.320419788360596,
        4.31045389175415
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        5.167720317840576,
        4.698882341384888,
        4.846621990203857,
        4.8041746616363525,
        4.75642728805542,
        4.834643602371216,
        4.851901292800903,
        4.792477369308472,
        4.7996978759765625,
        4.850395679473877,
        4.855774402618408,
        4.851152658462524,
        4.835848331451416,
        4.864503860473633,
        4.883140802383423,
        4.808438062667847,
        4.875900030136108,
        4.8969597816467285,
        4.894567012786865,
        4.830411911010742,
        4.914445877075195,
        4.848200559616089,
        4.806018352508545,
        4.840381383895874,
        4.836089849472046,
        4.836020231246948,
        4.750394105911255,
        4.73769998550415,
        4.729371547698975,
        4.786265134811401
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        5.746458053588867,
        5.227664470672607,
        5.250272989273071,
        5.2992262840271,
        5.304470539093018,
        5.324124813079834,
        5.4092161655426025,
        5.399789571762085,
        5.3951287269592285,
        5.32711124420166,
        5.374129295349121,
        5.341279745101929,
        5.351509094238281,
        5.3646605014801025,
        5.357822418212891,
        5.405181407928467,
        5.419452428817749,
        5.353955984115601,
        5.334507465362549,
        5.319909572601318,
        5.3336546421051025,
        5.355999231338501,
        5.258490562438965,
        5.262179374694824,
        5.21971583366394,
        5.262322187423706,
        5.192895412445068,
        5.18630313873291,
        5.214114427566528,
        5.183528184890747
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        6.495033502578735,
        5.966315984725952,
        6.0313401222229,
        6.047305107116699,
        6.09927773475647,
        6.057650804519653,
        6.0423901081085205,
        6.159597396850586,
        6.053041458129883,
        6.067030429840088,
        6.121536493301392,
        6.082967042922974,
        6.173953533172607,
        6.174243927001953,
        6.07332444190979,
        6.148199796676636,
        6.055099248886108,
        6.032250165939331,
        6.086139917373657,
        6.047581434249878,
        5.989232301712036,
        5.9935595989227295,
        5.904253721237183,
        5.91691255569458,
        5.928265333175659,
        5.953093767166138,
        5.917332410812378,
        5.8408427238464355,
        5.844830751419067,
        5.907042026519775
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add_no_heur_feats",
  "name_expt": "cosanostra",
  "train_time": 517.029367
}


==> results/asnets/results-experiments.cosanostra-experiments.actprop_2l_h_add_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.41247105598449707,
        0.09585428237915039,
        0.09615087509155273,
        0.09620356559753418,
        0.09686064720153809,
        0.09556412696838379,
        0.09694433212280273,
        0.09706950187683105,
        0.09655404090881348,
        0.09660673141479492,
        0.09730148315429688,
        0.15474343299865723,
        0.08660459518432617,
        0.08665847778320312,
        0.08711409568786621,
        0.08785533905029297,
        0.08653497695922852,
        0.08704257011413574,
        0.08774638175964355,
        0.0852499008178711,
        0.08602547645568848,
        0.08516168594360352,
        0.08537578582763672,
        0.08547258377075195,
        0.14532709121704102,
        0.08459830284118652,
        0.08474206924438477,
        0.08638525009155273,
        0.0849456787109375,
        0.08637046813964844
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5900726318359375,
        0.14411067962646484,
        0.14392805099487305,
        0.1401510238647461,
        0.1389758586883545,
        0.14196515083312988,
        0.13967609405517578,
        0.13378524780273438,
        0.13338112831115723,
        0.19448614120483398,
        0.12192463874816895,
        0.1214287281036377,
        0.12210464477539062,
        0.12252402305603027,
        0.12033343315124512,
        0.12203311920166016,
        0.12253332138061523,
        0.12250709533691406,
        0.12342023849487305,
        0.19122791290283203,
        0.12239813804626465,
        0.12369179725646973,
        0.12171339988708496,
        0.12285089492797852,
        0.12246584892272949,
        0.12311768531799316,
        0.12176227569580078,
        0.11801695823669434,
        0.11441254615783691,
        0.11577987670898438
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.46410608291625977,
        0.13440704345703125,
        0.13482403755187988,
        0.13488459587097168,
        0.18988752365112305,
        0.12214994430541992,
        0.12231183052062988,
        0.1224212646484375,
        0.17931079864501953,
        0.11932063102722168,
        0.1189875602722168,
        0.1187739372253418,
        0.1203925609588623,
        0.17942285537719727,
        0.11977505683898926,
        0.12105250358581543,
        0.12089657783508301,
        0.18157029151916504,
        0.12106895446777344,
        0.12217950820922852,
        0.12116599082946777,
        0.12244439125061035,
        0.18134522438049316,
        0.12272500991821289,
        0.12180495262145996,
        0.18158245086669922,
        0.1227109432220459,
        0.12235903739929199,
        0.12145662307739258,
        0.12270808219909668
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4826045036315918,
        0.1536388397216797,
        0.21436810493469238,
        0.13911652565002441,
        0.1396808624267578,
        0.1403489112854004,
        0.1415567398071289,
        0.1999359130859375,
        0.1406383514404297,
        0.14163708686828613,
        0.14110183715820312,
        0.20200634002685547,
        0.14168000221252441,
        0.1440737247467041,
        0.2005324363708496,
        0.1418318748474121,
        0.14204144477844238,
        0.14009428024291992,
        0.20337629318237305,
        0.14317035675048828,
        0.1419963836669922,
        0.20282745361328125,
        0.14066147804260254,
        0.13971734046936035,
        0.1399240493774414,
        0.20052886009216309,
        0.14072847366333008,
        0.14172959327697754,
        0.14200568199157715,
        0.20315861701965332
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5615184307098389,
        0.1902308464050293,
        0.23406696319580078,
        0.16397380828857422,
        0.16144204139709473,
        0.21823692321777344,
        0.1604747772216797,
        0.16034865379333496,
        0.21869993209838867,
        0.1593465805053711,
        0.16175174713134766,
        0.22034478187561035,
        0.16052865982055664,
        0.22078680992126465,
        0.1604917049407959,
        0.1611034870147705,
        0.22044086456298828,
        0.1610431671142578,
        0.16080641746520996,
        0.21976447105407715,
        0.15819644927978516,
        0.15863585472106934,
        0.2200310230255127,
        0.16030144691467285,
        0.15995216369628906,
        0.22209572792053223,
        0.16202139854431152,
        0.22084665298461914,
        0.16134333610534668,
        0.1611769199371338
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5517082214355469,
        0.20405077934265137,
        0.24580669403076172,
        0.18374371528625488,
        0.24439668655395508,
        0.18349528312683105,
        0.18575692176818848,
        0.2453899383544922,
        0.18422722816467285,
        0.24533820152282715,
        0.1853785514831543,
        0.18567228317260742,
        0.24454307556152344,
        0.18347978591918945,
        0.24377131462097168,
        0.18474364280700684,
        0.18568086624145508,
        0.24681997299194336,
        0.1880965232849121,
        0.246612548828125,
        0.18668031692504883,
        0.18598532676696777,
        0.24718236923217773,
        0.18546199798583984,
        0.24779462814331055,
        0.18605589866638184,
        0.18771123886108398,
        0.24594783782958984,
        0.18608379364013672,
        0.2465198040008545
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5800282955169678,
        0.27188944816589355,
        0.2623445987701416,
        0.20292901992797852,
        0.26540279388427734,
        0.20500993728637695,
        0.26759791374206543,
        0.26734447479248047,
        0.20821738243103027,
        0.2684345245361328,
        0.2684502601623535,
        0.20911192893981934,
        0.2706115245819092,
        0.20987391471862793,
        0.26953864097595215,
        0.26994967460632324,
        0.2102658748626709,
        0.2612481117248535,
        0.2661399841308594,
        0.2650778293609619,
        0.20575737953186035,
        0.267350435256958,
        0.20728278160095215,
        0.2698843479156494,
        0.2697427272796631,
        0.2069110870361328,
        0.270843505859375,
        0.27076292037963867,
        0.20975136756896973,
        0.2702910900115967
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6027162075042725,
        0.28617358207702637,
        0.2871074676513672,
        0.23021721839904785,
        0.2902185916900635,
        0.29706382751464844,
        0.29355955123901367,
        0.2967686653137207,
        0.29641056060791016,
        0.29703474044799805,
        0.23772168159484863,
        0.2961235046386719,
        0.2935471534729004,
        0.29242897033691406,
        0.2933003902435303,
        0.2903425693511963,
        0.23281073570251465,
        0.2920985221862793,
        0.2940256595611572,
        0.2927834987640381,
        0.2949550151824951,
        0.29389381408691406,
        0.2933337688446045,
        0.23283863067626953,
        0.2943387031555176,
        0.29549217224121094,
        0.2958042621612549,
        0.29079103469848633,
        0.2923605442047119,
        0.23290395736694336
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8848803043365479,
        0.41208362579345703,
        0.411008358001709,
        0.2940709590911865,
        0.352374792098999,
        0.32486820220947266,
        0.2637319564819336,
        0.3259751796722412,
        0.3251488208770752,
        0.2658979892730713,
        0.32540059089660645,
        0.32818007469177246,
        0.27219724655151367,
        0.32724809646606445,
        0.32972168922424316,
        0.2700176239013672,
        0.3321952819824219,
        0.33196067810058594,
        0.2691993713378906,
        0.3286409378051758,
        0.26752519607543945,
        0.32593607902526855,
        0.3265235424041748,
        0.32469606399536133,
        0.32443976402282715,
        0.326509952545166,
        0.32860827445983887,
        0.3267343044281006,
        0.3261229991912842,
        0.32680225372314453
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7350568771362305,
        0.3454313278198242,
        0.3424055576324463,
        0.34345030784606934,
        0.3461599349975586,
        0.3476834297180176,
        0.3487725257873535,
        0.34661865234375,
        0.345705509185791,
        0.34818291664123535,
        0.3478686809539795,
        0.34940385818481445,
        0.34601688385009766,
        0.3479628562927246,
        0.34758901596069336,
        0.3467583656311035,
        0.34837818145751953,
        0.3481876850128174,
        0.34974098205566406,
        0.35101914405822754,
        0.3435385227203369,
        0.3473026752471924,
        0.3483421802520752,
        0.35024404525756836,
        0.348299503326416,
        0.3489415645599365,
        0.3478422164916992,
        0.29182958602905273,
        0.35198974609375,
        0.35366034507751465
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.131150484085083,
        0.5443947315216064,
        0.596447229385376,
        0.5903687477111816,
        0.59027099609375,
        0.5898275375366211,
        0.5910618305206299,
        0.5894913673400879,
        0.5254626274108887,
        0.5906426906585693,
        0.5870361328125,
        0.5820217132568359,
        0.586484432220459,
        0.5833332538604736,
        0.5830092430114746,
        0.5234978199005127,
        0.5892157554626465,
        0.5856504440307617,
        0.5845279693603516,
        0.5841097831726074,
        0.5232231616973877,
        0.5863072872161865,
        0.5855836868286133,
        0.5868244171142578,
        0.5899050235748291,
        0.585212230682373,
        0.5261561870574951,
        0.5885021686553955,
        0.5868291854858398,
        0.5867433547973633
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.3486227989196777,
        0.9198191165924072,
        0.8660233020782471,
        0.9260983467102051,
        0.928947925567627,
        0.869072437286377,
        0.9323489665985107,
        0.8709628582000732,
        0.9245994091033936,
        0.9273605346679688,
        0.8594114780426025,
        0.9334871768951416,
        0.8698327541351318,
        0.9332969188690186,
        0.9375982284545898,
        0.8714423179626465,
        0.9348335266113281,
        0.9351537227630615,
        0.8730790615081787,
        0.9397063255310059,
        0.8757724761962891,
        0.907832145690918,
        0.934391975402832,
        0.8742151260375977,
        0.9354097843170166,
        0.8730864524841309,
        0.9197466373443604,
        0.8635427951812744,
        0.9358289241790771,
        1.0078113079071045
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.9728710651397705,
        1.2210986614227295,
        1.2197585105895996,
        1.2269411087036133,
        1.2276403903961182,
        1.2267324924468994,
        1.2333598136901855,
        1.2380199432373047,
        1.2309906482696533,
        1.2336630821228027,
        1.2359869480133057,
        1.2382838726043701,
        1.2386295795440674,
        1.23736572265625,
        1.239760160446167,
        1.2351958751678467,
        1.2909770011901855,
        1.2396860122680664,
        1.3024981021881104,
        1.2371509075164795,
        1.23846435546875,
        1.2368409633636475,
        1.2394907474517822,
        1.242945909500122,
        1.2393202781677246,
        1.2399706840515137,
        1.242964267730713,
        1.240797996520996,
        1.2413816452026367,
        1.2453181743621826
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.236814498901367,
        1.6651337146759033,
        1.625605583190918,
        1.6187798976898193,
        1.5526113510131836,
        1.6226379871368408,
        1.6216683387756348,
        1.6257398128509521,
        1.5624914169311523,
        1.625499963760376,
        1.6913256645202637,
        1.5580532550811768,
        1.6066257953643799,
        1.6157763004302979,
        1.6203992366790771,
        1.5613934993743896,
        1.6194853782653809,
        1.6208956241607666,
        1.621474266052246,
        1.563002347946167,
        1.6282415390014648,
        1.6251864433288574,
        1.6226263046264648,
        1.5608444213867188,
        1.6273927688598633,
        1.6268362998962402,
        1.627303123474121,
        1.564924716949463,
        1.6314866542816162,
        1.6274003982543945
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.6551077365875244,
        2.212717294692993,
        2.077406406402588,
        2.3063619136810303,
        2.0840401649475098,
        2.0699987411499023,
        2.0612809658050537,
        2.0568199157714844,
        2.061304807662964,
        2.001121997833252,
        2.0634336471557617,
        2.070866823196411,
        2.005779504776001,
        2.062793493270874,
        2.0691583156585693,
        2.001683473587036,
        2.066849946975708,
        2.071916103363037,
        2.0030994415283203,
        2.069955348968506,
        2.071075677871704,
        2.0011277198791504,
        2.0682458877563477,
        2.0668468475341797,
        2.000340461730957,
        2.059656858444214,
        2.0655863285064697,
        2.060744524002075,
        2.0701844692230225,
        2.0711886882781982
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.206383228302002,
        2.505344867706299,
        2.5360403060913086,
        2.5991129875183105,
        2.528520345687866,
        2.535385847091675,
        2.476067304611206,
        2.529871940612793,
        2.5429880619049072,
        2.5381662845611572,
        2.546967029571533,
        2.4763667583465576,
        2.540198564529419,
        2.5462913513183594,
        2.5176315307617188,
        2.524113655090332,
        2.450831413269043,
        2.512852191925049,
        2.5769755840301514,
        2.53244948387146,
        2.5395357608795166,
        2.468931198120117,
        2.518805503845215,
        2.5192878246307373,
        2.5205721855163574,
        2.5279712677001953,
        2.4546375274658203,
        2.514068365097046,
        2.5185160636901855,
        2.5188097953796387
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.082981586456299,
        3.1624341011047363,
        3.166720151901245,
        3.246309518814087,
        3.226318836212158,
        3.169325590133667,
        3.172934055328369,
        3.1729519367218018,
        3.1701302528381348,
        3.2318789958953857,
        3.178438663482666,
        3.178609609603882,
        3.1823885440826416,
        3.173821449279785,
        3.242293119430542,
        3.194887399673462,
        3.1439054012298584,
        3.151484489440918,
        3.1589412689208984,
        3.1560020446777344,
        3.2279491424560547,
        3.1486833095550537,
        3.140655279159546,
        3.13958740234375,
        3.1365439891815186,
        3.1273508071899414,
        3.225053548812866,
        3.1253936290740967,
        3.1171553134918213,
        3.121340274810791
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add_no_lmcut",
  "name_expt": "cosanostra",
  "train_time": 652.839693
}


==> results/asnets/results-experiments.cosanostra-experiments.actprop_2l_h_add_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.3672349452972412,
        0.08191657066345215,
        0.07954859733581543,
        0.07971715927124023,
        0.07999300956726074,
        0.08084893226623535,
        0.08062744140625,
        0.08103394508361816,
        0.08205389976501465,
        0.08165597915649414,
        0.08109450340270996,
        0.0812230110168457,
        0.1438159942626953,
        0.08065605163574219,
        0.08190155029296875,
        0.08170032501220703,
        0.08175396919250488,
        0.08169841766357422,
        0.08161711692810059,
        0.08223676681518555,
        0.08204507827758789,
        0.08386898040771484,
        0.08260083198547363,
        0.08259439468383789,
        0.13782548904418945,
        0.08425116539001465,
        0.08236241340637207,
        0.08207941055297852,
        0.08287596702575684,
        0.08307123184204102
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.394603967666626,
        0.09602022171020508,
        0.09596800804138184,
        0.09606313705444336,
        0.10283875465393066,
        0.0970315933227539,
        0.09840893745422363,
        0.09759092330932617,
        0.09762358665466309,
        0.1540989875793457,
        0.09786701202392578,
        0.09653663635253906,
        0.09825468063354492,
        0.09869170188903809,
        0.09908771514892578,
        0.09789133071899414,
        0.09917354583740234,
        0.09954428672790527,
        0.09949684143066406,
        0.15935277938842773,
        0.09926629066467285,
        0.0997316837310791,
        0.09905385971069336,
        0.09915566444396973,
        0.09934067726135254,
        0.09992218017578125,
        0.0999596118927002,
        0.10165786743164062,
        0.10077261924743652,
        0.1562182903289795
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.42020440101623535,
        0.11405777931213379,
        0.11444449424743652,
        0.17195415496826172,
        0.11510443687438965,
        0.11516451835632324,
        0.11566424369812012,
        0.11426091194152832,
        0.17299270629882812,
        0.11513805389404297,
        0.11703252792358398,
        0.11693644523620605,
        0.17401385307312012,
        0.1166837215423584,
        0.11759114265441895,
        0.11727643013000488,
        0.17335987091064453,
        0.11829972267150879,
        0.1172482967376709,
        0.11673498153686523,
        0.17615985870361328,
        0.11879205703735352,
        0.11938905715942383,
        0.11730599403381348,
        0.11788010597229004,
        0.17510676383972168,
        0.11834263801574707,
        0.11642718315124512,
        0.11738801002502441,
        0.17435336112976074
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4482419490814209,
        0.13100647926330566,
        0.19239449501037598,
        0.13314580917358398,
        0.13284087181091309,
        0.13369393348693848,
        0.13651180267333984,
        0.1899125576019287,
        0.1342155933380127,
        0.13449358940124512,
        0.19124913215637207,
        0.13574719429016113,
        0.13561606407165527,
        0.1430530548095703,
        0.19277262687683105,
        0.13530325889587402,
        0.13482284545898438,
        0.19414472579956055,
        0.13646626472473145,
        0.13651275634765625,
        0.13579583168029785,
        0.1920912265777588,
        0.13690590858459473,
        0.1350252628326416,
        0.1354963779449463,
        0.1927647590637207,
        0.13874077796936035,
        0.1368250846862793,
        0.13796782493591309,
        0.19556069374084473
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.47903919219970703,
        0.15333080291748047,
        0.16130971908569336,
        0.21247649192810059,
        0.1558704376220703,
        0.15815138816833496,
        0.21547198295593262,
        0.15851330757141113,
        0.21387624740600586,
        0.1587820053100586,
        0.15828514099121094,
        0.2180025577545166,
        0.15830683708190918,
        0.157850980758667,
        0.2210228443145752,
        0.1594548225402832,
        0.15967369079589844,
        0.22210216522216797,
        0.15981602668762207,
        0.1591629981994629,
        0.21610498428344727,
        0.1580643653869629,
        0.15973234176635742,
        0.21871399879455566,
        0.1642594337463379,
        0.2251873016357422,
        0.16025710105895996,
        0.17591047286987305,
        0.2215256690979004,
        0.16147279739379883
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5119197368621826,
        0.17449617385864258,
        0.23284149169921875,
        0.1775662899017334,
        0.2329099178314209,
        0.1767711639404297,
        0.17911148071289062,
        0.23662662506103516,
        0.18102407455444336,
        0.23877954483032227,
        0.18098688125610352,
        0.18028974533081055,
        0.2371668815612793,
        0.18190670013427734,
        0.23662686347961426,
        0.17994213104248047,
        0.18264222145080566,
        0.23689794540405273,
        0.18056893348693848,
        0.2371366024017334,
        0.18291330337524414,
        0.1840355396270752,
        0.24209952354431152,
        0.18117237091064453,
        0.18457674980163574,
        0.23994922637939453,
        0.1819000244140625,
        0.2422327995300293,
        0.17997050285339355,
        0.1831367015838623
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.548358678817749,
        0.26059532165527344,
        0.20063209533691406,
        0.26671814918518066,
        0.2621030807495117,
        0.26110172271728516,
        0.20329880714416504,
        0.26320457458496094,
        0.20674657821655273,
        0.26265454292297363,
        0.264812707901001,
        0.20545172691345215,
        0.26371288299560547,
        0.20705628395080566,
        0.2627110481262207,
        0.2620241641998291,
        0.20580482482910156,
        0.26527953147888184,
        0.26712822914123535,
        0.20535945892333984,
        0.26564598083496094,
        0.20806550979614258,
        0.2685275077819824,
        0.26627469062805176,
        0.26698946952819824,
        0.20694184303283691,
        0.26485300064086914,
        0.20717978477478027,
        0.2695920467376709,
        0.26678037643432617
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5855319499969482,
        0.28484559059143066,
        0.2819480895996094,
        0.29089951515197754,
        0.2878868579864502,
        0.2851753234863281,
        0.2893941402435303,
        0.30340123176574707,
        0.33315563201904297,
        0.2896292209625244,
        0.30799078941345215,
        0.2869141101837158,
        0.2864866256713867,
        0.23024892807006836,
        0.29181838035583496,
        0.29134535789489746,
        0.3066587448120117,
        0.2927091121673584,
        0.2915656566619873,
        0.2911984920501709,
        0.23122406005859375,
        0.28992557525634766,
        0.28933286666870117,
        0.2904636859893799,
        0.28981518745422363,
        0.2912747859954834,
        0.23270869255065918,
        0.2890455722808838,
        0.2910482883453369,
        0.2910470962524414
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.6777961254119873,
        0.3053410053253174,
        0.30740833282470703,
        0.30925631523132324,
        0.25099754333496094,
        0.3121161460876465,
        0.31583356857299805,
        0.3101518154144287,
        0.31321096420288086,
        0.31176066398620605,
        0.31215405464172363,
        0.30998706817626953,
        0.3125624656677246,
        0.31366753578186035,
        0.31554102897644043,
        0.31483960151672363,
        0.31513237953186035,
        0.31715869903564453,
        0.3173024654388428,
        0.31296229362487793,
        0.31081533432006836,
        0.3151090145111084,
        0.312833309173584,
        0.3144237995147705,
        0.31307315826416016,
        0.31275105476379395,
        0.31434202194213867,
        0.3128793239593506,
        0.25963878631591797,
        0.31575846672058105
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7255408763885498,
        0.2744452953338623,
        0.33197951316833496,
        0.33612656593322754,
        0.33763766288757324,
        0.3460416793823242,
        0.34598684310913086,
        0.3548457622528076,
        0.2913551330566406,
        0.3420114517211914,
        0.3387880325317383,
        0.3426196575164795,
        0.3516242504119873,
        0.35371923446655273,
        0.3499321937561035,
        0.2867238521575928,
        0.33892321586608887,
        0.3361086845397949,
        0.3439188003540039,
        0.28280210494995117,
        0.3423762321472168,
        0.3432736396789551,
        0.3431062698364258,
        0.283372163772583,
        0.3464698791503906,
        0.3414340019226074,
        0.2903099060058594,
        0.34099268913269043,
        0.3558773994445801,
        0.344158411026001
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.0040113925933838,
        0.5637764930725098,
        0.5653877258300781,
        0.574589729309082,
        0.5732429027557373,
        0.5676612854003906,
        0.5719726085662842,
        0.516747236251831,
        0.5784969329833984,
        0.5750927925109863,
        0.5748803615570068,
        0.5728874206542969,
        0.5747427940368652,
        0.5713391304016113,
        0.5129654407501221,
        0.5779228210449219,
        0.581648588180542,
        0.5776865482330322,
        0.582263708114624,
        0.5259296894073486,
        0.5869865417480469,
        0.5893661975860596,
        0.5895571708679199,
        0.5935189723968506,
        0.5962698459625244,
        0.5952222347259521,
        0.5971903800964355,
        0.5321424007415771,
        0.6029837131500244,
        0.5993642807006836
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.513063669204712,
        0.9091546535491943,
        0.8512206077575684,
        0.8850584030151367,
        0.9152863025665283,
        0.8586487770080566,
        0.9147310256958008,
        0.8552613258361816,
        0.9004039764404297,
        0.8435218334197998,
        0.9185500144958496,
        0.923583984375,
        0.8706958293914795,
        0.933171272277832,
        0.9407196044921875,
        0.8834826946258545,
        0.9476890563964844,
        0.9499251842498779,
        0.8918056488037109,
        0.9576365947723389,
        0.8904445171356201,
        0.9833004474639893,
        0.9543867111206055,
        0.8883984088897705,
        0.9490625858306885,
        1.025209903717041,
        0.8912582397460938,
        0.9566853046417236,
        0.9546518325805664,
        0.8964402675628662
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.1024575233459473,
        1.198368787765503,
        1.2053561210632324,
        1.2194557189941406,
        1.2137155532836914,
        1.2137737274169922,
        1.2149736881256104,
        1.223799705505371,
        1.224034309387207,
        1.2391736507415771,
        1.24686861038208,
        1.248884916305542,
        1.2534470558166504,
        1.327160358428955,
        1.2574844360351562,
        1.2572834491729736,
        1.312934160232544,
        1.256927490234375,
        1.2615876197814941,
        1.2687232494354248,
        1.2660784721374512,
        1.2604694366455078,
        1.2582638263702393,
        1.2597541809082031,
        1.2613792419433594,
        1.2666876316070557,
        1.2616970539093018,
        1.265049695968628,
        1.2681097984313965,
        1.2695295810699463
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.7873432636260986,
        1.5901973247528076,
        1.6051020622253418,
        1.6054706573486328,
        1.5408663749694824,
        1.610459804534912,
        1.622715950012207,
        1.6361002922058105,
        1.6387758255004883,
        1.6624095439910889,
        1.6600048542022705,
        1.599607229232788,
        1.6493809223175049,
        1.660684585571289,
        1.6705873012542725,
        1.6066160202026367,
        1.6702406406402588,
        1.6605675220489502,
        1.889340877532959,
        1.602245569229126,
        1.6656436920166016,
        1.66898775100708,
        1.674206256866455,
        1.6083693504333496,
        1.6695945262908936,
        1.6830079555511475,
        1.609245777130127,
        1.667602300643921,
        1.6865475177764893,
        1.677746295928955
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.6127102375030518,
        2.0338666439056396,
        2.0424997806549072,
        2.046034097671509,
        2.0540876388549805,
        2.071704864501953,
        2.0315868854522705,
        2.108368158340454,
        2.111605167388916,
        2.0480542182922363,
        2.1168434619903564,
        2.1182892322540283,
        2.058946132659912,
        2.111161947250366,
        2.1212997436523438,
        2.0520389080047607,
        2.1535730361938477,
        2.1284143924713135,
        2.056683301925659,
        2.1202006340026855,
        2.1273226737976074,
        2.0654397010803223,
        2.138148307800293,
        2.1294360160827637,
        2.053666114807129,
        2.1243371963500977,
        2.1803157329559326,
        2.0564792156219482,
        2.1252145767211914,
        2.128892183303833
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.66716456413269,
        2.498533010482788,
        2.594017744064331,
        2.53727388381958,
        2.57169246673584,
        2.608718156814575,
        2.5514204502105713,
        2.596639394760132,
        2.6137750148773193,
        2.629765510559082,
        2.6228187084198,
        2.5608010292053223,
        2.6291024684906006,
        2.698845386505127,
        2.6169278621673584,
        2.6207082271575928,
        2.5571377277374268,
        2.672640800476074,
        2.6130800247192383,
        2.6051108837127686,
        2.611506700515747,
        2.5419650077819824,
        2.601409912109375,
        2.6128718852996826,
        2.5945961475372314,
        2.603158712387085,
        2.5364990234375,
        2.5933632850646973,
        2.5973689556121826,
        2.6016108989715576
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.129305601119995,
        3.21663761138916,
        3.1780357360839844,
        3.214334011077881,
        3.296070098876953,
        3.246852159500122,
        3.253227710723877,
        3.2609269618988037,
        3.25667405128479,
        3.325317144393921,
        3.267413854598999,
        3.2602295875549316,
        3.26619815826416,
        3.323286533355713,
        3.2637126445770264,
        3.29128098487854,
        3.239581346511841,
        3.241152286529541,
        3.251730442047119,
        3.2259552478790283,
        3.2941339015960693,
        3.2356514930725098,
        3.2299139499664307,
        3.2330968379974365,
        3.2243359088897705,
        3.2192816734313965,
        3.3166656494140625,
        3.1869423389434814,
        3.1984341144561768,
        3.193331480026245
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add_old_style_pool",
  "name_expt": "cosanostra",
  "train_time": 519.895552
}


==> results/asnets/results-experiments.cosanostra-experiments.actprop_2l_h_add_pe-2019-07-18.json <==
{
  "eval_names": [
    "cosanostra-n6",
    "cosanostra-n7",
    "cosanostra-n8",
    "cosanostra-n9",
    "cosanostra-n10",
    "cosanostra-n11",
    "cosanostra-n12",
    "cosanostra-n13",
    "cosanostra-n14",
    "cosanostra-n15",
    "cosanostra-n20",
    "cosanostra-n25",
    "cosanostra-n30",
    "cosanostra-n35",
    "cosanostra-n40",
    "cosanostra-n45",
    "cosanostra-n50"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4304773807525635,
        0.09617161750793457,
        0.09333348274230957,
        0.09403681755065918,
        0.09387063980102539,
        0.09551835060119629,
        0.09371471405029297,
        0.09471368789672852,
        0.09504461288452148,
        0.095489501953125,
        0.09436559677124023,
        0.1535646915435791,
        0.09404349327087402,
        0.09236884117126465,
        0.09281182289123535,
        0.09387040138244629,
        0.0917048454284668,
        0.09327030181884766,
        0.09252762794494629,
        0.09424662590026855,
        0.09271931648254395,
        0.09379839897155762,
        0.09462881088256836,
        0.09412789344787598,
        0.15472054481506348,
        0.0953516960144043,
        0.09391498565673828,
        0.09475994110107422,
        0.09694170951843262,
        0.09439229965209961
      ]
    },
    {
      "cost": [
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25,
        25
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.013235330581665,
        0.12073421478271484,
        0.12202620506286621,
        0.1212313175201416,
        0.1213529109954834,
        0.12292742729187012,
        0.12238383293151855,
        0.12157511711120605,
        0.13629531860351562,
        0.17209172248840332,
        0.10549688339233398,
        0.10552072525024414,
        0.10553288459777832,
        0.10760664939880371,
        0.1082756519317627,
        0.21729683876037598,
        0.18528223037719727,
        0.10621356964111328,
        0.10768938064575195,
        0.10774111747741699,
        0.16320013999938965,
        0.10627889633178711,
        0.10712146759033203,
        0.1071631908416748,
        0.10769009590148926,
        0.10741615295410156,
        0.10926079750061035,
        0.10831642150878906,
        0.10926938056945801,
        0.10909819602966309
      ]
    },
    {
      "cost": [
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28,
        28
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.4844658374786377,
        0.1432509422302246,
        0.1438746452331543,
        0.14496207237243652,
        0.197465181350708,
        0.12967491149902344,
        0.13121414184570312,
        0.13062667846679688,
        0.19328999519348145,
        0.13108253479003906,
        0.13138794898986816,
        0.1327371597290039,
        0.13134241104125977,
        0.1937706470489502,
        0.1316828727722168,
        0.13438820838928223,
        0.13119745254516602,
        0.19301438331604004,
        0.1334681510925293,
        0.13244175910949707,
        0.132706880569458,
        0.1314239501953125,
        0.1957859992980957,
        0.1342463493347168,
        0.13132286071777344,
        0.1943528652191162,
        0.13497257232666016,
        0.13169503211975098,
        0.1306462287902832,
        0.1312236785888672
      ]
    },
    {
      "cost": [
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31,
        31
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7150955200195312,
        0.20661163330078125,
        0.2772634029388428,
        0.18428659439086914,
        0.18512415885925293,
        0.18649625778198242,
        0.18379831314086914,
        0.2536756992340088,
        0.18225908279418945,
        0.17970776557922363,
        0.18343353271484375,
        0.24239373207092285,
        0.17230701446533203,
        0.17146801948547363,
        0.23232030868530273,
        0.16884136199951172,
        0.16982269287109375,
        0.17105460166931152,
        0.23375248908996582,
        0.17203879356384277,
        0.17215323448181152,
        0.2333831787109375,
        0.17146086692810059,
        0.1682417392730713,
        0.16803932189941406,
        0.23311400413513184,
        0.17306280136108398,
        0.16918706893920898,
        0.1694350242614746,
        0.22843480110168457
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.629697322845459,
        0.1966700553894043,
        0.2433156967163086,
        0.17359542846679688,
        0.17400121688842773,
        0.23378849029541016,
        0.17665386199951172,
        0.17465639114379883,
        0.23446083068847656,
        0.17490053176879883,
        0.17604327201843262,
        0.2355818748474121,
        0.17351937294006348,
        0.23446321487426758,
        0.17485713958740234,
        0.17818546295166016,
        0.2343306541442871,
        0.17367053031921387,
        0.1761760711669922,
        0.2342538833618164,
        0.17547106742858887,
        0.1763477325439453,
        0.23420953750610352,
        0.17658638954162598,
        0.17630314826965332,
        0.23560690879821777,
        0.17480254173278809,
        0.2359762191772461,
        0.17538952827453613,
        0.17547273635864258
      ]
    },
    {
      "cost": [
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37,
        37
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7112784385681152,
        0.2652735710144043,
        0.3105924129486084,
        0.23498010635375977,
        0.3044300079345703,
        0.23481082916259766,
        0.23142457008361816,
        0.31236767768859863,
        0.24085426330566406,
        0.2892899513244629,
        0.20040059089660645,
        0.2018601894378662,
        0.26390552520751953,
        0.20054936408996582,
        0.26645588874816895,
        0.20414090156555176,
        0.20600318908691406,
        0.2663559913635254,
        0.20400190353393555,
        0.26476359367370605,
        0.20485830307006836,
        0.20461511611938477,
        0.2646641731262207,
        0.20542216300964355,
        0.26911115646362305,
        0.2032783031463623,
        0.20170974731445312,
        0.2631256580352783,
        0.20047974586486816,
        0.26236438751220703
      ]
    },
    {
      "cost": [
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7628974914550781,
        0.3358500003814697,
        0.3057105541229248,
        0.2275989055633545,
        0.2892301082611084,
        0.22769761085510254,
        0.2899739742279053,
        0.2886233329772949,
        0.22526788711547852,
        0.2777996063232422,
        0.2736971378326416,
        0.2170560359954834,
        0.2730710506439209,
        0.21622204780578613,
        0.27246856689453125,
        0.27329397201538086,
        0.21338152885437012,
        0.26827216148376465,
        0.27358126640319824,
        0.2719457149505615,
        0.2129533290863037,
        0.2735137939453125,
        0.21425700187683105,
        0.2734184265136719,
        0.27166318893432617,
        0.21319270133972168,
        0.27202367782592773,
        0.2750513553619385,
        0.21738791465759277,
        0.2757222652435303
      ]
    },
    {
      "cost": [
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.2051899433135986,
        0.29780101776123047,
        0.2934083938598633,
        0.2358994483947754,
        0.2907726764678955,
        0.29607295989990234,
        0.2937195301055908,
        0.2916879653930664,
        0.2924959659576416,
        0.2909970283508301,
        0.2362678050994873,
        0.29512476921081543,
        0.2976062297821045,
        0.29984259605407715,
        0.29818153381347656,
        0.2973182201385498,
        0.2383122444152832,
        0.29541993141174316,
        0.3093092441558838,
        0.3020589351654053,
        0.2965583801269531,
        0.2969050407409668,
        0.2966787815093994,
        0.23811006546020508,
        0.2969977855682373,
        0.2966182231903076,
        0.2971484661102295,
        0.2958800792694092,
        0.295926570892334,
        0.23967933654785156
      ]
    },
    {
      "cost": [
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.845020055770874,
        0.40227556228637695,
        0.4086270332336426,
        0.3314828872680664,
        0.3871481418609619,
        0.35053277015686035,
        0.2758214473724365,
        0.33403968811035156,
        0.3380105495452881,
        0.2733783721923828,
        0.3316988945007324,
        0.3313314914703369,
        0.268474817276001,
        0.3246462345123291,
        0.32492494583129883,
        0.2636401653289795,
        0.32265472412109375,
        0.32315993309020996,
        0.26301097869873047,
        0.3236691951751709,
        0.26398420333862305,
        0.32482409477233887,
        0.32503795623779297,
        0.3239870071411133,
        0.3260841369628906,
        0.32466745376586914,
        0.32306361198425293,
        0.3244771957397461,
        0.32300877571105957,
        0.32959985733032227
      ]
    },
    {
      "cost": [
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7978696823120117,
        0.3588252067565918,
        0.35674190521240234,
        0.3570742607116699,
        0.3570127487182617,
        0.3572063446044922,
        0.3581874370574951,
        0.35579967498779297,
        0.357806921005249,
        0.35735392570495605,
        0.3579981327056885,
        0.35773801803588867,
        0.3574798107147217,
        0.3571927547454834,
        0.3534555435180664,
        0.3571052551269531,
        0.38693857192993164,
        0.35953640937805176,
        0.3594815731048584,
        0.3568282127380371,
        0.34746646881103516,
        0.3561108112335205,
        0.3584117889404297,
        0.3624095916748047,
        0.36129021644592285,
        0.3634610176086426,
        0.3630061149597168,
        0.30283236503601074,
        0.3646402359008789,
        0.3658425807952881
      ]
    },
    {
      "cost": [
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.707423210144043,
        0.5267462730407715,
        0.5812139511108398,
        0.5826308727264404,
        0.5820140838623047,
        0.5873174667358398,
        0.5925536155700684,
        0.5913176536560059,
        0.5273401737213135,
        0.5919160842895508,
        0.5885622501373291,
        0.5915937423706055,
        0.5892307758331299,
        0.5889625549316406,
        0.5882596969604492,
        0.5312614440917969,
        0.5933933258056641,
        0.5958418846130371,
        0.5895593166351318,
        0.5887198448181152,
        0.5352826118469238,
        0.600517988204956,
        0.6026878356933594,
        0.6053364276885986,
        0.6065034866333008,
        0.6083524227142334,
        0.5412023067474365,
        0.601154088973999,
        0.597395658493042,
        0.6023154258728027
      ]
    },
    {
      "cost": [
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.6537551879882812,
        0.9505889415740967,
        0.8980181217193604,
        0.9655344486236572,
        0.9653947353363037,
        0.9086284637451172,
        1.0626068115234375,
        0.9048538208007812,
        0.956089973449707,
        0.950829029083252,
        0.889777660369873,
        0.9641242027282715,
        0.9108080863952637,
        0.9672191143035889,
        1.0152406692504883,
        0.9015076160430908,
        0.9668319225311279,
        0.9708380699157715,
        0.9032211303710938,
        0.9691424369812012,
        0.9093520641326904,
        0.9476485252380371,
        0.9629795551300049,
        0.8977217674255371,
        1.038496494293213,
        0.9025464057922363,
        0.9501132965087891,
        0.8891184329986572,
        0.961287260055542,
        0.9667267799377441
      ]
    },
    {
      "cost": [
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        299,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.2289516925811768,
        1.28193998336792,
        1.2764887809753418,
        1.2764408588409424,
        1.281062126159668,
        1.2817878723144531,
        1.2835867404937744,
        1.3010423183441162,
        1.2812693119049072,
        1.3384747505187988,
        1.290710210800171,
        1.289311408996582,
        1.2827074527740479,
        1.3549206256866455,
        1.2882685661315918,
        1.285890817642212,
        1.3489201068878174,
        1.2896945476531982,
        1.283839464187622,
        1.2872934341430664,
        4.982057809829712,
        1.2866127490997314,
        1.2847437858581543,
        1.2863414287567139,
        1.2880394458770752,
        1.2884979248046875,
        1.2929682731628418,
        1.294834852218628,
        1.2953002452850342,
        1.2888219356536865
      ]
    },
    {
      "cost": [
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.400562524795532,
        1.627532958984375,
        1.6551895141601562,
        1.6451835632324219,
        1.5677034854888916,
        1.6411488056182861,
        1.6979272365570068,
        1.6605372428894043,
        1.6018688678741455,
        1.6555280685424805,
        1.6436891555786133,
        1.581608772277832,
        1.6348693370819092,
        1.6480331420898438,
        1.6810905933380127,
        1.6204686164855957,
        1.6770029067993164,
        1.681706190109253,
        1.691575288772583,
        1.6224946975708008,
        1.691821575164795,
        1.688328742980957,
        1.6912052631378174,
        1.6288378238677979,
        1.6961939334869385,
        1.6852505207061768,
        1.6913411617279053,
        1.635209321975708,
        1.705263614654541,
        1.7272863388061523
      ]
    },
    {
      "cost": [
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.37147331237793,
        2.0701725482940674,
        2.078110933303833,
        2.076075792312622,
        2.0828990936279297,
        2.1021080017089844,
        2.0562374591827393,
        2.1164591312408447,
        2.09808611869812,
        2.039620876312256,
        2.116553783416748,
        2.148562431335449,
        2.0826566219329834,
        2.1484055519104004,
        2.1553561687469482,
        2.0889673233032227,
        2.172515869140625,
        2.1619551181793213,
        2.0975775718688965,
        2.1483876705169678,
        2.153956174850464,
        2.1016297340393066,
        2.1705775260925293,
        2.1741151809692383,
        2.107581377029419,
        2.2227044105529785,
        2.16868257522583,
        2.122568368911743,
        2.1867294311523438,
        2.211493730545044
      ]
    },
    {
      "cost": [
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139,
        139
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.2554826736450195,
        2.5532329082489014,
        2.6108932495117188,
        2.5458388328552246,
        2.581796646118164,
        2.6012730598449707,
        2.5214593410491943,
        2.562983512878418,
        2.598130226135254,
        2.617290735244751,
        2.6323678493499756,
        2.5710484981536865,
        2.6298818588256836,
        2.6436212062835693,
        2.6430792808532715,
        2.642521381378174,
        2.5768139362335205,
        2.6999943256378174,
        2.665672540664673,
        2.6657252311706543,
        2.6662673950195312,
        2.60906720161438,
        2.692647933959961,
        2.701723575592041,
        2.699375629425049,
        2.708406686782837,
        2.7011797428131104,
        2.7782390117645264,
        2.858649253845215,
        2.702883005142212
      ]
    },
    {
      "cost": [
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.185144424438477,
        3.3327746391296387,
        3.278928756713867,
        3.2869367599487305,
        3.328885555267334,
        3.2853829860687256,
        3.4041006565093994,
        3.3658993244171143,
        3.297685146331787,
        3.404862642288208,
        3.3695478439331055,
        3.3639585971832275,
        3.3739798069000244,
        3.463245391845703,
        3.411764621734619,
        3.419025421142578,
        3.3693089485168457,
        3.367780923843384,
        3.346189260482788,
        3.3395795822143555,
        3.418663263320923,
        3.3566365242004395,
        3.42313289642334,
        3.3588345050811768,
        3.3572940826416016,
        3.345327377319336,
        3.45997953414917,
        3.3587429523468018,
        3.3757877349853516,
        3.3712172508239746
      ]
    }
  ],
  "eval_sizes": [
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    20,
    25,
    30,
    35,
    40,
    45,
    50
  ],
  "name_arch": "actprop_2l_h_add_pe",
  "name_expt": "cosanostra",
  "train_time": 594.15027
}


==> results/asnets/results-experiments.det_blocksworld-experiments.actprop_2l_fd-2019-07-18.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        36.02734732627869
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.219966650009155
      ]
    },
    {
      "cost": [
        98
      ],
      "goal_reached": [
        true
      ],
      "time": [
        30.90424084663391
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.39343881607056
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.590728759765625
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.64259481430054
      ]
    },
    {
      "cost": [
        96
      ],
      "goal_reached": [
        true
      ],
      "time": [
        30.785787105560303
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.883909702301025
      ]
    },
    {
      "cost": [
        106
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.482194662094116
      ]
    },
    {
      "cost": [
        106
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.7249755859375
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        127.75327658653259
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        133.4557433128357
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        131.90730476379395
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        128.3363082408905
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.4448642730713
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        111.89897608757019
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        141.17286849021912
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        127.70740413665771
      ]
    },
    {
      "cost": [
        184
      ],
      "goal_reached": [
        true
      ],
      "time": [
        150.9826159477234
      ]
    },
    {
      "cost": [
        146
      ],
      "goal_reached": [
        true
      ],
      "time": [
        113.77445983886719
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        135.57041716575623
      ]
    },
    {
      "cost": [
        150
      ],
      "goal_reached": [
        true
      ],
      "time": [
        119.24952435493469
      ]
    },
    {
      "cost": [
        136
      ],
      "goal_reached": [
        true
      ],
      "time": [
        103.56809830665588
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        134.53996014595032
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        148.21078395843506
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        108.30025029182434
      ]
    },
    {
      "cost": [
        168
      ],
      "goal_reached": [
        true
      ],
      "time": [
        143.24932980537415
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        135.85716557502747
      ]
    },
    {
      "cost": [
        148
      ],
      "goal_reached": [
        true
      ],
      "time": [
        124.93538045883179
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        133.06260800361633
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd",
  "name_expt": "det_blocksworld",
  "train_time": 4636.668782
}


==> results/asnets/results-experiments.det_blocksworld-experiments.actprop_2l_fd_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.31863284111023
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.19039249420166
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.808467388153076
      ]
    },
    {
      "cost": [
        120
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.78128719329834
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.199764013290405
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.14959096908569
      ]
    },
    {
      "cost": [
        96
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.563698291778564
      ]
    },
    {
      "cost": [
        106
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.229602098464966
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.66355657577515
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        30.096993684768677
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        178.56275081634521
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        176.8549518585205
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        179.52649116516113
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        107.83011174201965
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        105.91692852973938
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        177.96013021469116
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        102.07387852668762
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        98.8902382850647
      ]
    },
    {
      "cost": [
        188
      ],
      "goal_reached": [
        true
      ],
      "time": [
        116.9344847202301
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        95.57180857658386
      ]
    },
    {
      "cost": [
        172
      ],
      "goal_reached": [
        true
      ],
      "time": [
        102.64283394813538
      ]
    },
    {
      "cost": [
        146
      ],
      "goal_reached": [
        true
      ],
      "time": [
        93.98454928398132
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        82.51300144195557
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        98.81179070472717
      ]
    },
    {
      "cost": [
        190
      ],
      "goal_reached": [
        true
      ],
      "time": [
        117.7606029510498
      ]
    },
    {
      "cost": [
        142
      ],
      "goal_reached": [
        true
      ],
      "time": [
        84.66470646858215
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        174.27242994308472
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        179.49171543121338
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        93.65604853630066
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        91.70911717414856
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd_no_heur_feats",
  "name_expt": "det_blocksworld",
  "train_time": 7200.565396
}


==> results/asnets/results-experiments.det_blocksworld-experiments.actprop_2l_fd_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        106
      ],
      "goal_reached": [
        true
      ],
      "time": [
        30.509634256362915
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        31.662400245666504
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        30.147162199020386
      ]
    },
    {
      "cost": [
        118
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.07983136177063
      ]
    },
    {
      "cost": [
        118
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.347673416137695
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.37732553482056
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.789647579193115
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        32.04614019393921
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.066399812698364
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.453702449798584
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        103.07477355003357
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        106.72666001319885
      ]
    },
    {
      "cost": [
        174
      ],
      "goal_reached": [
        true
      ],
      "time": [
        109.82148337364197
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        102.54993462562561
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        107.51294541358948
      ]
    },
    {
      "cost": [
        150
      ],
      "goal_reached": [
        true
      ],
      "time": [
        96.20827984809875
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        99.54154682159424
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        93.66967344284058
      ]
    },
    {
      "cost": [
        180
      ],
      "goal_reached": [
        true
      ],
      "time": [
        107.53335785865784
      ]
    },
    {
      "cost": [
        148
      ],
      "goal_reached": [
        true
      ],
      "time": [
        88.4249336719513
      ]
    },
    {
      "cost": [
        176
      ],
      "goal_reached": [
        true
      ],
      "time": [
        112.29752469062805
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        95.48644709587097
      ]
    },
    {
      "cost": [
        142
      ],
      "goal_reached": [
        true
      ],
      "time": [
        87.93565058708191
      ]
    },
    {
      "cost": [
        168
      ],
      "goal_reached": [
        true
      ],
      "time": [
        105.80779790878296
      ]
    },
    {
      "cost": [
        174
      ],
      "goal_reached": [
        true
      ],
      "time": [
        110.10076141357422
      ]
    },
    {
      "cost": [
        150
      ],
      "goal_reached": [
        true
      ],
      "time": [
        90.11556148529053
      ]
    },
    {
      "cost": [
        172
      ],
      "goal_reached": [
        true
      ],
      "time": [
        106.4634599685669
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        96.04284071922302
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        97.95182943344116
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        101.5712058544159
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd_no_lmcut",
  "name_expt": "det_blocksworld",
  "train_time": 4910.308443
}


==> results/asnets/results-experiments.det_blocksworld-experiments.actprop_2l_fd_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        34.8190541267395
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        38.94096112251282
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.34421491622925
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.690075397491455
      ]
    },
    {
      "cost": [
        118
      ],
      "goal_reached": [
        true
      ],
      "time": [
        40.25285077095032
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.83147048950195
      ]
    },
    {
      "cost": [
        88
      ],
      "goal_reached": [
        true
      ],
      "time": [
        29.03308129310608
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        35.503623723983765
      ]
    },
    {
      "cost": [
        116
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.27976059913635
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        33.79419422149658
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.00999999046326
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        160.4259214401245
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        152.58285641670227
      ]
    },
    {
      "cost": [
        150
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.7919716835022
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        155.30660367012024
      ]
    },
    {
      "cost": [
        142
      ],
      "goal_reached": [
        true
      ],
      "time": [
        135.25746059417725
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        151.50571465492249
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        146.8025906085968
      ]
    },
    {
      "cost": [
        176
      ],
      "goal_reached": [
        true
      ],
      "time": [
        156.5925579071045
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        127.15188932418823
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        129.7417550086975
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        145.88997530937195
      ]
    },
    {
      "cost": [
        132
      ],
      "goal_reached": [
        true
      ],
      "time": [
        108.44907236099243
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        136.47715663909912
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        147.04620146751404
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        116.30962800979614
      ]
    },
    {
      "cost": [
        166
      ],
      "goal_reached": [
        true
      ],
      "time": [
        147.48910927772522
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        136.22941422462463
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        131.73746800422668
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        132.2615246772766
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd_old_style_pool",
  "name_expt": "det_blocksworld",
  "train_time": 4384.717381
}


==> results/asnets/results-experiments.det_blocksworld-experiments.actprop_2l_fd_pe-2019-07-18.json <==
{
  "eval_names": [
    "blocks-nblk35-seed2107726020-seq1",
    "blocks-nblk35-seed2107726020-seq2",
    "blocks-nblk35-seed2107726020-seq3",
    "blocks-nblk35-seed2107726020-seq4",
    "blocks-nblk35-seed2107726020-seq5",
    "blocks-nblk35-seed2107726020-seq6",
    "blocks-nblk35-seed2107726020-seq7",
    "blocks-nblk35-seed2107726020-seq8",
    "blocks-nblk35-seed2107726020-seq9",
    "blocks-nblk35-seed2107726020-seq10",
    "blocks-nblk50-seed1184714140-seq1",
    "blocks-nblk50-seed1184714140-seq2",
    "blocks-nblk50-seed1184714140-seq3",
    "blocks-nblk50-seed1184714140-seq4",
    "blocks-nblk50-seed1184714140-seq5",
    "blocks-nblk50-seed1184714140-seq6",
    "blocks-nblk50-seed1184714140-seq7",
    "blocks-nblk50-seed1184714140-seq8",
    "blocks-nblk50-seed1184714140-seq9",
    "blocks-nblk50-seed1184714140-seq10",
    "blocks-nblk50-seed1184714140-seq11",
    "blocks-nblk50-seed1184714140-seq12",
    "blocks-nblk50-seed1184714140-seq13",
    "blocks-nblk50-seed1184714140-seq14",
    "blocks-nblk50-seed1184714140-seq15",
    "blocks-nblk50-seed1184714140-seq16",
    "blocks-nblk50-seed1184714140-seq17",
    "blocks-nblk50-seed1184714140-seq18",
    "blocks-nblk50-seed1184714140-seq19",
    "blocks-nblk50-seed1184714140-seq20"
  ],
  "eval_runs": [
    {
      "cost": [
        108,
        120,
        112,
        120,
        136,
        112,
        132,
        120,
        114,
        116
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.56101036071777,
        40.55417490005493,
        36.532944202423096,
        38.92921686172485,
        44.603235721588135,
        37.47557616233826,
        44.624916553497314,
        41.43800973892212,
        37.93259882926941,
        37.353612422943115
      ]
    },
    {
      "cost": [
        130,
        124,
        112,
        118,
        122,
        130,
        112,
        122,
        122,
        110
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        42.507150173187256,
        39.274168729782104,
        34.57288193702698,
        36.44081115722656,
        37.65400004386902,
        41.35706686973572,
        36.319256067276,
        39.46794104576111,
        38.28609800338745,
        33.49435877799988
      ]
    },
    {
      "cost": [
        110,
        112,
        112,
        112,
        120,
        114,
        114,
        110,
        104,
        108
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        35.85212826728821,
        35.12470555305481,
        34.64503884315491,
        34.09069585800171,
        36.0665078163147,
        35.59691262245178,
        36.11481523513794,
        35.110214948654175,
        31.971492767333984,
        32.16921305656433
      ]
    },
    {
      "cost": [
        136,
        130,
        126,
        130,
        122,
        126,
        116,
        122,
        118,
        126
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        47.70283555984497,
        44.84508919715881,
        41.717695474624634,
        43.37580418586731,
        41.73219442367554,
        43.623355865478516,
        39.65691947937012,
        41.04479098320007,
        37.98773670196533,
        41.10569500923157
      ]
    },
    {
      "cost": [
        130,
        142,
        118,
        134,
        132,
        130,
        148,
        128,
        120,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        42.52968192100525,
        45.14891505241394,
        36.53817915916443,
        41.330082416534424,
        44.638487815856934,
        48.16222333908081,
        54.55940127372742,
        40.13274836540222,
        36.223479986190796,
        46.39283990859985
      ]
    },
    {
      "cost": [
        110,
        108,
        108,
        108,
        106,
        108,
        110,
        128,
        108,
        116
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        38.07637333869934,
        36.434948205947876,
        36.13621258735657,
        35.78174805641174,
        34.66048264503479,
        37.60064148902893,
        38.251885414123535,
        44.440295457839966,
        36.63836097717285,
        38.61639761924744
      ]
    },
    {
      "cost": [
        90,
        100,
        92,
        94,
        104,
        96,
        96,
        102,
        98,
        98
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        29.311601638793945,
        32.11307501792908,
        28.381314516067505,
        28.928785800933838,
        32.48764729499817,
        29.75631022453308,
        30.02426838874817,
        32.74240803718567,
        31.49504542350769,
        31.421949863433838
      ]
    },
    {
      "cost": [
        112,
        122,
        128,
        112,
        108,
        108,
        118,
        120,
        102,
        118
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        38.14234805107117,
        41.14815926551819,
        41.64928984642029,
        36.064398527145386,
        34.94400405883789,
        36.883113861083984,
        40.10517859458923,
        40.622726917266846,
        33.2036349773407,
        38.96252632141113
      ]
    },
    {
      "cost": [
        136,
        132,
        128,
        128,
        116,
        132,
        112,
        116,
        132,
        126
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        49.23794174194336,
        44.57556986808777,
        41.68966221809387,
        41.23184514045715,
        38.87278890609741,
        45.54260277748108,
        38.82924747467041,
        37.281036138534546,
        43.59677028656006,
        40.92568254470825
      ]
    },
    {
      "cost": [
        108,
        102,
        110,
        112,
        120,
        112,
        116,
        126,
        120,
        110
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.49486970901489,
        34.311957597732544,
        36.49285531044006,
        36.47167086601257,
        38.90859770774841,
        37.854392528533936,
        39.4217426776886,
        43.04887557029724,
        40.580730676651,
        36.57876992225647
      ]
    },
    {
      "cost": [
        176,
        196,
        166,
        178,
        188,
        180,
        180,
        180,
        190,
        176
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        151.8867301940918,
        169.38864660263062,
        134.55672693252563,
        144.24147629737854,
        152.1851692199707,
        147.5259871482849,
        147.96826839447021,
        146.41694903373718,
        154.85050988197327,
        137.56556296348572
      ]
    },
    {
      "cost": [
        206,
        220,
        202,
        200,
        190,
        206,
        206,
        202,
        186,
        180
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        182.10232949256897,
        194.24819660186768,
        169.99636363983154,
        167.31701755523682,
        159.47141647338867,
        174.943541765213,
        173.74061489105225,
        167.2342336177826,
        146.23385739326477,
        136.35642385482788
      ]
    },
    {
      "cost": [
        204,
        194,
        202,
        196,
        212,
        192,
        184,
        198,
        200,
        198
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        167.89049887657166,
        165.7712800502777,
        161.50929236412048,
        152.5143814086914,
        166.6210834980011,
        147.73565864562988,
        142.4108681678772,
        156.6044843196869,
        154.84510588645935,
        153.03811717033386
      ]
    },
    {
      "cost": [
        184,
        210,
        194,
        182,
        176,
        200,
        158,
        194,
        162,
        190
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        153.2907485961914,
        183.44997811317444,
        155.6224615573883,
        144.3207447528839,
        137.28268218040466,
        161.28079319000244,
        127.14898538589478,
        153.74764823913574,
        124.84479856491089,
        150.07005548477173
      ]
    },
    {
      "cost": [
        200,
        182,
        172,
        168,
        178,
        184,
        194,
        188,
        180,
        180
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        174.19849681854248,
        157.22675275802612,
        141.70943570137024,
        136.12746238708496,
        144.5737428665161,
        151.49768471717834,
        158.23585724830627,
        152.4730622768402,
        143.09477877616882,
        143.70946717262268
      ]
    },
    {
      "cost": [
        162,
        144,
        146,
        164,
        152,
        168,
        166,
        144,
        158,
        152
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        137.8777973651886,
        120.00727868080139,
        119.60281109809875,
        131.5496792793274,
        121.95081162452698,
        131.25258040428162,
        131.73842120170593,
        111.60992956161499,
        123.5360381603241,
        122.50793790817261
      ]
    },
    {
      "cost": [
        204,
        184,
        182,
        182,
        192,
        178,
        190,
        174,
        164,
        176
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        175.67920064926147,
        158.448495388031,
        146.76600551605225,
        147.3007640838623,
        155.2506024837494,
        145.1179540157318,
        152.1599531173706,
        141.99307203292847,
        128.89786982536316,
        137.70402693748474
      ]
    },
    {
      "cost": [
        188,
        196,
        164,
        174,
        172,
        194,
        192,
        200,
        166,
        176
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        155.4362277984619,
        169.347252368927,
        130.80926203727722,
        134.61466002464294,
        132.4751079082489,
        150.76907420158386,
        150.52939796447754,
        154.01663875579834,
        129.37846422195435,
        135.043949842453
      ]
    },
    {
      "cost": [
        202,
        248,
        228,
        240,
        218,
        264,
        272,
        230,
        238,
        230
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        176.76829147338867,
        215.78195190429688,
        192.7773175239563,
        196.73285174369812,
        184.25918889045715,
        219.43754935264587,
        227.49770879745483,
        181.42761516571045,
        174.72821736335754,
        168.61698603630066
      ]
    },
    {
      "cost": [
        176,
        164,
        152,
        166,
        158,
        176,
        160,
        158,
        156,
        158
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        143.3875081539154,
        140.3094871044159,
        121.22280383110046,
        129.206360578537,
        122.37880277633667,
        137.56294107437134,
        124.05062127113342,
        122.18709063529968,
        122.00149178504944,
        123.11452746391296
      ]
    },
    {
      "cost": [
        208,
        234,
        176,
        192,
        182,
        194,
        198,
        182,
        186,
        222
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        179.991548538208,
        203.61561465263367,
        143.7646722793579,
        157.9341423511505,
        149.40990233421326,
        155.1957070827484,
        163.12662410736084,
        148.8929533958435,
        145.65215396881104,
        169.63241362571716
      ]
    },
    {
      "cost": [
        164,
        176,
        166,
        168,
        162,
        148,
        162,
        154,
        156,
        154
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        141.49651265144348,
        150.50470781326294,
        136.71307015419006,
        136.6744737625122,
        129.2935106754303,
        116.77540731430054,
        128.44849371910095,
        122.71278166770935,
        122.81906509399414,
        122.42236638069153
      ]
    },
    {
      "cost": [
        162,
        152,
        156,
        150,
        144,
        156,
        158,
        172,
        146,
        158
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        131.05045247077942,
        124.95351767539978,
        124.21998429298401,
        116.54665112495422,
        109.98757791519165,
        117.65265440940857,
        124.2873523235321,
        133.18731093406677,
        113.40736317634583,
        122.41736769676208
      ]
    },
    {
      "cost": [
        172,
        174,
        192,
        170,
        170,
        190,
        186,
        172,
        178,
        186
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        147.81990575790405,
        150.26547527313232,
        156.71239161491394,
        136.55438232421875,
        138.08241176605225,
        152.73999404907227,
        151.4745798110962,
        141.8735933303833,
        143.39539456367493,
        143.2902147769928
      ]
    },
    {
      "cost": [
        212,
        220,
        222,
        208,
        214,
        200,
        246,
        234,
        202,
        240
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        180.967511177063,
        193.09225392341614,
        178.7751748561859,
        169.91061305999756,
        172.7508625984192,
        165.71503949165344,
        204.43175721168518,
        188.51593208312988,
        156.1183967590332,
        176.45799922943115
      ]
    },
    {
      "cost": [
        142,
        162,
        160,
        160,
        166,
        144,
        160,
        156,
        148,
        164
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        120.33047413825989,
        133.86757373809814,
        131.71918272972107,
        128.0415337085724,
        132.6714472770691,
        116.02363538742065,
        124.18275451660156,
        127.34594368934631,
        119.56120800971985,
        130.65903973579407
      ]
    },
    {
      "cost": [
        198,
        210,
        222,
        196,
        228,
        216,
        196,
        208,
        212,
        192
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        171.6663258075714,
        186.0256233215332,
        180.82784962654114,
        156.7278048992157,
        179.21805882453918,
        176.2312512397766,
        159.0710587501526,
        163.12750792503357,
        171.6959629058838,
        145.54932236671448
      ]
    },
    {
      "cost": [
        208,
        210,
        192,
        222,
        202,
        206,
        216,
        184,
        182,
        192
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        170.78630447387695,
        177.9410216808319,
        148.05031609535217,
        173.89966082572937,
        156.58767008781433,
        159.71992540359497,
        170.4462332725525,
        143.32583498954773,
        138.2210669517517,
        142.86555099487305
      ]
    },
    {
      "cost": [
        246,
        216,
        214,
        180,
        168,
        194,
        200,
        208,
        188,
        160
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        204.80106782913208,
        183.7739453315735,
        166.4800181388855,
        144.3833508491516,
        129.2617952823639,
        152.51201844215393,
        156.7277534008026,
        160.85651445388794,
        142.4382712841034,
        122.29214811325073
      ]
    },
    {
      "cost": [
        162,
        170,
        164,
        174,
        178,
        178,
        166,
        168,
        168,
        170
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        133.29615545272827,
        145.09395337104797,
        133.2649052143097,
        132.59402751922607,
        139.93341207504272,
        140.58830952644348,
        131.20231914520264,
        131.1572983264923,
        132.033056974411,
        134.01439476013184
      ]
    }
  ],
  "eval_sizes": [
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    35,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50,
    50
  ],
  "name_arch": "actprop_2l_fd_pe",
  "name_expt": "det_blocksworld",
  "train_time": 4718.284833
}


==> results/asnets/results-experiments.det_gold_miner-experiments.actprop_2l_fd-2019-07-18.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.677134275436401
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.316254615783691
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        2.628298044204712
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.294338226318359
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.1593382358551025
      ]
    },
    {
      "cost": [
        40
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.786114692687988
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.0669708251953125
      ]
    },
    {
      "cost": [
        39
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.6476826667785645
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.826420307159424
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.34810757637024
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        52.04929494857788
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.174229621887207
      ]
    },
    {
      "cost": [
        77
      ],
      "goal_reached": [
        true
      ],
      "time": [
        25.87204122543335
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        90.24311351776123
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        21.21576428413391
      ]
    },
    {
      "cost": [
        71
      ],
      "goal_reached": [
        true
      ],
      "time": [
        39.16586089134216
      ]
    },
    {
      "cost": [
        83
      ],
      "goal_reached": [
        true
      ],
      "time": [
        46.46341824531555
      ]
    },
    {
      "cost": [
        75
      ],
      "goal_reached": [
        true
      ],
      "time": [
        36.27571654319763
      ]
    },
    {
      "cost": [
        89
      ],
      "goal_reached": [
        true
      ],
      "time": [
        74.92293810844421
      ]
    },
    {
      "cost": [
        80
      ],
      "goal_reached": [
        true
      ],
      "time": [
        66.05971097946167
      ]
    },
    {
      "cost": [
        103
      ],
      "goal_reached": [
        true
      ],
      "time": [
        94.72331833839417
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd",
  "name_expt": "det_gold_miner",
  "train_time": 7201.220032
}


==> results/asnets/results-experiments.det_gold_miner-experiments.actprop_2l_fd_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        23.52618408203125
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        25.49738836288452
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        23.596883535385132
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        31.188197135925293
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        31.292404651641846
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        31.88327717781067
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        39.332680463790894
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        39.33826208114624
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        38.96296286582947
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        50.43552803993225
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        50.334511041641235
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        51.20536661148071
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        85.03110527992249
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        85.7053542137146
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        86.13564252853394
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        131.69661402702332
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        133.26062321662903
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        133.24510502815247
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        193.34469509124756
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        190.5696520805359
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        189.9176721572876
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd_no_heur_feats",
  "name_expt": "det_gold_miner",
  "train_time": 7200.551931
}


==> results/asnets/results-experiments.det_gold_miner-experiments.actprop_2l_fd_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.744696855545044
      ]
    },
    {
      "cost": [
        56
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.489635229110718
      ]
    },
    {
      "cost": [
        35
      ],
      "goal_reached": [
        true
      ],
      "time": [
        3.2584619522094727
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.783463716506958
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.61870002746582
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        30.45002794265747
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        15.370758056640625
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        40.49751830101013
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.045440435409546
      ]
    },
    {
      "cost": [
        90
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.257014036178589
      ]
    },
    {
      "cost": [
        70
      ],
      "goal_reached": [
        true
      ],
      "time": [
        12.850008726119995
      ]
    },
    {
      "cost": [
        91
      ],
      "goal_reached": [
        true
      ],
      "time": [
        15.775919437408447
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        88.73266410827637
      ]
    },
    {
      "cost": [
        68
      ],
      "goal_reached": [
        true
      ],
      "time": [
        20.773760318756104
      ]
    },
    {
      "cost": [
        135
      ],
      "goal_reached": [
        true
      ],
      "time": [
        40.16559290885925
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        139.80935406684875
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        138.53322172164917
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        139.38795948028564
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        203.76337242126465
      ]
    },
    {
      "cost": [
        87
      ],
      "goal_reached": [
        true
      ],
      "time": [
        58.428075075149536
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        203.83610343933105
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd_no_lmcut",
  "name_expt": "det_gold_miner",
  "train_time": 7201.332108
}


==> results/asnets/results-experiments.det_gold_miner-experiments.actprop_2l_fd_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        63
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.732543468475342
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.162008762359619
      ]
    },
    {
      "cost": [
        29
      ],
      "goal_reached": [
        true
      ],
      "time": [
        3.27060866355896
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.951502084732056
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.1174633502960205
      ]
    },
    {
      "cost": [
        40
      ],
      "goal_reached": [
        true
      ],
      "time": [
        4.627077579498291
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.661696910858154
      ]
    },
    {
      "cost": [
        37
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.808830976486206
      ]
    },
    {
      "cost": [
        36
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.368773460388184
      ]
    },
    {
      "cost": [
        43
      ],
      "goal_reached": [
        true
      ],
      "time": [
        9.549683570861816
      ]
    },
    {
      "cost": [
        63
      ],
      "goal_reached": [
        true
      ],
      "time": [
        11.429595947265625
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.215809106826782
      ]
    },
    {
      "cost": [
        87
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.23070192337036
      ]
    },
    {
      "cost": [
        93
      ],
      "goal_reached": [
        true
      ],
      "time": [
        29.35603427886963
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        24.232619285583496
      ]
    },
    {
      "cost": [
        70
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.87830209732056
      ]
    },
    {
      "cost": [
        133
      ],
      "goal_reached": [
        true
      ],
      "time": [
        68.36134028434753
      ]
    },
    {
      "cost": [
        75
      ],
      "goal_reached": [
        true
      ],
      "time": [
        40.7126669883728
      ]
    },
    {
      "cost": [
        89
      ],
      "goal_reached": [
        true
      ],
      "time": [
        74.4913055896759
      ]
    },
    {
      "cost": [
        80
      ],
      "goal_reached": [
        true
      ],
      "time": [
        65.94549179077148
      ]
    },
    {
      "cost": [
        107
      ],
      "goal_reached": [
        true
      ],
      "time": [
        88.67936706542969
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd_old_style_pool",
  "name_expt": "det_gold_miner",
  "train_time": 7200.826828
}


==> results/asnets/results-experiments.det_gold_miner-experiments.actprop_2l_fd_pe-2019-07-18.json <==
{
  "eval_names": [
    "gold-miner-typed-7x7-s70",
    "gold-miner-typed-7x7-s71",
    "gold-miner-typed-7x7-s72",
    "gold-miner-typed-8x8-s80",
    "gold-miner-typed-8x8-s81",
    "gold-miner-typed-8x8-s82",
    "gold-miner-typed-9x9-s90",
    "gold-miner-typed-9x9-s91",
    "gold-miner-typed-9x9-s92",
    "gold-miner-typed-10x10-s100",
    "gold-miner-typed-10x10-s101",
    "gold-miner-typed-10x10-s102",
    "gold-miner-typed-13x13-s130",
    "gold-miner-typed-13x13-s131",
    "gold-miner-typed-13x13-s132",
    "gold-miner-typed-16x16-s160",
    "gold-miner-typed-16x16-s161",
    "gold-miner-typed-16x16-s162",
    "gold-miner-typed-19x19-s190",
    "gold-miner-typed-19x19-s191",
    "gold-miner-typed-19x19-s192"
  ],
  "eval_runs": [
    {
      "cost": [
        48,
        66,
        164,
        142,
        49,
        47,
        179,
        45,
        180,
        184
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.984983682632446,
        5.028607606887817,
        12.525216341018677,
        10.944855213165283,
        3.6048431396484375,
        3.451746702194214,
        13.297189235687256,
        3.306652069091797,
        12.722283363342285,
        13.649851322174072
      ]
    },
    {
      "cost": [
        29,
        32,
        29,
        29,
        29,
        29,
        29,
        31,
        29,
        29
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.181666135787964,
        1.992957353591919,
        1.775754451751709,
        1.6034040451049805,
        1.735795497894287,
        1.6310055255889893,
        1.8096165657043457,
        1.9118564128875732,
        1.752803087234497,
        1.7164490222930908
      ]
    },
    {
      "cost": [
        29,
        28,
        30,
        28,
        28,
        29,
        29,
        29,
        28,
        29
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.148869037628174,
        1.7843902111053467,
        1.87202787399292,
        1.7087798118591309,
        1.56980562210083,
        1.7460641860961914,
        1.567680835723877,
        1.69163179397583,
        1.696035385131836,
        1.6257739067077637
      ]
    },
    {
      "cost": [
        44,
        50,
        47,
        46,
        42,
        44,
        53,
        46,
        44,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.052206039428711,
        4.926679611206055,
        4.817633152008057,
        4.6119043827056885,
        4.0771260261535645,
        4.088946342468262,
        5.441504716873169,
        4.55340838432312,
        4.057184934616089,
        4.248225212097168
      ]
    },
    {
      "cost": [
        36,
        36,
        36,
        36,
        36,
        36,
        37,
        36,
        36,
        36
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.208259344100952,
        3.352731466293335,
        3.5189809799194336,
        3.442837953567505,
        3.527121067047119,
        3.3574962615966797,
        3.6901755332946777,
        3.332109212875366,
        3.3571970462799072,
        3.48799729347229
      ]
    },
    {
      "cost": [
        42,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.601675748825073,
        4.040253162384033,
        4.216238260269165,
        4.001605749130249,
        3.8219778537750244,
        3.767326831817627,
        3.843578338623047,
        3.749577283859253,
        3.7235419750213623,
        3.6268064975738525
      ]
    },
    {
      "cost": [
        43,
        47,
        57,
        42,
        42,
        43,
        52,
        43,
        43,
        45
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.199131011962891,
        5.930505752563477,
        7.315225839614868,
        5.24582839012146,
        5.069705009460449,
        5.175479888916016,
        6.580523729324341,
        5.485254287719727,
        4.998796224594116,
        5.471888303756714
      ]
    },
    {
      "cost": [
        38,
        37,
        37,
        38,
        42,
        37,
        39,
        39,
        37,
        39
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.666332244873047,
        4.7447593212127686,
        4.5224785804748535,
        4.870606899261475,
        5.462125301361084,
        4.435714244842529,
        4.908073902130127,
        5.007178068161011,
        4.42943263053894,
        5.0039637088775635
      ]
    },
    {
      "cost": [
        36,
        299,
        39,
        37,
        36,
        37,
        299,
        36,
        36,
        36
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true
      ],
      "time": [
        5.5162272453308105,
        38.521586894989014,
        5.073538064956665,
        4.595225811004639,
        4.32328987121582,
        4.539459466934204,
        38.696505069732666,
        4.440930366516113,
        4.439674615859985,
        4.3777313232421875
      ]
    },
    {
      "cost": [
        43,
        43,
        44,
        43,
        44,
        43,
        43,
        43,
        43,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.087233066558838,
        7.235130310058594,
        7.343540191650391,
        7.290695905685425,
        7.228797197341919,
        6.716255187988281,
        6.686133861541748,
        6.7600626945495605,
        6.761549949645996,
        7.333397626876831
      ]
    },
    {
      "cost": [
        299,
        82,
        299,
        299,
        299,
        299,
        83,
        65,
        299,
        67
      ],
      "goal_reached": [
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true
      ],
      "time": [
        52.59085392951965,
        14.136187314987183,
        52.660611152648926,
        53.35407996177673,
        52.228187084198,
        50.68986511230469,
        14.44230341911316,
        11.190191507339478,
        50.474443197250366,
        11.41287612915039
      ]
    },
    {
      "cost": [
        38,
        38,
        39,
        38,
        39,
        39,
        38,
        38,
        38,
        41
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.2400062084198,
        6.227285146713257,
        6.902039051055908,
        6.096967458724976,
        6.674707651138306,
        6.817043304443359,
        6.379998207092285,
        6.098673105239868,
        6.0031044483184814,
        6.917693138122559
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        84,
        299,
        299,
        82,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false
      ],
      "time": [
        91.52471137046814,
        90.69674587249756,
        89.2953417301178,
        91.32509183883667,
        91.78577494621277,
        26.964659929275513,
        91.08085870742798,
        91.08688306808472,
        25.769103050231934,
        91.95538282394409
      ]
    },
    {
      "cost": [
        127,
        67,
        81,
        299,
        125,
        91,
        299,
        143,
        124,
        77
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        true
      ],
      "time": [
        41.18922972679138,
        19.645577669143677,
        23.070767879486084,
        90.43456935882568,
        38.49990916252136,
        26.721413135528564,
        89.4997661113739,
        41.73534846305847,
        37.36415433883667,
        22.43259286880493
      ]
    },
    {
      "cost": [
        67,
        66,
        66,
        64,
        64,
        65,
        65,
        65,
        64,
        65
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        24.257193565368652,
        20.358521699905396,
        19.491312980651855,
        18.955236434936523,
        18.873703718185425,
        18.93997025489807,
        19.292874574661255,
        19.89327645301819,
        17.935465097427368,
        19.25833034515381
      ]
    },
    {
      "cost": [
        71,
        72,
        71,
        70,
        70,
        70,
        71,
        72,
        71,
        70
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        39.393802881240845,
        36.48422122001648,
        34.64188814163208,
        34.289785861968994,
        32.07178020477295,
        32.01405382156372,
        34.96624231338501,
        35.26283383369446,
        32.658626556396484,
        32.87337136268616
      ]
    },
    {
      "cost": [
        87,
        86,
        83,
        86,
        83,
        299,
        89,
        299,
        299,
        85
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        47.64349818229675,
        43.00165677070618,
        42.32317495346069,
        44.384246826171875,
        40.50795865058899,
        150.9956328868866,
        41.55323576927185,
        145.7302942276001,
        152.5131015777588,
        40.714125633239746
      ]
    },
    {
      "cost": [
        75,
        77,
        75,
        75,
        81,
        75,
        76,
        77,
        77,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        41.06683135032654,
        37.7144501209259,
        34.18976950645447,
        34.93883538246155,
        42.591867446899414,
        34.16373801231384,
        38.056095600128174,
        36.242411375045776,
        36.064566135406494,
        35.341646909713745
      ]
    },
    {
      "cost": [
        89,
        90,
        89,
        94,
        90,
        89,
        299,
        299,
        90,
        91
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true
      ],
      "time": [
        75.9014344215393,
        73.92468690872192,
        63.7025089263916,
        69.54565834999084,
        69.64917159080505,
        58.331032037734985,
        215.69472002983093,
        210.35066413879395,
        73.02564477920532,
        64.03144764900208
      ]
    },
    {
      "cost": [
        81,
        80,
        80,
        80,
        80,
        83,
        80,
        80,
        80,
        80
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        67.74515175819397,
        58.23363542556763,
        56.91621541976929,
        53.77287411689758,
        53.502631187438965,
        68.65521669387817,
        53.41948318481445,
        54.49800729751587,
        53.93608283996582,
        55.61000108718872
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        114,
        116,
        107,
        107,
        299,
        111,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        false
      ],
      "time": [
        240.6828112602234,
        233.8960564136505,
        225.0747048854828,
        94.40709137916565,
        89.91171216964722,
        79.02712559700012,
        76.94047999382019,
        213.89713978767395,
        82.73629355430603,
        223.20459651947021
      ]
    }
  ],
  "eval_sizes": [
    7,
    7,
    7,
    8,
    8,
    8,
    9,
    9,
    9,
    10,
    10,
    10,
    13,
    13,
    13,
    16,
    16,
    16,
    19,
    19,
    19
  ],
  "name_arch": "actprop_2l_fd_pe",
  "name_expt": "det_gold_miner",
  "train_time": 7201.069601
}


==> results/asnets/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd-2019-07-18.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        52
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.51212739944458
      ]
    },
    {
      "cost": [
        38
      ],
      "goal_reached": [
        true
      ],
      "time": [
        5.4219887256622314
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.414990663528442
      ]
    },
    {
      "cost": [
        68
      ],
      "goal_reached": [
        true
      ],
      "time": [
        17.991909742355347
      ]
    },
    {
      "cost": [
        60
      ],
      "goal_reached": [
        true
      ],
      "time": [
        13.925987958908081
      ]
    },
    {
      "cost": [
        56
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.947316408157349
      ]
    },
    {
      "cost": [
        98
      ],
      "goal_reached": [
        true
      ],
      "time": [
        46.71603488922119
      ]
    },
    {
      "cost": [
        90
      ],
      "goal_reached": [
        true
      ],
      "time": [
        43.845674991607666
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        28.94638180732727
      ]
    },
    {
      "cost": [
        172
      ],
      "goal_reached": [
        true
      ],
      "time": [
        116.45405173301697
      ]
    },
    {
      "cost": [
        258
      ],
      "goal_reached": [
        true
      ],
      "time": [
        135.5331268310547
      ]
    },
    {
      "cost": [
        74
      ],
      "goal_reached": [
        true
      ],
      "time": [
        48.889684438705444
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        143.66764736175537
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        109.62724590301514
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        83.71180272102356
      ]
    },
    {
      "cost": [
        178
      ],
      "goal_reached": [
        true
      ],
      "time": [
        244.80635857582092
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        139.34021258354187
      ]
    },
    {
      "cost": [
        110
      ],
      "goal_reached": [
        true
      ],
      "time": [
        144.6674449443817
      ]
    },
    {
      "cost": [
        204
      ],
      "goal_reached": [
        true
      ],
      "time": [
        396.7803888320923
      ]
    },
    {
      "cost": [
        182
      ],
      "goal_reached": [
        true
      ],
      "time": [
        263.49744606018066
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        273.6757209300995
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        735.8993165493011
      ]
    },
    {
      "cost": [
        270
      ],
      "goal_reached": [
        true
      ],
      "time": [
        648.6118762493134
      ]
    },
    {
      "cost": [
        156
      ],
      "goal_reached": [
        true
      ],
      "time": [
        293.2025923728943
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        1018.103474855423
      ]
    },
    {
      "cost": [
        206
      ],
      "goal_reached": [
        true
      ],
      "time": [
        685.112664937973
      ]
    },
    {
      "cost": [
        146
      ],
      "goal_reached": [
        true
      ],
      "time": [
        519.1107807159424
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        1215.054531097412
      ]
    },
    {
      "cost": [
        184
      ],
      "goal_reached": [
        true
      ],
      "time": [
        730.4967141151428
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        1067.7603693008423
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_2l_fd",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7201.601057
}


==> results/asnets/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        54
      ],
      "goal_reached": [
        true
      ],
      "time": [
        10.855223894119263
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        38.997478008270264
      ]
    },
    {
      "cost": [
        46
      ],
      "goal_reached": [
        true
      ],
      "time": [
        9.827195405960083
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        68.7580463886261
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        68.50605058670044
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        68.02846312522888
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        106.76283407211304
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        106.29707622528076
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        25.320369243621826
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        166.58329391479492
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        153.1386923789978
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        151.87533926963806
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        214.93709206581116
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        233.52613401412964
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        235.0112874507904
      ]
    },
    {
      "cost": [
        158
      ],
      "goal_reached": [
        true
      ],
      "time": [
        155.48968267440796
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        272.3492908477783
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        275.0453019142151
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        378.19317507743835
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        377.2187457084656
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        376.2613399028778
      ]
    },
    {
      "cost": [
        210
      ],
      "goal_reached": [
        true
      ],
      "time": [
        350.44866132736206
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        476.11261439323425
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        474.49101305007935
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        559.306755065918
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        548.226743221283
      ]
    },
    {
      "cost": [
        152
      ],
      "goal_reached": [
        true
      ],
      "time": [
        302.3305449485779
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        663.2397494316101
      ]
    },
    {
      "cost": [
        206
      ],
      "goal_reached": [
        true
      ],
      "time": [
        433.0225920677185
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        642.8438293933868
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_2l_fd_no_heur_feats",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7201.312755
}


==> results/asnets/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        54
      ],
      "goal_reached": [
        true
      ],
      "time": [
        7.900221347808838
      ]
    },
    {
      "cost": [
        50
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.120336532592773
      ]
    },
    {
      "cost": [
        46
      ],
      "goal_reached": [
        true
      ],
      "time": [
        6.9732887744903564
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        16.704874992370605
      ]
    },
    {
      "cost": [
        56
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.12381386756897
      ]
    },
    {
      "cost": [
        58
      ],
      "goal_reached": [
        true
      ],
      "time": [
        14.554826259613037
      ]
    },
    {
      "cost": [
        92
      ],
      "goal_reached": [
        true
      ],
      "time": [
        37.62472724914551
      ]
    },
    {
      "cost": [
        88
      ],
      "goal_reached": [
        true
      ],
      "time": [
        36.2496178150177
      ]
    },
    {
      "cost": [
        64
      ],
      "goal_reached": [
        true
      ],
      "time": [
        26.46785593032837
      ]
    },
    {
      "cost": [
        118
      ],
      "goal_reached": [
        true
      ],
      "time": [
        69.82665348052979
      ]
    },
    {
      "cost": [
        94
      ],
      "goal_reached": [
        true
      ],
      "time": [
        45.720412254333496
      ]
    },
    {
      "cost": [
        78
      ],
      "goal_reached": [
        true
      ],
      "time": [
        38.00170874595642
      ]
    },
    {
      "cost": [
        134
      ],
      "goal_reached": [
        true
      ],
      "time": [
        109.42462134361267
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        246.9533793926239
      ]
    },
    {
      "cost": [
        100
      ],
      "goal_reached": [
        true
      ],
      "time": [
        68.99587893486023
      ]
    },
    {
      "cost": [
        154
      ],
      "goal_reached": [
        true
      ],
      "time": [
        166.78866410255432
      ]
    },
    {
      "cost": [
        108
      ],
      "goal_reached": [
        true
      ],
      "time": [
        99.05864667892456
      ]
    },
    {
      "cost": [
        112
      ],
      "goal_reached": [
        true
      ],
      "time": [
        122.6824402809143
      ]
    },
    {
      "cost": [
        174
      ],
      "goal_reached": [
        true
      ],
      "time": [
        246.29007411003113
      ]
    },
    {
      "cost": [
        170
      ],
      "goal_reached": [
        true
      ],
      "time": [
        235.89227509498596
      ]
    },
    {
      "cost": [
        142
      ],
      "goal_reached": [
        true
      ],
      "time": [
        164.64244318008423
      ]
    },
    {
      "cost": [
        198
      ],
      "goal_reached": [
        true
      ],
      "time": [
        356.75501561164856
      ]
    },
    {
      "cost": [
        194
      ],
      "goal_reached": [
        true
      ],
      "time": [
        337.9807496070862
      ]
    },
    {
      "cost": [
        164
      ],
      "goal_reached": [
        true
      ],
      "time": [
        285.25532817840576
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        619.0761799812317
      ]
    },
    {
      "cost": [
        180
      ],
      "goal_reached": [
        true
      ],
      "time": [
        372.6059081554413
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        611.6126484870911
      ]
    },
    {
      "cost": [
        234
      ],
      "goal_reached": [
        true
      ],
      "time": [
        627.5941762924194
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        722.2918846607208
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        721.9117748737335
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_2l_fd_no_lmcut",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7202.624817
}


==> results/asnets/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t1-s992",
    "mbw-b55-t7-s1529",
    "mbw-b55-t13-s653",
    "mbw-b60-t1-s842",
    "mbw-b60-t7-s124",
    "mbw-b60-t7-s261"
  ],
  "eval_runs": [
    {
      "cost": [
        54
      ],
      "goal_reached": [
        true
      ],
      "time": [
        8.836860179901123
      ]
    },
    {
      "cost": [
        46
      ],
      "goal_reached": [
        true
      ],
      "time": [
        10.098395586013794
      ]
    },
    {
      "cost": [
        42
      ],
      "goal_reached": [
        true
      ],
      "time": [
        9.719832420349121
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        17.78329372406006
      ]
    },
    {
      "cost": [
        66
      ],
      "goal_reached": [
        true
      ],
      "time": [
        18.1508629322052
      ]
    },
    {
      "cost": [
        58
      ],
      "goal_reached": [
        true
      ],
      "time": [
        15.616539239883423
      ]
    },
    {
      "cost": [
        94
      ],
      "goal_reached": [
        true
      ],
      "time": [
        42.15542531013489
      ]
    },
    {
      "cost": [
        92
      ],
      "goal_reached": [
        true
      ],
      "time": [
        41.03374147415161
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        126.33673429489136
      ]
    },
    {
      "cost": [
        114
      ],
      "goal_reached": [
        true
      ],
      "time": [
        80.07611989974976
      ]
    },
    {
      "cost": [
        94
      ],
      "goal_reached": [
        true
      ],
      "time": [
        64.87143516540527
      ]
    },
    {
      "cost": [
        76
      ],
      "goal_reached": [
        true
      ],
      "time": [
        50.77424168586731
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        140.9997274875641
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        280.24128341674805
      ]
    },
    {
      "cost": [
        96
      ],
      "goal_reached": [
        true
      ],
      "time": [
        105.6949143409729
      ]
    },
    {
      "cost": [
        144
      ],
      "goal_reached": [
        true
      ],
      "time": [
        213.03825497627258
      ]
    },
    {
      "cost": [
        102
      ],
      "goal_reached": [
        true
      ],
      "time": [
        138.7514786720276
      ]
    },
    {
      "cost": [
        104
      ],
      "goal_reached": [
        true
      ],
      "time": [
        137.77263498306274
      ]
    },
    {
      "cost": [
        226
      ],
      "goal_reached": [
        true
      ],
      "time": [
        428.16187715530396
      ]
    },
    {
      "cost": [
        160
      ],
      "goal_reached": [
        true
      ],
      "time": [
        313.8829336166382
      ]
    },
    {
      "cost": [
        140
      ],
      "goal_reached": [
        true
      ],
      "time": [
        263.3883969783783
      ]
    },
    {
      "cost": [
        210
      ],
      "goal_reached": [
        true
      ],
      "time": [
        558.2036554813385
      ]
    },
    {
      "cost": [
        200
      ],
      "goal_reached": [
        true
      ],
      "time": [
        520.5396673679352
      ]
    },
    {
      "cost": [
        162
      ],
      "goal_reached": [
        true
      ],
      "time": [
        406.025536775589
      ]
    },
    {
      "cost": [
        220
      ],
      "goal_reached": [
        true
      ],
      "time": [
        756.8926222324371
      ]
    },
    {
      "cost": [
        172
      ],
      "goal_reached": [
        true
      ],
      "time": [
        556.0780987739563
      ]
    },
    {
      "cost": [
        138
      ],
      "goal_reached": [
        true
      ],
      "time": [
        419.5838370323181
      ]
    },
    {
      "cost": [
        234
      ],
      "goal_reached": [
        true
      ],
      "time": [
        967.6108779907227
      ]
    },
    {
      "cost": [
        186
      ],
      "goal_reached": [
        true
      ],
      "time": [
        574.2519533634186
      ]
    },
    {
      "cost": [
        204
      ],
      "goal_reached": [
        true
      ],
      "time": [
        778.4397463798523
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55,
    55,
    55,
    60,
    60,
    60
  ],
  "name_arch": "actprop_2l_fd_old_style_pool",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7200.918738
}


==> results/asnets/results-experiments.det_matching_bw_custom-experiments.actprop_2l_fd_pe-2019-07-18.json <==
{
  "eval_names": [
    "mbw-b15-t1-s717",
    "mbw-b15-t3-s484",
    "mbw-b15-t3-s961",
    "mbw-b20-t1-s1244",
    "mbw-b20-t4-s1749",
    "mbw-b20-t4-s1830",
    "mbw-b25-t1-s1727",
    "mbw-b25-t2-s1558",
    "mbw-b25-t5-s888",
    "mbw-b30-t1-s1641",
    "mbw-b30-t5-s1551",
    "mbw-b30-t9-s1824",
    "mbw-b35-t1-s463",
    "mbw-b35-t5-s766",
    "mbw-b35-t8-s688",
    "mbw-b40-t1-s1766",
    "mbw-b40-t6-s1705",
    "mbw-b40-t10-s305",
    "mbw-b45-t1-s931",
    "mbw-b45-t2-s782",
    "mbw-b45-t6-s1396",
    "mbw-b50-t1-s1530",
    "mbw-b50-t4-s179",
    "mbw-b50-t7-s963",
    "mbw-b55-t13-s653"
  ],
  "eval_runs": [
    {
      "cost": [
        66,
        299,
        60,
        54,
        62,
        54,
        58,
        58,
        62,
        299
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false
      ],
      "time": [
        11.901702880859375,
        38.027920961380005,
        7.827353000640869,
        7.083722114562988,
        7.604380130767822,
        6.6334569454193115,
        7.590823411941528,
        6.955060005187988,
        7.691262245178223,
        39.4066424369812
      ]
    },
    {
      "cost": [
        46,
        299,
        299,
        50,
        299,
        70,
        46,
        299,
        50,
        42
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        true
      ],
      "time": [
        7.2655463218688965,
        40.36153554916382,
        40.2792809009552,
        6.835744142532349,
        40.66555404663086,
        9.72492265701294,
        6.231749534606934,
        40.98235893249512,
        7.0298566818237305,
        5.878286361694336
      ]
    },
    {
      "cost": [
        50,
        44,
        108,
        46,
        52,
        56,
        58,
        52,
        56,
        48
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.571125745773315,
        5.9851953983306885,
        14.497495651245117,
        6.259599685668945,
        7.216993570327759,
        7.527222394943237,
        8.028366565704346,
        7.046856880187988,
        7.680177688598633,
        6.4628026485443115
      ]
    },
    {
      "cost": [
        299,
        76,
        299,
        118,
        74,
        74,
        299,
        74,
        110,
        299
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false
      ],
      "time": [
        75.07432985305786,
        18.916120290756226,
        74.70138812065125,
        30.065233945846558,
        19.926299810409546,
        18.83150815963745,
        75.12184000015259,
        18.96361494064331,
        28.84178400039673,
        75.00552487373352
      ]
    },
    {
      "cost": [
        62,
        68,
        299,
        58,
        66,
        60,
        86,
        72,
        92,
        74
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.511934518814087,
        17.31746244430542,
        72.3781988620758,
        14.752842426300049,
        16.7826406955719,
        15.419650554656982,
        21.472686052322388,
        18.45715308189392,
        23.296855688095093,
        18.93725323677063
      ]
    },
    {
      "cost": [
        68,
        60,
        72,
        299,
        299,
        299,
        299,
        68,
        72,
        80
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        true
      ],
      "time": [
        18.352680683135986,
        15.504862070083618,
        18.29212522506714,
        75.30345344543457,
        75.44584441184998,
        75.12795495986938,
        76.02002143859863,
        17.391290426254272,
        19.049386739730835,
        21.27517318725586
      ]
    },
    {
      "cost": [
        299,
        299,
        122,
        299,
        130,
        186,
        130,
        118,
        126,
        136
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        129.22444462776184,
        123.19048404693604,
        54.756671667099,
        124.94133114814758,
        57.334779024124146,
        81.09611010551453,
        55.75724720954895,
        51.12910318374634,
        54.74247884750366,
        59.22818994522095
      ]
    },
    {
      "cost": [
        108,
        108,
        299,
        90,
        98,
        112,
        114,
        100,
        116,
        116
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        47.531747817993164,
        46.7630889415741,
        123.05376148223877,
        39.22873854637146,
        43.12081813812256,
        49.25571823120117,
        49.556610345840454,
        44.294700384140015,
        50.5869562625885,
        50.439725160598755
      ]
    },
    {
      "cost": [
        86,
        90,
        118,
        102,
        99,
        299,
        90,
        128,
        112,
        84
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.86103272438049,
        36.90303945541382,
        49.70213222503662,
        42.637335777282715,
        42.182698488235474,
        124.11937379837036,
        38.32066559791565,
        54.43778157234192,
        48.33003783226013,
        35.76550841331482
      ]
    },
    {
      "cost": [
        152,
        146,
        152,
        142,
        146,
        160,
        152,
        152,
        160,
        146
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        102.8950707912445,
        98.58659839630127,
        102.65842914581299,
        96.20039629936218,
        100.01019763946533,
        107.67777395248413,
        102.87085604667664,
        102.62652945518494,
        106.82088971138,
        97.38260793685913
      ]
    },
    {
      "cost": [
        112,
        116,
        132,
        122,
        124,
        108,
        112,
        154,
        128,
        120
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        73.39502954483032,
        74.5998547077179,
        85.76919102668762,
        80.94529724121094,
        80.41073560714722,
        71.50736141204834,
        74.03685641288757,
        99.05967354774475,
        84.3925552368164,
        78.37074255943298
      ]
    },
    {
      "cost": [
        104,
        96,
        150,
        104,
        86,
        86,
        83,
        94,
        88,
        104
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        67.6198353767395,
        62.9500949382782,
        98.31317043304443,
        69.15519142150879,
        56.425276041030884,
        56.558340072631836,
        54.31531476974487,
        61.28200173377991,
        59.419469356536865,
        68.13178515434265
      ]
    },
    {
      "cost": [
        164,
        196,
        234,
        299,
        166,
        162,
        156,
        186,
        196,
        220
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        163.20599222183228,
        192.30776953697205,
        228.77391457557678,
        257.79462480545044,
        160.96793460845947,
        156.93742418289185,
        147.34168314933777,
        176.78730154037476,
        181.0267252922058,
        199.55850481987
      ]
    },
    {
      "cost": [
        299,
        200,
        160,
        146,
        299,
        144,
        178,
        194,
        136,
        299
      ],
      "goal_reached": [
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false
      ],
      "time": [
        278.40757155418396,
        192.07066702842712,
        154.91800808906555,
        140.19495010375977,
        272.968786239624,
        138.03749680519104,
        170.47936749458313,
        182.57182812690735,
        124.0598533153534,
        247.30162978172302
      ]
    },
    {
      "cost": [
        120,
        124,
        126,
        299,
        108,
        122,
        126,
        144,
        108,
        134
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        114.06833362579346,
        117.48603081703186,
        119.81799340248108,
        259.990749835968,
        104.46788215637207,
        116.24746870994568,
        123.27591681480408,
        134.85269737243652,
        102.07075142860413,
        125.59874391555786
      ]
    },
    {
      "cost": [
        218,
        196,
        202,
        212,
        248,
        240,
        184,
        208,
        188,
        190
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        259.63741540908813,
        236.20598244667053,
        236.79762625694275,
        249.9731798171997,
        299.3720452785492,
        291.9786145687103,
        221.0302996635437,
        251.1635766029358,
        229.8765070438385,
        227.26528692245483
      ]
    },
    {
      "cost": [
        230,
        132,
        208,
        299,
        299,
        299,
        299,
        128,
        128,
        148
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        true
      ],
      "time": [
        293.57150888442993,
        174.48427271842957,
        273.42290782928467,
        340.94651985168457,
        348.75714635849,
        332.2104105949402,
        329.7490165233612,
        145.7848825454712,
        144.43290162086487,
        166.30323004722595
      ]
    },
    {
      "cost": [
        106,
        152,
        136,
        116,
        299,
        299,
        299,
        299,
        184,
        105
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true
      ],
      "time": [
        117.75064468383789,
        170.54976105690002,
        151.28310871124268,
        129.61902785301208,
        307.6740708351135,
        299.80570936203003,
        323.44744896888733,
        302.6762664318085,
        211.3557903766632,
        118.24263739585876
      ]
    },
    {
      "cost": [
        240,
        299,
        299,
        266,
        299,
        276,
        280,
        284,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        false
      ],
      "time": [
        500.179336309433,
        600.3931972980499,
        561.3304951190948,
        450.7528705596924,
        447.8796274662018,
        448.63880014419556,
        465.316148519516,
        468.76070380210876,
        484.0407769680023,
        488.74376678466797
      ]
    },
    {
      "cost": [
        198,
        299,
        299,
        234,
        250,
        299,
        299,
        222,
        299,
        246
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        true
      ],
      "time": [
        316.64272594451904,
        413.3825104236603,
        476.08571219444275,
        389.9106810092926,
        415.8007855415344,
        436.5928957462311,
        480.67157459259033,
        355.6565761566162,
        410.94068670272827,
        394.4808430671692
      ]
    },
    {
      "cost": [
        238,
        250,
        299,
        180,
        218,
        186,
        194,
        212,
        299,
        284
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        434.18449330329895,
        455.49948167800903,
        508.23482036590576,
        297.3752090930939,
        350.252103805542,
        283.32357692718506,
        293.96677589416504,
        324.32423400878906,
        459.0375962257385,
        440.3698902130127
      ]
    },
    {
      "cost": [
        274,
        299,
        286,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        605.75981092453,
        696.7801196575165,
        643.1709299087524,
        489.84303975105286,
        651.4187748432159,
        658.0986077785492,
        550.1063027381897,
        638.8352129459381,
        640.6030595302582,
        621.3231217861176
      ]
    },
    {
      "cost": [
        299,
        299,
        246,
        228,
        250,
        250,
        226,
        262,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false
      ],
      "time": [
        604.4723572731018,
        591.7264337539673,
        523.0114543437958,
        479.0171959400177,
        526.7811698913574,
        531.0181269645691,
        481.8515582084656,
        565.4753315448761,
        654.4832441806793,
        496.39869022369385
      ]
    },
    {
      "cost": [
        299,
        230,
        286,
        299,
        196,
        274,
        216,
        299,
        264,
        299
      ],
      "goal_reached": [
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false
      ],
      "time": [
        788.7018349170685,
        584.5888917446136,
        622.2850313186646,
        498.5469994544983,
        407.1426680088043,
        574.2253754138947,
        453.4020166397095,
        620.6695873737335,
        534.5187911987305,
        584.573276758194
      ]
    },
    {
      "cost": [
        200,
        222,
        282,
        176,
        196,
        299,
        192,
        252,
        199,
        252
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true
      ],
      "time": [
        669.7531011104584,
        710.1062352657318,
        766.3663108348846,
        444.15858793258667,
        490.323130607605,
        609.9325182437897,
        486.7930610179901,
        632.6999731063843,
        503.232253074646,
        638.3013117313385
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    20,
    20,
    20,
    25,
    25,
    25,
    30,
    30,
    30,
    35,
    35,
    35,
    40,
    40,
    40,
    45,
    45,
    45,
    50,
    50,
    50,
    55
  ],
  "name_arch": "actprop_2l_fd_pe",
  "name_expt": "det_matching_bw_custom",
  "train_time": 7202.066366
}


==> results/asnets/results-experiments.det_n_puzzle-experiments.actprop_3l_fd-2019-07-01.json <==
{
  "eval_names": [
    "n-puzzle-target-4x4-01-n-puzzle-testing-target-typed-n-puzzle-target-4x4-01-typed",
    "n-puzzle-target-4x4-02-n-puzzle-testing-target-typed-n-puzzle-target-4x4-02-typed",
    "n-puzzle-target-4x4-03-n-puzzle-testing-target-typed-n-puzzle-target-4x4-03-typed",
    "n-puzzle-target-4x4-04-n-puzzle-testing-target-typed-n-puzzle-target-4x4-04-typed",
    "n-puzzle-target-4x4-05-n-puzzle-testing-target-typed-n-puzzle-target-4x4-05-typed",
    "n-puzzle-target-5x5-01-n-puzzle-testing-target-typed-n-puzzle-target-5x5-01-typed",
    "n-puzzle-target-5x5-02-n-puzzle-testing-target-typed-n-puzzle-target-5x5-02-typed",
    "n-puzzle-target-5x5-03-n-puzzle-testing-target-typed-n-puzzle-target-5x5-03-typed",
    "n-puzzle-target-5x5-04-n-puzzle-testing-target-typed-n-puzzle-target-5x5-04-typed",
    "n-puzzle-target-5x5-05-n-puzzle-testing-target-typed-n-puzzle-target-5x5-05-typed",
    "n-puzzle-target-5x5-06-n-puzzle-testing-target-typed-n-puzzle-target-5x5-06-typed",
    "n-puzzle-target-5x5-07-n-puzzle-testing-target-typed-n-puzzle-target-5x5-07-typed",
    "n-puzzle-target-5x5-08-n-puzzle-testing-target-typed-n-puzzle-target-5x5-08-typed",
    "n-puzzle-target-5x5-09-n-puzzle-testing-target-typed-n-puzzle-target-5x5-09-typed",
    "n-puzzle-target-5x5-10-n-puzzle-testing-target-typed-n-puzzle-target-5x5-10-typed",
    "n-puzzle-target-5x5-11-n-puzzle-testing-target-typed-n-puzzle-target-5x5-11-typed",
    "n-puzzle-target-5x5-12-n-puzzle-testing-target-typed-n-puzzle-target-5x5-12-typed",
    "n-puzzle-target-5x5-13-n-puzzle-testing-target-typed-n-puzzle-target-5x5-13-typed",
    "n-puzzle-target-5x5-14-n-puzzle-testing-target-typed-n-puzzle-target-5x5-14-typed",
    "n-puzzle-target-5x5-15-n-puzzle-testing-target-typed-n-puzzle-target-5x5-15-typed",
    "n-puzzle-target-6x6-01-n-puzzle-testing-target-typed-n-puzzle-target-6x6-01-typed",
    "n-puzzle-target-6x6-02-n-puzzle-testing-target-typed-n-puzzle-target-6x6-02-typed",
    "n-puzzle-target-6x6-03-n-puzzle-testing-target-typed-n-puzzle-target-6x6-03-typed",
    "n-puzzle-target-6x6-04-n-puzzle-testing-target-typed-n-puzzle-target-6x6-04-typed",
    "n-puzzle-target-6x6-05-n-puzzle-testing-target-typed-n-puzzle-target-6x6-05-typed",
    "n-puzzle-target-7x7-01-n-puzzle-testing-target-typed-n-puzzle-target-7x7-01-typed",
    "n-puzzle-target-7x7-02-n-puzzle-testing-target-typed-n-puzzle-target-7x7-02-typed",
    "n-puzzle-target-7x7-03-n-puzzle-testing-target-typed-n-puzzle-target-7x7-03-typed",
    "n-puzzle-target-7x7-04-n-puzzle-testing-target-typed-n-puzzle-target-7x7-04-typed",
    "n-puzzle-target-7x7-05-n-puzzle-testing-target-typed-n-puzzle-target-7x7-05-typed"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        19.538220405578613
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        19.065118312835693
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        16.221054553985596
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        18.724030256271362
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        18.82209277153015
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        64.33782863616943
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        65.09296178817749
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        58.20892667770386
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        57.237905502319336
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        65.4647843837738
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        58.18280005455017
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        64.8146460056305
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        64.32969307899475
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        65.9743242263794
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        65.03949165344238
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        64.7837963104248
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        64.35832357406616
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        64.65726900100708
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        71.74853515625
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        68.33848929405212
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        174.7963616847992
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        164.75524044036865
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        170.5943443775177
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        170.31639051437378
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        169.34877562522888
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        398.9157087802887
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        429.89462423324585
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        304.1181056499481
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        387.7437267303467
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        382.6169331073761
      ]
    }
  ],
  "eval_sizes": [
    4,
    4,
    4,
    4,
    4,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    6,
    6,
    6,
    6,
    6,
    7,
    7,
    7,
    7,
    7
  ],
  "name_arch": "actprop_3l_fd",
  "name_expt": "det_n_puzzle",
  "train_time": 7200.254139
}


==> results/asnets/results-experiments.det_n_puzzle-experiments.actprop_3l_fd_pe-2019-07-01.json <==
{
  "eval_names": [
    "n-puzzle-target-4x4-01-n-puzzle-testing-target-typed-n-puzzle-target-4x4-01-typed",
    "n-puzzle-target-4x4-02-n-puzzle-testing-target-typed-n-puzzle-target-4x4-02-typed",
    "n-puzzle-target-4x4-03-n-puzzle-testing-target-typed-n-puzzle-target-4x4-03-typed",
    "n-puzzle-target-4x4-04-n-puzzle-testing-target-typed-n-puzzle-target-4x4-04-typed",
    "n-puzzle-target-4x4-05-n-puzzle-testing-target-typed-n-puzzle-target-4x4-05-typed",
    "n-puzzle-target-5x5-01-n-puzzle-testing-target-typed-n-puzzle-target-5x5-01-typed",
    "n-puzzle-target-5x5-02-n-puzzle-testing-target-typed-n-puzzle-target-5x5-02-typed",
    "n-puzzle-target-5x5-03-n-puzzle-testing-target-typed-n-puzzle-target-5x5-03-typed",
    "n-puzzle-target-5x5-04-n-puzzle-testing-target-typed-n-puzzle-target-5x5-04-typed",
    "n-puzzle-target-5x5-05-n-puzzle-testing-target-typed-n-puzzle-target-5x5-05-typed",
    "n-puzzle-target-5x5-06-n-puzzle-testing-target-typed-n-puzzle-target-5x5-06-typed",
    "n-puzzle-target-5x5-07-n-puzzle-testing-target-typed-n-puzzle-target-5x5-07-typed",
    "n-puzzle-target-5x5-08-n-puzzle-testing-target-typed-n-puzzle-target-5x5-08-typed",
    "n-puzzle-target-5x5-09-n-puzzle-testing-target-typed-n-puzzle-target-5x5-09-typed",
    "n-puzzle-target-5x5-10-n-puzzle-testing-target-typed-n-puzzle-target-5x5-10-typed",
    "n-puzzle-target-5x5-11-n-puzzle-testing-target-typed-n-puzzle-target-5x5-11-typed",
    "n-puzzle-target-5x5-12-n-puzzle-testing-target-typed-n-puzzle-target-5x5-12-typed",
    "n-puzzle-target-5x5-13-n-puzzle-testing-target-typed-n-puzzle-target-5x5-13-typed",
    "n-puzzle-target-5x5-14-n-puzzle-testing-target-typed-n-puzzle-target-5x5-14-typed",
    "n-puzzle-target-5x5-15-n-puzzle-testing-target-typed-n-puzzle-target-5x5-15-typed",
    "n-puzzle-target-6x6-01-n-puzzle-testing-target-typed-n-puzzle-target-6x6-01-typed",
    "n-puzzle-target-6x6-02-n-puzzle-testing-target-typed-n-puzzle-target-6x6-02-typed",
    "n-puzzle-target-6x6-03-n-puzzle-testing-target-typed-n-puzzle-target-6x6-03-typed",
    "n-puzzle-target-6x6-04-n-puzzle-testing-target-typed-n-puzzle-target-6x6-04-typed",
    "n-puzzle-target-6x6-05-n-puzzle-testing-target-typed-n-puzzle-target-6x6-05-typed",
    "n-puzzle-target-7x7-01-n-puzzle-testing-target-typed-n-puzzle-target-7x7-01-typed",
    "n-puzzle-target-7x7-02-n-puzzle-testing-target-typed-n-puzzle-target-7x7-02-typed",
    "n-puzzle-target-7x7-03-n-puzzle-testing-target-typed-n-puzzle-target-7x7-03-typed",
    "n-puzzle-target-7x7-04-n-puzzle-testing-target-typed-n-puzzle-target-7x7-04-typed",
    "n-puzzle-target-7x7-05-n-puzzle-testing-target-typed-n-puzzle-target-7x7-05-typed"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        157,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        23.594353675842285,
        21.523659467697144,
        21.483829498291016,
        22.302202701568604,
        21.472344160079956,
        21.43319034576416,
        11.652932167053223,
        21.051913738250732,
        20.936867237091064,
        21.227498292922974
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.20397424697876,
        16.87536311149597,
        17.101650714874268,
        16.812079906463623,
        17.420194625854492,
        16.84978222846985,
        17.152437448501587,
        16.913005352020264,
        17.110028743743896,
        16.80381751060486
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        197,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.181055307388306,
        20.960691928863525,
        21.23286199569702,
        14.158538579940796,
        21.1095187664032,
        21.02722978591919,
        21.15071201324463,
        20.74615979194641,
        20.719322681427002,
        20.402854681015015
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        207,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        22.217203617095947,
        21.23028564453125,
        20.829883575439453,
        20.599817991256714,
        20.35471272468567,
        21.07104778289795,
        20.665852308273315,
        14.664358139038086,
        20.587379217147827,
        20.64256763458252
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.200374126434326,
        21.183007955551147,
        20.9776554107666,
        20.687296390533447,
        21.396573543548584,
        21.252920150756836,
        21.112396001815796,
        20.300943851470947,
        20.398105144500732,
        20.57889223098755
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        73.89432382583618,
        74.83293747901917,
        73.10270857810974,
        72.98561000823975,
        74.87569546699524,
        74.02344346046448,
        72.88366842269897,
        74.12980818748474,
        76.470782995224,
        74.43784499168396
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        73.42210268974304,
        72.17665886878967,
        74.85886764526367,
        73.6837854385376,
        74.22386312484741,
        73.81898403167725,
        73.96482872962952,
        73.36983752250671,
        76.36919021606445,
        76.56589603424072
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        71.67959451675415,
        72.59553480148315,
        74.94529056549072,
        73.30280447006226,
        74.25831699371338,
        73.15984034538269,
        75.05919122695923,
        74.60293745994568,
        76.36235427856445,
        76.4412488937378
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        76.64997482299805,
        76.41038703918457,
        72.67296957969666,
        74.66486668586731,
        75.80444049835205,
        77.55441808700562,
        76.0999743938446,
        75.2817075252533,
        76.03774166107178,
        75.49988102912903
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        74.98398566246033,
        75.88010144233704,
        76.52127623558044,
        74.03624391555786,
        75.32428765296936,
        76.41641807556152,
        75.53228950500488,
        76.89821410179138,
        77.80492925643921,
        77.71440148353577
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        72.36139822006226,
        75.55471467971802,
        77.48734784126282,
        74.93211603164673,
        75.09478306770325,
        75.85898780822754,
        78.32662034034729,
        75.37610411643982,
        76.95043873786926,
        76.45951318740845
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        75.17265582084656,
        74.84542417526245,
        71.91968989372253,
        73.8266019821167,
        74.40975642204285,
        75.58061742782593,
        75.14198327064514,
        75.17013955116272,
        75.46503686904907,
        77.24180436134338
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        72.07230830192566,
        73.28597831726074,
        71.70708084106445,
        70.17705416679382,
        73.48642587661743,
        73.46041917800903,
        74.21008586883545,
        71.49199962615967,
        73.32604503631592,
        74.73737335205078
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        79.85405588150024,
        80.90703535079956,
        70.78863453865051,
        75.85585570335388,
        77.08223938941956,
        77.48932218551636,
        77.06203103065491,
        77.20005249977112,
        78.34764075279236,
        77.97695827484131
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        78.38720917701721,
        73.78389763832092,
        76.40336513519287,
        76.865398645401,
        77.46431255340576,
        77.97416973114014,
        77.45794034004211,
        74.50063872337341,
        79.1108467578888,
        77.83183169364929
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        78.84616780281067,
        80.82801127433777,
        78.32635879516602,
        80.58000659942627,
        82.2950987815857,
        80.256765127182,
        81.57284998893738,
        80.34132957458496,
        82.72704267501831,
        81.26225447654724
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        79.21814966201782,
        79.85695457458496,
        80.16510558128357,
        78.1262903213501,
        82.801926612854,
        80.3434944152832,
        83.32283663749695,
        81.24545407295227,
        82.78008985519409,
        83.65203070640564
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        77.36125588417053,
        76.0290470123291,
        72.96409630775452,
        73.04969096183777,
        75.81900119781494,
        76.5365960597992,
        74.86649346351624,
        76.57368803024292,
        75.48143196105957,
        77.05483055114746
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        75.884610414505,
        74.04046845436096,
        74.09150767326355,
        73.70650482177734,
        76.91683626174927,
        76.82754611968994,
        75.00049257278442,
        75.26922631263733,
        76.86828517913818,
        76.67842030525208
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        74.51495599746704,
        75.23840045928955,
        75.79319715499878,
        73.83844709396362,
        74.52433061599731,
        73.48961043357849,
        75.69330143928528,
        74.95167231559753,
        77.34700131416321,
        77.25012850761414
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        206.7345747947693,
        195.42493534088135,
        205.1600787639618,
        202.59768438339233,
        215.45973014831543,
        214.725026845932,
        210.10857558250427,
        217.7115604877472,
        201.87538743019104,
        197.29457187652588
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        208.52014064788818,
        215.69212532043457,
        221.60415410995483,
        209.1142270565033,
        214.51402187347412,
        221.05655813217163,
        220.61985421180725,
        199.11180996894836,
        205.50839114189148,
        209.22244262695312
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        191.90565872192383,
        202.30181288719177,
        209.60409116744995,
        207.77403211593628,
        202.03382444381714,
        211.8719744682312,
        203.7957627773285,
        192.76251316070557,
        201.49873232841492,
        190.11514449119568
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        200.69679403305054,
        180.71245908737183,
        199.0413637161255,
        189.2340075969696,
        196.65575861930847,
        198.21292877197266,
        203.42683458328247,
        200.16523241996765,
        197.33737182617188,
        197.9292242527008
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        218.74099469184875,
        217.27795839309692,
        213.52564096450806,
        221.2413969039917,
        214.67308568954468,
        203.72994542121887,
        204.5886046886444,
        199.03245639801025,
        192.92197561264038,
        193.88103032112122
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        494.40649247169495,
        552.3905425071716,
        546.298455953598,
        511.5019233226776,
        411.02860951423645,
        439.5837790966034,
        463.11249923706055,
        457.00422644615173,
        480.4217953681946,
        372.0354816913605
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        657.4593379497528,
        471.54160380363464,
        626.0173425674438,
        541.1466493606567,
        451.9715793132782,
        468.22169256210327,
        475.79337430000305,
        461.11444640159607,
        478.79727387428284,
        459.14072728157043
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        474.1858196258545,
        558.1585206985474,
        542.2502567768097,
        499.0995512008667,
        464.7194366455078,
        414.6608097553253,
        454.80756640434265,
        464.2363283634186,
        406.471702337265,
        376.7195794582367
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        580.4064350128174,
        586.8178100585938,
        567.819705247879,
        499.7352600097656,
        477.5598089694977,
        446.3197867870331,
        452.2388560771942,
        485.955518245697,
        449.0246157646179,
        427.9267382621765
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        574.1781370639801,
        499.0833103656769,
        509.26645255088806,
        466.4597313404083,
        433.27139019966125,
        461.3577950000763,
        450.3002247810364,
        467.4173138141632,
        434.4454870223999,
        380.2850217819214
      ]
    }
  ],
  "eval_sizes": [
    4,
    4,
    4,
    4,
    4,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    5,
    6,
    6,
    6,
    6,
    6,
    7,
    7,
    7,
    7,
    7
  ],
  "name_arch": "actprop_3l_fd_pe",
  "name_expt": "det_n_puzzle",
  "train_time": 7200.445261
}


==> results/asnets/results-experiments.det_parking-experiments.actprop_2l_fd-2019-05-30.json <==
{
  "eval_names": [],
  "eval_runs": [],
  "eval_sizes": [],
  "name_arch": "actprop_2l_fd",
  "name_expt": "det_parking",
  "train_time": 7200.966897
}


==> results/asnets/results-experiments.det_parking-experiments.actprop_2l_fd_no_lmcut-2019-04-13.json <==
{
  "eval_names": [
    "parking-parking-testing-target-typed-parking-target-c10-05-typed",
    "parking-parking-testing-target-typed-parking-target-c10-07-typed",
    "parking-parking-testing-target-typed-parking-target-c10-08-typed",
    "parking-parking-testing-target-typed-parking-target-c10-09-typed",
    "parking-parking-testing-target-typed-parking-target-c10-10-typed"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        612.0502626895905
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        616.7773561477661
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        616.9707980155945
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        621.9986674785614
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        632.309736251831
      ]
    }
  ],
  "eval_sizes": [
    10,
    10,
    10,
    10,
    10
  ],
  "name_arch": "actprop_2l_fd_no_lmcut",
  "name_expt": "det_parking",
  "train_time": 7200.347506
}


==> results/asnets/results-experiments.det_parking-experiments.actprop_2l_fd_pe-2019-05-30.json <==
{
  "eval_names": [],
  "eval_runs": [],
  "eval_sizes": [],
  "name_arch": "actprop_2l_fd_pe",
  "name_expt": "det_parking",
  "train_time": 7200.511521
}


==> results/asnets/results-experiments.det_sokoban-experiments.actprop_3l_fd-2019-07-01.json <==
{
  "eval_names": [
    "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed",
    "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed",
    "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed",
    "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed",
    "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed",
    "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed",
    "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed",
    "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed",
    "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed",
    "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed",
    "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed",
    "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed",
    "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed",
    "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed",
    "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed",
    "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed",
    "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed",
    "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed",
    "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed",
    "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed",
    "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed",
    "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed",
    "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed",
    "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed",
    "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed",
    "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed",
    "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed",
    "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed",
    "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed",
    "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        38.003326654434204
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        37.998379707336426
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        41.583473205566406
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        37.28542995452881
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        42.06846761703491
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        32.03193521499634
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        37.7412109375
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        40.09017372131348
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        36.575907468795776
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        36.53143811225891
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        49.133814573287964
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        56.79628300666809
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        52.41730284690857
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        50.71619534492493
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        49.146048069000244
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        51.7439968585968
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        51.610177993774414
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        49.93286490440369
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        51.46468925476074
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        46.42937231063843
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        50.42503833770752
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        50.39888954162598
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        50.90549445152283
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        49.3106050491333
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.0198872089386
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        42.02968120574951
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        46.321526765823364
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        49.2989866733551
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        44.53249216079712
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        43.389408349990845
      ]
    }
  ],
  "eval_sizes": [
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9
  ],
  "name_arch": "actprop_3l_fd",
  "name_expt": "det_sokoban",
  "train_time": 7200.605727
}


==> results/asnets/results-experiments.det_sokoban-experiments.actprop_3l_fd_no_lmcut-2019-07-01.json <==
{
  "eval_names": [
    "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed",
    "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed",
    "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed",
    "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed",
    "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed",
    "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed",
    "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed",
    "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed",
    "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed",
    "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed",
    "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed",
    "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed",
    "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed",
    "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed",
    "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed",
    "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed",
    "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed",
    "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed",
    "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed",
    "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed",
    "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed",
    "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed",
    "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed",
    "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed",
    "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed",
    "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed",
    "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed",
    "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed",
    "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed",
    "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed"
  ],
  "eval_runs": [
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        35.092790842056274
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        34.21257281303406
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        34.02026677131653
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        32.90464234352112
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        37.16649055480957
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        26.049267292022705
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        34.53651404380798
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        35.28774952888489
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        32.555503606796265
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        33.52770209312439
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        45.00219011306763
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.148518800735474
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.98761868476868
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        46.21796417236328
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        45.31023716926575
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.91787028312683
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        44.988755226135254
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        44.99246621131897
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.393118381500244
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        41.75732707977295
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        45.883668184280396
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        46.57658338546753
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.567718505859375
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        42.52324104309082
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        47.40223264694214
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        42.28268909454346
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        45.80342173576355
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        49.02144384384155
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        43.078943729400635
      ]
    },
    {
      "cost": [
        299
      ],
      "goal_reached": [
        false
      ],
      "time": [
        42.30557417869568
      ]
    }
  ],
  "eval_sizes": [
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9
  ],
  "name_arch": "actprop_3l_fd_no_lmcut",
  "name_expt": "det_sokoban",
  "train_time": 7200.840507
}


==> results/asnets/results-experiments.det_sokoban-experiments.actprop_3l_fd_pe-2019-07-01.json <==
{
  "eval_names": [
    "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed",
    "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed",
    "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed",
    "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed",
    "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed",
    "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed",
    "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed",
    "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed",
    "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed",
    "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed",
    "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed",
    "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed",
    "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed",
    "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed",
    "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed",
    "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed",
    "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed",
    "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed",
    "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed",
    "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed",
    "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed",
    "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed",
    "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed",
    "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed",
    "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed",
    "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed",
    "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed",
    "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed",
    "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed",
    "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        34.38307762145996,
        33.41286897659302,
        34.11966395378113,
        34.267141580581665,
        34.452266216278076,
        34.58700919151306,
        34.871281147003174,
        34.27288317680359,
        34.308310985565186,
        35.280606269836426
      ]
    },
    {
      "cost": [
        299,
        299,
        90,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        35.22498369216919,
        33.315356492996216,
        11.53064775466919,
        35.2424042224884,
        34.86681818962097,
        35.507686614990234,
        35.31849527359009,
        35.04631447792053,
        34.81005311012268,
        35.16181921958923
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        181,
        299,
        69,
        129
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true
      ],
      "time": [
        36.31405568122864,
        35.17060732841492,
        35.340888023376465,
        35.011953830718994,
        35.093305587768555,
        35.037498474121094,
        22.20274591445923,
        34.89327597618103,
        8.914571285247803,
        15.849718570709229
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        75,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        34.6303596496582,
        34.064098834991455,
        33.88330316543579,
        34.86948895454407,
        34.33000946044922,
        34.26669096946716,
        34.47030973434448,
        34.91628909111023,
        9.408170461654663,
        34.562591314315796
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        37.86624598503113,
        36.73627734184265,
        37.90742826461792,
        37.25560808181763,
        37.53902554512024,
        37.50065779685974,
        37.50544333457947,
        36.814441442489624,
        36.67397952079773,
        37.6813805103302
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        27.21116065979004,
        26.961316108703613,
        26.970957279205322,
        26.70804524421692,
        26.494483947753906,
        27.072184801101685,
        26.655088901519775,
        26.58682370185852,
        27.354549169540405,
        26.613916635513306
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        34.902243852615356,
        34.25626754760742,
        34.23077893257141,
        33.45167684555054,
        34.315598487854004,
        34.317134141922,
        35.758280754089355,
        35.23655080795288,
        35.26333522796631,
        35.50700306892395
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        36.05047583580017,
        35.28590393066406,
        35.93823790550232,
        36.677649974823,
        36.47627353668213,
        36.19899916648865,
        36.19015550613403,
        36.432626485824585,
        37.076672315597534,
        36.622267723083496
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        35.39370393753052,
        32.81546950340271,
        32.78942370414734,
        32.800724029541016,
        33.8060302734375,
        33.30607080459595,
        32.95588040351868,
        33.408324003219604,
        32.813064098358154,
        33.018571853637695
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        69,
        299,
        299,
        83,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        33.506170988082886,
        33.79327654838562,
        33.87776327133179,
        33.526986837387085,
        8.315183877944946,
        34.191250801086426,
        34.58994245529175,
        9.746522188186646,
        33.992881536483765,
        33.49290108680725
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        132,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        46.72957801818848,
        46.073376178741455,
        46.95481872558594,
        47.47104573249817,
        47.39423632621765,
        46.67766332626343,
        46.39414668083191,
        46.986337661743164,
        22.681297540664673,
        47.22005009651184
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        50.93497061729431,
        51.1318998336792,
        50.96572160720825,
        51.024728775024414,
        50.181572675704956,
        51.022351026535034,
        51.21287655830383,
        50.06569743156433,
        51.2842218875885,
        50.17692494392395
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        51.398796796798706,
        50.2125301361084,
        50.38950300216675,
        49.09770631790161,
        49.520859241485596,
        50.28902792930603,
        48.18224859237671,
        49.44696617126465,
        50.45718502998352,
        50.780462980270386
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        50.35031986236572,
        48.747469663619995,
        48.6714928150177,
        48.490193128585815,
        47.917405128479004,
        47.435811281204224,
        47.823649883270264,
        48.50299406051636,
        48.06777834892273,
        49.42677617073059
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        47.273080348968506,
        47.30663990974426,
        46.96904516220093,
        47.247722148895264,
        46.70858359336853,
        47.73541831970215,
        47.313236713409424,
        47.94390106201172,
        48.005045890808105,
        47.12753391265869
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        48.78226351737976,
        47.859130859375,
        47.17887544631958,
        47.0196099281311,
        48.105217695236206,
        47.88572859764099,
        48.31930994987488,
        48.30896782875061,
        48.0479040145874,
        48.553043365478516
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        46.055190563201904,
        46.04301428794861,
        45.53844118118286,
        46.1143159866333,
        45.43016743659973,
        45.72203016281128,
        45.8624701499939,
        45.359238386154175,
        46.049675941467285,
        45.90294885635376
      ]
    },
    {
      "cost": [
        299,
        103,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        47.42625308036804,
        16.56531000137329,
        45.926409006118774,
        46.17068576812744,
        46.49988794326782,
        46.97252345085144,
        47.73274087905884,
        46.124736309051514,
        46.21931433677673,
        46.774791955947876
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        48.57748985290527,
        48.59932827949524,
        47.60266041755676,
        47.438568353652954,
        47.68931460380554,
        47.66574740409851,
        47.93671631813049,
        47.78128957748413,
        48.26362204551697,
        48.6091468334198
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        44.117353200912476,
        43.25458598136902,
        42.538089990615845,
        41.67902588844299,
        42.63783288002014,
        42.00601100921631,
        42.22569465637207,
        42.404977798461914,
        43.40631818771362,
        42.88421678543091
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        47.8180627822876,
        47.73275327682495,
        47.840989112854004,
        47.70843315124512,
        47.155194997787476,
        47.67177176475525,
        48.40696620941162,
        47.307469844818115,
        47.2279634475708,
        47.190590143203735
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        47.14137268066406,
        47.6511549949646,
        46.3385226726532,
        45.91384482383728,
        46.72302842140198,
        46.19654107093811,
        45.79213833808899,
        46.79824256896973,
        46.106409549713135,
        47.33343553543091
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        50.813517808914185,
        49.86239242553711,
        47.83197784423828,
        47.0568425655365,
        47.855671644210815,
        46.88137912750244,
        47.83087944984436,
        49.029146909713745,
        47.516870737075806,
        47.971362352371216
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        45.96969246864319,
        45.40886449813843,
        46.26318955421448,
        45.213295221328735,
        44.78521537780762,
        45.008543729782104,
        45.39642786979675,
        44.62224745750427,
        44.62800192832947,
        45.60978651046753
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        48.504637241363525,
        47.43788123130798,
        46.817782402038574,
        47.18453550338745,
        46.87769865989685,
        47.25177001953125,
        47.11623811721802,
        47.801198959350586,
        47.58926486968994,
        48.82865810394287
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        43.99824905395508,
        44.51138949394226,
        43.33059120178223,
        42.60390567779541,
        43.5767502784729,
        42.95875310897827,
        44.03994536399841,
        44.92669081687927,
        43.740017890930176,
        44.48348426818848
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        47.53515696525574,
        49.124030113220215,
        46.83295488357544,
        46.56032919883728,
        48.05342745780945,
        47.36325550079346,
        45.93272089958191,
        46.727240324020386,
        47.22454500198364,
        47.122793197631836
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        79,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        51.39880108833313,
        50.36761164665222,
        50.280906677246094,
        50.0992488861084,
        51.370391607284546,
        50.10831379890442,
        49.438652992248535,
        14.343923568725586,
        51.091925621032715,
        50.72896862030029
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        47.06454086303711,
        46.38724875450134,
        45.623998165130615,
        45.3297963142395,
        46.34440016746521,
        45.232622146606445,
        45.50075936317444,
        46.812803745269775,
        45.43717169761658,
        45.155763149261475
      ]
    },
    {
      "cost": [
        299,
        125,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        42.87767744064331,
        19.021624088287354,
        42.354910373687744,
        43.5791335105896,
        42.61084985733032,
        42.60862970352173,
        42.97390103340149,
        43.16821360588074,
        43.12589120864868,
        43.822420597076416
      ]
    }
  ],
  "eval_sizes": [
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9,
    9
  ],
  "name_arch": "actprop_3l_fd_pe",
  "name_expt": "det_sokoban",
  "train_time": 7201.062941
}


==> results/asnets/results-experiments.ex_blocksworld-experiments.actprop_2l-2019-07-18.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        28,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        28,
        28,
        28,
        28,
        28,
        28,
        299,
        28,
        28,
        28,
        299,
        28,
        28,
        28,
        28,
        299,
        299,
        28,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        0.8870465755462646,
        6.62494421005249,
        6.677231311798096,
        6.542631149291992,
        6.571858167648315,
        6.458614349365234,
        6.600206613540649,
        6.458390712738037,
        5.62541127204895,
        0.5974729061126709,
        0.5401175022125244,
        0.6201560497283936,
        0.5896697044372559,
        0.5807759761810303,
        0.589320182800293,
        6.627717733383179,
        0.5468013286590576,
        0.5400714874267578,
        0.5379428863525391,
        6.611403703689575,
        0.5349886417388916,
        0.5938332080841064,
        0.5884079933166504,
        0.5426712036132812,
        5.588724613189697,
        6.507983922958374,
        0.6140310764312744,
        6.497593641281128,
        6.439953565597534,
        6.5530455112457275
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.490114450454712,
        7.062952280044556,
        7.0578837394714355,
        6.943464756011963,
        6.808389186859131,
        7.141675710678101,
        6.988216876983643,
        7.071864128112793,
        6.833205461502075,
        6.9935243129730225,
        6.814039707183838,
        6.967581748962402,
        6.698473930358887,
        6.065781831741333,
        6.812845230102539,
        6.957469940185547,
        6.847818374633789,
        7.0772364139556885,
        7.02085018157959,
        7.0741095542907715,
        6.920780897140503,
        7.0947911739349365,
        7.03263783454895,
        7.1650636196136475,
        6.865410804748535,
        6.146391153335571,
        6.877744197845459,
        7.072538614273071,
        7.03322434425354,
        6.96246600151062
      ]
    },
    {
      "cost": [
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        299,
        299,
        26
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        8.613213062286377,
        0.7294900417327881,
        8.14183497428894,
        0.7210593223571777,
        8.045808553695679,
        0.7136180400848389,
        8.01193118095398,
        0.7245409488677979,
        8.104877471923828,
        0.6828558444976807,
        0.6552436351776123,
        7.127859115600586,
        8.078231573104858,
        0.6347377300262451,
        0.6336936950683594,
        0.6822848320007324,
        8.135925054550171,
        7.08073091506958,
        0.7079329490661621,
        0.7287089824676514,
        0.66461181640625,
        8.07114553451538,
        0.6324498653411865,
        0.6945679187774658,
        7.9929234981536865,
        8.181308269500732,
        0.6868686676025391,
        7.097230672836304,
        7.168548583984375,
        0.6383678913116455
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.4345240592956543,
        0.9029183387756348,
        1.052708625793457,
        0.875788688659668,
        9.890475749969482,
        0.8259549140930176,
        0.986422061920166,
        0.8413450717926025,
        0.740166425704956,
        0.8030405044555664,
        0.9084165096282959,
        0.8816964626312256,
        0.705000638961792,
        0.848078727722168,
        0.8453588485717773,
        0.7945504188537598,
        0.7811617851257324,
        0.7159643173217773,
        0.8708226680755615,
        0.85422682762146,
        0.790372371673584,
        0.8179972171783447,
        0.7521762847900391,
        0.7954072952270508,
        0.8823554515838623,
        0.8058962821960449,
        0.9023621082305908,
        0.7153496742248535,
        0.7806415557861328,
        0.7831294536590576
      ]
    },
    {
      "cost": [
        299,
        299,
        56,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        56,
        299,
        299,
        299,
        56,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        11.22564148902893,
        9.983827829360962,
        1.9010989665985107,
        9.635147094726562,
        9.770421504974365,
        9.758277416229248,
        9.755239486694336,
        9.847703456878662,
        9.74575662612915,
        9.76194167137146,
        9.821212768554688,
        9.85278582572937,
        1.7745740413665771,
        9.815703868865967,
        9.79893445968628,
        9.830182790756226,
        1.6363072395324707,
        9.85716962814331,
        9.808834791183472,
        9.751375913619995,
        9.787557601928711,
        10.005330562591553,
        10.016684293746948,
        10.025271892547607,
        9.953214168548584,
        9.91158652305603,
        9.942346334457397,
        9.908082962036133,
        9.960656642913818,
        9.789094924926758
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        32,
        299,
        299,
        299,
        32,
        299,
        42,
        58,
        299,
        299,
        48,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        7.975724458694458,
        7.872683525085449,
        7.864683151245117,
        7.744724988937378,
        7.780105113983154,
        7.838860750198364,
        7.668219804763794,
        7.808549880981445,
        7.710500001907349,
        7.765660762786865,
        7.724177837371826,
        7.905151605606079,
        7.558698892593384,
        7.953963994979858,
        7.719970703125,
        7.72657585144043,
        7.693136215209961,
        0.8001992702484131,
        7.779240846633911,
        7.8314666748046875,
        7.969820499420166,
        0.8607981204986572,
        7.951245546340942,
        1.113853931427002,
        1.4429759979248047,
        7.8980395793914795,
        7.768092155456543,
        1.170097827911377,
        7.904934883117676,
        7.8396594524383545
      ]
    },
    {
      "cost": [
        26,
        26,
        24,
        24,
        26,
        26,
        24,
        24,
        26,
        24,
        26,
        24,
        26,
        24,
        24,
        26,
        26,
        24,
        26,
        26,
        26,
        26,
        24,
        26,
        26,
        26,
        24,
        299,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true
      ],
      "time": [
        1.3833427429199219,
        1.0562646389007568,
        0.9419772624969482,
        0.884871244430542,
        0.9192616939544678,
        0.9648208618164062,
        0.8126318454742432,
        0.8115310668945312,
        0.9221079349517822,
        0.8892922401428223,
        1.0338201522827148,
        0.9184603691101074,
        0.9971113204956055,
        0.8702919483184814,
        0.820122241973877,
        0.9861533641815186,
        0.9369494915008545,
        0.9472408294677734,
        0.8858637809753418,
        0.9577462673187256,
        0.9446744918823242,
        0.9384007453918457,
        0.8958799839019775,
        0.9289319515228271,
        0.9932365417480469,
        0.8645620346069336,
        0.8272969722747803,
        11.562651634216309,
        0.9220163822174072,
        0.9303719997406006
      ]
    },
    {
      "cost": [
        299,
        299,
        114,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        44,
        44,
        299,
        299,
        46,
        299,
        50,
        64,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false
      ],
      "time": [
        11.814201831817627,
        11.857705354690552,
        4.2372658252716064,
        11.472135782241821,
        11.271993398666382,
        11.390498161315918,
        11.39972972869873,
        11.365429401397705,
        11.45156478881836,
        11.418042659759521,
        11.494559526443481,
        2.1767683029174805,
        11.526153087615967,
        11.442773342132568,
        11.531597137451172,
        11.515433073043823,
        11.472224950790405,
        11.46796703338623,
        11.468384742736816,
        10.316143989562988,
        11.543928623199463,
        1.6542420387268066,
        1.682098150253296,
        11.535325050354004,
        11.347654581069946,
        1.6840553283691406,
        11.481006860733032,
        1.860464334487915,
        2.353760242462158,
        11.270669221878052
      ]
    },
    {
      "cost": [
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        34,
        40,
        299,
        299,
        42,
        50,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        100,
        44,
        299,
        44,
        299,
        32,
        299,
        299,
        36
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        2.899916410446167,
        12.493002891540527,
        11.731162786483765,
        11.452100038528442,
        11.524737358093262,
        11.541402101516724,
        11.487672328948975,
        1.3152167797088623,
        1.4426920413970947,
        11.527966022491455,
        11.450248718261719,
        1.5619497299194336,
        1.8452911376953125,
        11.45698070526123,
        11.453040599822998,
        11.473658561706543,
        2.386122941970825,
        11.641591548919678,
        11.528105020523071,
        11.402977466583252,
        11.540787935256958,
        3.690204620361328,
        1.6035752296447754,
        11.462799072265625,
        1.4875316619873047,
        11.610384225845337,
        1.2302818298339844,
        11.417410850524902,
        10.382355451583862,
        1.4435360431671143
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.164814472198486,
        13.37677526473999,
        13.15881085395813,
        13.555222272872925,
        13.273800373077393,
        13.442067384719849,
        13.480603456497192,
        13.407849788665771,
        13.383985996246338,
        13.361378192901611,
        13.454228162765503,
        13.412875890731812,
        13.096059322357178,
        13.398185968399048,
        13.377617597579956,
        13.393965244293213,
        13.269633531570435,
        13.471648693084717,
        13.557941913604736,
        13.535232305526733,
        13.392848491668701,
        13.699458599090576,
        13.552461624145508,
        13.727307319641113,
        13.410815238952637,
        13.539025068283081,
        13.302103757858276,
        13.465313196182251,
        13.501028299331665,
        13.238282203674316
      ]
    },
    {
      "cost": [
        34,
        34,
        34,
        299,
        34,
        299,
        34,
        299,
        34,
        34,
        299,
        34,
        34,
        34,
        299,
        299,
        34,
        299,
        34,
        34,
        299,
        299,
        299,
        34,
        299,
        299,
        299,
        299,
        299,
        34
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        2.1412863731384277,
        1.6792945861816406,
        1.634939432144165,
        13.531275510787964,
        1.5265662670135498,
        13.322257280349731,
        1.4941792488098145,
        13.410935878753662,
        1.5135209560394287,
        1.413492202758789,
        13.210602760314941,
        1.5935702323913574,
        1.3854727745056152,
        1.5431976318359375,
        13.55672550201416,
        13.40820860862732,
        1.409289836883545,
        13.324159860610962,
        1.4254958629608154,
        1.4859340190887451,
        13.440767765045166,
        13.393940448760986,
        13.348104000091553,
        1.4737412929534912,
        13.457281827926636,
        13.347196102142334,
        13.290060997009277,
        13.426342487335205,
        13.734496593475342,
        1.518752098083496
      ]
    },
    {
      "cost": [
        36,
        299,
        299,
        36,
        299,
        299,
        36,
        299,
        299,
        299,
        36,
        36,
        36,
        36,
        299,
        299,
        299,
        299,
        36,
        36,
        36,
        299,
        36,
        36,
        299,
        36,
        299,
        299,
        36,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false
      ],
      "time": [
        1.9954643249511719,
        13.284522533416748,
        13.261473894119263,
        1.5978951454162598,
        13.177347183227539,
        13.190135955810547,
        1.4179387092590332,
        13.283865928649902,
        13.30263090133667,
        13.201869010925293,
        1.582773208618164,
        1.6639845371246338,
        1.4244065284729004,
        1.50996994972229,
        13.326473712921143,
        13.388262033462524,
        13.191838264465332,
        13.674131155014038,
        1.5256314277648926,
        1.4330697059631348,
        1.4760937690734863,
        13.092137336730957,
        1.4228320121765137,
        1.519195318222046,
        13.314695358276367,
        1.4311790466308594,
        13.167678117752075,
        13.266977310180664,
        1.5741252899169922,
        13.266628503799438
      ]
    },
    {
      "cost": [
        299,
        299,
        44,
        299,
        44,
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        44,
        299,
        299,
        54,
        299,
        44
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true
      ],
      "time": [
        16.939801454544067,
        15.352521419525146,
        2.3291401863098145,
        15.205629110336304,
        2.2600793838500977,
        2.81707763671875,
        15.208223104476929,
        15.374531507492065,
        15.332448482513428,
        15.451741456985474,
        15.407672643661499,
        15.355034112930298,
        15.401675701141357,
        15.340580463409424,
        15.399408102035522,
        15.36353087425232,
        15.405258417129517,
        2.678684711456299,
        15.323294878005981,
        15.315914869308472,
        15.429685592651367,
        15.32286548614502,
        15.342669248580933,
        15.371958017349243,
        2.3351666927337646,
        15.51469349861145,
        15.614964008331299,
        2.6817123889923096,
        15.576875686645508,
        2.2459213733673096
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        52,
        299,
        299,
        299,
        56,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        13.183988332748413,
        12.719271898269653,
        12.955432891845703,
        12.693881034851074,
        12.666067361831665,
        12.814733982086182,
        2.7376832962036133,
        12.641739130020142,
        12.799420356750488,
        12.619837045669556,
        12.769167184829712,
        12.689525842666626,
        12.584248304367065,
        12.516931772232056,
        12.615495204925537,
        12.839074611663818,
        12.877021789550781,
        12.71213984489441,
        12.53316044807434,
        12.62663984298706,
        12.60384488105774,
        12.685030937194824,
        2.339266061782837,
        12.654678583145142,
        12.623793363571167,
        12.75810694694519,
        2.532322645187378,
        12.789649724960327,
        12.880932569503784,
        12.694651365280151
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        46,
        299,
        54,
        52,
        42,
        299,
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        54,
        299,
        299,
        299,
        56,
        54,
        56,
        46,
        58,
        54,
        299,
        40
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        12.900966882705688,
        12.7698335647583,
        12.527488946914673,
        12.76333212852478,
        12.356866121292114,
        2.015533685684204,
        12.666054725646973,
        2.2653114795684814,
        2.263237714767456,
        1.824136734008789,
        12.653972387313843,
        2.2473673820495605,
        12.636417150497437,
        12.626521110534668,
        12.668854475021362,
        12.757369756698608,
        12.622642040252686,
        12.872973680496216,
        2.148122549057007,
        12.584282636642456,
        12.723281621932983,
        12.62606143951416,
        2.4048566818237305,
        2.322617769241333,
        2.293494462966919,
        1.955582857131958,
        2.4633662700653076,
        2.205185651779175,
        12.705770015716553,
        1.8177876472473145
      ]
    },
    {
      "cost": [
        299,
        42,
        40,
        44,
        48,
        299,
        40,
        299,
        52,
        120,
        299,
        48,
        299,
        299,
        40,
        74,
        299,
        299,
        299,
        299,
        299,
        48,
        299,
        299,
        299,
        299,
        44,
        54,
        299,
        48
      ],
      "goal_reached": [
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true
      ],
      "time": [
        18.602629899978638,
        2.58174729347229,
        2.4432485103607178,
        2.6056554317474365,
        2.880239248275757,
        17.442177295684814,
        2.3732564449310303,
        16.205090045928955,
        3.1068942546844482,
        6.980562686920166,
        17.606751441955566,
        2.8161439895629883,
        16.30586862564087,
        17.46858835220337,
        2.357485771179199,
        4.187067270278931,
        17.732624530792236,
        17.750436544418335,
        17.565557956695557,
        17.629064083099365,
        17.58344554901123,
        2.761474370956421,
        17.748029947280884,
        17.49264645576477,
        17.589492797851562,
        17.349117040634155,
        2.576284408569336,
        3.164471387863159,
        17.84198498725891,
        2.770671844482422
      ]
    },
    {
      "cost": [
        299,
        299,
        46,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        46,
        299,
        299,
        299,
        46,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        46,
        299,
        299,
        46,
        46,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        false
      ],
      "time": [
        15.021100282669067,
        14.452165842056274,
        2.331695556640625,
        13.150836706161499,
        14.562726497650146,
        14.59505820274353,
        14.581544637680054,
        14.488651514053345,
        14.578948259353638,
        14.517351627349854,
        14.685693264007568,
        2.236638307571411,
        14.465254545211792,
        14.523363828659058,
        14.564492225646973,
        2.121514320373535,
        14.611758470535278,
        14.365803718566895,
        14.570993185043335,
        14.371709823608398,
        14.543895244598389,
        14.474660158157349,
        14.440372228622437,
        2.3009724617004395,
        14.41680359840393,
        14.635083198547363,
        2.0109567642211914,
        2.2452006340026855,
        14.48036003112793,
        14.555782794952393
      ]
    },
    {
      "cost": [
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        3.6371078491210938,
        15.52660322189331,
        15.752218961715698,
        15.625481128692627,
        15.721675872802734,
        15.74074411392212,
        15.709357738494873,
        15.764500617980957,
        15.70542287826538,
        15.726430177688599,
        15.607715845108032,
        15.751760005950928,
        15.653949975967407,
        15.812149047851562,
        3.5355594158172607,
        15.757908344268799,
        15.681189775466919,
        3.1529598236083984,
        15.690204858779907,
        15.737741708755493,
        15.849775552749634,
        15.666629314422607,
        15.695940732955933,
        15.79417896270752,
        15.755103826522827,
        15.663801670074463,
        15.829085350036621,
        15.803842544555664,
        15.810064792633057,
        15.778899192810059
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        44,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        54,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        22.075458526611328,
        20.196141719818115,
        20.07741117477417,
        20.536202430725098,
        19.912320852279663,
        20.127617835998535,
        20.158708810806274,
        20.366626262664795,
        19.97832179069519,
        20.32176399230957,
        20.01167058944702,
        20.14934277534485,
        19.938190698623657,
        20.053697109222412,
        19.993881464004517,
        20.201300144195557,
        19.94235348701477,
        3.0179667472839355,
        20.192641735076904,
        20.32702875137329,
        20.1683828830719,
        4.22745680809021,
        20.369271516799927,
        20.285098791122437,
        20.654263257980347,
        20.248902082443237,
        3.6743340492248535,
        20.30830216407776,
        20.483240842819214,
        20.04891085624695
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        86,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        72,
        299,
        299,
        299,
        299,
        66,
        299,
        299,
        299,
        299,
        299,
        299,
        180,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        21.4538414478302,
        20.042596340179443,
        20.088889360427856,
        20.01656198501587,
        5.818804979324341,
        19.814589262008667,
        20.23396587371826,
        20.031816482543945,
        20.152858018875122,
        20.10685920715332,
        20.020607709884644,
        19.978276014328003,
        20.026160717010498,
        20.035518646240234,
        18.588876247406006,
        19.944069385528564,
        4.692404747009277,
        20.01806616783142,
        20.016159772872925,
        20.05406165122986,
        18.779447317123413,
        4.347481727600098,
        20.10173201560974,
        20.22473382949829,
        20.09173846244812,
        19.72937822341919,
        19.928412675857544,
        19.735345363616943,
        11.74812364578247,
        20.094754934310913
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.310413122177124,
        17.944878101348877,
        17.95344614982605,
        17.965726852416992,
        17.780298948287964,
        18.016435384750366,
        17.81818699836731,
        18.00930953025818,
        17.874494314193726,
        18.00552773475647,
        17.7718825340271,
        18.114004850387573,
        17.721985816955566,
        17.994093894958496,
        17.804835557937622,
        17.918739318847656,
        17.703141689300537,
        17.94375991821289,
        18.11375379562378,
        18.03664755821228,
        17.93832278251648,
        18.008000373840332,
        18.021430492401123,
        17.959754943847656,
        17.557190656661987,
        17.857406854629517,
        17.5063796043396,
        17.755216121673584,
        17.763087034225464,
        17.489254474639893
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        68,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        78,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.082286834716797,
        22.700470685958862,
        22.407240390777588,
        22.805755376815796,
        22.599960565567017,
        22.67109441757202,
        5.406820774078369,
        22.541964054107666,
        22.656545162200928,
        22.427751779556274,
        22.630677223205566,
        22.47980809211731,
        22.623676538467407,
        22.911287784576416,
        5.1674346923828125,
        22.935610055923462,
        4.950507164001465,
        22.608522415161133,
        23.016905307769775,
        23.005125045776367,
        23.016703367233276,
        22.615286588668823,
        22.776320934295654,
        22.974565505981445,
        22.974416494369507,
        6.028270721435547,
        22.730935096740723,
        22.256213665008545,
        22.583054780960083,
        22.19535183906555
      ]
    },
    {
      "cost": [
        70,
        299,
        299,
        299,
        299,
        74,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.0539610385894775,
        22.579503774642944,
        22.81507182121277,
        23.375382900238037,
        23.067851066589355,
        5.632365703582764,
        22.903538465499878,
        22.914889097213745,
        22.80102825164795,
        22.88564133644104,
        22.775572061538696,
        22.826489686965942,
        23.012337923049927,
        23.14647674560547,
        23.25891351699829,
        22.989428281784058,
        23.00571346282959,
        23.116005659103394,
        23.15381383895874,
        23.05969762802124,
        22.91254758834839,
        23.036607027053833,
        23.322574853897095,
        23.089568853378296,
        22.809371948242188,
        22.72327208518982,
        22.538784742355347,
        22.64082169532776,
        22.722038745880127,
        22.794628858566284
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.173349142074585,
        22.89536476135254,
        22.690175533294678,
        22.97261953353882,
        22.69317603111267,
        22.972877025604248,
        22.7141535282135,
        22.946126699447632,
        22.79395341873169,
        23.036137342453003,
        22.799257516860962,
        23.02442479133606,
        22.507967948913574,
        23.027230978012085,
        22.670921802520752,
        22.842593908309937,
        22.769533395767212,
        23.11345672607422,
        22.879427194595337,
        22.6973135471344,
        22.84135890007019,
        22.96355891227722,
        22.801757097244263,
        22.853455066680908,
        22.76216435432434,
        23.06556224822998,
        22.60545516014099,
        22.525470972061157,
        22.671586990356445,
        22.162132501602173
      ]
    },
    {
      "cost": [
        299,
        299,
        112,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.44755506515503,
        25.941389560699463,
        9.842088460922241,
        25.678679943084717,
        25.933772563934326,
        25.795639991760254,
        25.821953058242798,
        26.09258794784546,
        25.69962501525879,
        25.91955804824829,
        26.05974531173706,
        25.96517515182495,
        25.85250759124756,
        25.953850746154785,
        26.13870358467102,
        25.981526136398315,
        26.056267261505127,
        26.005507230758667,
        26.193608283996582,
        25.978278875350952,
        25.919992446899414,
        25.62412977218628,
        4.488267421722412,
        25.557743787765503,
        25.562284469604492,
        25.59946608543396,
        25.482795000076294,
        25.474913120269775,
        25.184985160827637,
        25.17972993850708
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.451755046844482,
        26.238130807876587,
        25.743096351623535,
        25.932753562927246,
        25.760385274887085,
        26.088489770889282,
        26.234530925750732,
        25.99146604537964,
        25.771596908569336,
        26.06871461868286,
        25.769598722457886,
        26.044840812683105,
        25.53668761253357,
        25.828950881958008,
        25.573389530181885,
        25.934066772460938,
        25.760395050048828,
        26.05647087097168,
        26.019538402557373,
        25.782431602478027,
        25.737793684005737,
        25.942245483398438,
        25.73027539253235,
        25.77194857597351,
        25.34607458114624,
        25.50817370414734,
        25.200840950012207,
        25.169999599456787,
        25.104307651519775,
        24.880066633224487
      ]
    },
    {
      "cost": [
        52,
        52,
        299,
        299,
        52,
        299,
        52,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        52,
        52,
        52,
        52,
        52,
        52,
        299,
        52,
        52,
        52,
        299,
        52,
        52,
        52,
        52
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.746694803237915,
        3.6321403980255127,
        22.32096552848816,
        22.08640694618225,
        3.887723445892334,
        22.22758388519287,
        3.5205531120300293,
        22.210222959518433,
        22.118082761764526,
        22.502007722854614,
        22.112895250320435,
        22.02652406692505,
        21.897703886032104,
        21.886992931365967,
        22.114579916000366,
        3.8681764602661133,
        4.132613182067871,
        3.5808310508728027,
        3.7797839641571045,
        3.5729548931121826,
        3.842559337615967,
        22.12593412399292,
        3.8296992778778076,
        3.529297113418579,
        3.7676079273223877,
        21.820014238357544,
        3.4820284843444824,
        3.6079370975494385,
        3.692505121231079,
        3.7572824954986572
      ]
    },
    {
      "cost": [
        299,
        299,
        108,
        299,
        110,
        299,
        299,
        52,
        60,
        299,
        299,
        299,
        299,
        299,
        88,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        31.59968638420105,
        29.034989833831787,
        10.424728870391846,
        28.708861351013184,
        10.155349254608154,
        29.005568265914917,
        29.041139841079712,
        5.455358028411865,
        6.035491943359375,
        29.01360511779785,
        28.877473831176758,
        29.128126621246338,
        28.990984439849854,
        28.616087675094604,
        8.11668610572815,
        28.79256272315979,
        5.974142074584961,
        28.780681133270264,
        28.862515449523926,
        29.161108255386353,
        28.912520170211792,
        28.439534902572632,
        28.4861900806427,
        28.13421869277954,
        28.47467589378357,
        26.590827703475952,
        28.734970808029175,
        28.3573157787323,
        28.428295612335205,
        28.337111234664917
      ]
    },
    {
      "cost": [
        299,
        299,
        90,
        299,
        68,
        299,
        299,
        299,
        299,
        82,
        299,
        299,
        299,
        299,
        72,
        299,
        299,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.934702396392822,
        23.818944215774536,
        7.984780788421631,
        23.75108242034912,
        5.5518598556518555,
        23.562238931655884,
        23.788273572921753,
        23.701027393341064,
        23.762874364852905,
        6.711864948272705,
        23.86499047279358,
        23.67414617538452,
        23.91495966911316,
        23.7139253616333,
        5.8998637199401855,
        23.74894428253174,
        23.785043478012085,
        23.850815773010254,
        23.759239673614502,
        5.167160272598267,
        23.52785873413086,
        23.758771181106567,
        23.63503909111023,
        23.515841960906982,
        23.637455701828003,
        23.954891204833984,
        23.860520362854004,
        24.41826367378235,
        23.637558460235596,
        23.610743522644043
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        30.195175647735596,
        29.12782573699951,
        28.869758129119873,
        29.101276874542236,
        28.613067150115967,
        29.100939512252808,
        28.794914484024048,
        29.386427879333496,
        28.931692361831665,
        28.99246335029602,
        28.924500942230225,
        28.984280347824097,
        28.406877994537354,
        29.171005964279175,
        28.77948236465454,
        28.73405146598816,
        28.62944793701172,
        28.60224175453186,
        28.602559804916382,
        28.615381479263306,
        28.512391567230225,
        28.500408172607422,
        28.267066955566406,
        28.631155967712402,
        27.91424036026001,
        28.20846652984619,
        27.554200172424316,
        27.637610912322998,
        27.73290181159973,
        27.541924238204956
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l",
  "name_expt": "ex_blocksworld",
  "train_time": 7201.256757
}


==> results/asnets/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add-2019-07-18.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        28,
        28,
        28,
        299,
        28,
        28,
        28,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        28,
        299,
        28,
        28,
        28,
        299,
        28,
        28,
        28,
        28,
        299,
        299,
        28,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        1.0132381916046143,
        0.7101728916168213,
        0.6431884765625,
        7.904788017272949,
        0.7395732402801514,
        0.7278807163238525,
        0.6524941921234131,
        7.908742666244507,
        8.120492696762085,
        6.939696788787842,
        7.907471179962158,
        7.999211549758911,
        7.916296482086182,
        7.9180076122283936,
        0.7134308815002441,
        7.915220499038696,
        0.7531206607818604,
        0.6789336204528809,
        0.6710371971130371,
        7.99804949760437,
        0.6553115844726562,
        0.7051448822021484,
        0.685746431350708,
        0.6544485092163086,
        7.982102870941162,
        8.19214391708374,
        0.7391295433044434,
        8.124428749084473,
        7.932147264480591,
        7.97127890586853
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.063356876373291,
        8.600711822509766,
        8.32861042022705,
        8.260414838790894,
        7.869770765304565,
        7.959693670272827,
        7.879680871963501,
        8.113165616989136,
        7.779221773147583,
        8.000872611999512,
        7.739359378814697,
        7.932410001754761,
        7.675266742706299,
        7.0501203536987305,
        7.832461833953857,
        7.954364776611328,
        7.83838963508606,
        8.031807661056519,
        7.955785274505615,
        8.015394687652588,
        7.864486932754517,
        8.360627889633179,
        7.983790874481201,
        8.10120439529419,
        7.962385177612305,
        8.224563837051392,
        8.024091243743896,
        8.125695943832397,
        8.178276777267456,
        8.005295515060425
      ]
    },
    {
      "cost": [
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        299,
        26,
        26,
        26,
        299,
        26,
        26,
        299,
        299,
        26,
        299,
        299,
        26
      ],
      "goal_reached": [
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        8.195030689239502,
        0.7174878120422363,
        8.33317232131958,
        0.7273824214935303,
        8.027084112167358,
        0.7054018974304199,
        7.927220106124878,
        0.7380728721618652,
        8.252697467803955,
        0.6922245025634766,
        0.654973030090332,
        7.07460355758667,
        7.97399640083313,
        0.7039105892181396,
        0.6286561489105225,
        0.6280441284179688,
        8.05209732055664,
        7.114614009857178,
        0.7405097484588623,
        0.7204399108886719,
        0.6638293266296387,
        8.267043113708496,
        0.6914994716644287,
        0.6313636302947998,
        7.976886034011841,
        8.066411018371582,
        0.6318619251251221,
        7.067233562469482,
        8.074924945831299,
        0.634514331817627
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.102407455444336,
        0.713890790939331,
        0.8603086471557617,
        0.7721498012542725,
        9.506503582000732,
        0.7952206134796143,
        0.9539616107940674,
        0.8220093250274658,
        0.714200496673584,
        0.7784819602966309,
        0.8689563274383545,
        0.8696298599243164,
        0.7009494304656982,
        0.8409862518310547,
        0.7632253170013428,
        0.787865161895752,
        0.7706379890441895,
        0.6992089748382568,
        0.8468782901763916,
        0.8407588005065918,
        0.7706565856933594,
        0.8152155876159668,
        0.7442395687103271,
        0.7849843502044678,
        0.9271526336669922,
        0.7717399597167969,
        0.8553121089935303,
        0.7038543224334717,
        0.7604668140411377,
        0.7678103446960449
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.077682256698608,
        10.29328727722168,
        10.156158924102783,
        9.689513921737671,
        10.150839567184448,
        10.334524631500244,
        9.615345239639282,
        9.721069812774658,
        10.05169415473938,
        10.064430713653564,
        10.379569053649902,
        10.378886699676514,
        9.590019464492798,
        10.819605827331543,
        9.876517057418823,
        9.876744508743286,
        10.31752347946167,
        10.76482081413269,
        10.563183069229126,
        10.000902891159058,
        9.92183804512024,
        9.872159957885742,
        10.014537334442139,
        9.786259412765503,
        10.471681118011475,
        10.926427364349365,
        10.17301630973816,
        10.052792310714722,
        10.39373779296875,
        10.160744190216064
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.713321924209595,
        9.68308687210083,
        9.718900918960571,
        9.647124767303467,
        9.564292192459106,
        9.636178970336914,
        9.533100843429565,
        9.596832275390625,
        9.461620330810547,
        9.746641874313354,
        9.501577377319336,
        9.763622999191284,
        9.359763383865356,
        10.222343921661377,
        9.572843313217163,
        9.66953182220459,
        9.47085165977478,
        9.64161729812622,
        9.722063541412354,
        9.692740440368652,
        9.716973781585693,
        9.780638456344604,
        9.681260347366333,
        9.675904273986816,
        9.691880464553833,
        9.800129652023315,
        9.546576499938965,
        9.817558526992798,
        9.73481559753418,
        9.721184015274048
      ]
    },
    {
      "cost": [
        24,
        299,
        24,
        24,
        30,
        24,
        24,
        30,
        299,
        299,
        24,
        24,
        24,
        24,
        24,
        24,
        30,
        24,
        24,
        24,
        299,
        30,
        30,
        24,
        24,
        24,
        30,
        24,
        24,
        30
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.0470836162567139,
        9.66788101196289,
        0.702366828918457,
        0.851431131362915,
        0.9472081661224365,
        0.7865221500396729,
        0.684880256652832,
        0.9345223903656006,
        9.33474588394165,
        9.631777286529541,
        0.6996333599090576,
        0.7429196834564209,
        0.7659182548522949,
        0.6829342842102051,
        0.6820735931396484,
        0.7395784854888916,
        0.880413293838501,
        0.7758328914642334,
        0.6808321475982666,
        0.7312514781951904,
        9.586802005767822,
        0.9656200408935547,
        0.8669123649597168,
        0.7184290885925293,
        0.8096089363098145,
        0.6812119483947754,
        0.8683977127075195,
        0.6911790370941162,
        0.7363724708557129,
        0.8650403022766113
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        11.533049583435059,
        11.437968492507935,
        11.482957363128662,
        11.389708995819092,
        11.319578170776367,
        11.393146991729736,
        11.244288206100464,
        11.466616868972778,
        11.570823907852173,
        11.55823802947998,
        11.411131620407104,
        11.495258331298828,
        11.222068548202515,
        11.577254056930542,
        11.343652963638306,
        11.600778579711914,
        11.348673582077026,
        11.585450410842896,
        11.523733139038086,
        11.586777448654175,
        11.443845272064209,
        11.590331554412842,
        11.543866634368896,
        11.831806659698486,
        11.567014932632446,
        11.681378841400146,
        11.388555765151978,
        11.561435222625732,
        11.653462648391724,
        11.462299108505249
      ]
    },
    {
      "cost": [
        70,
        54,
        299,
        299,
        54,
        299,
        299,
        299,
        299,
        74,
        299,
        299,
        299,
        46,
        94,
        46,
        299,
        52,
        299,
        62,
        299,
        299,
        48,
        299,
        299,
        299,
        299,
        46,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        2.9877099990844727,
        1.9370923042297363,
        11.331220388412476,
        11.35529899597168,
        1.8993346691131592,
        11.341663599014282,
        11.246018171310425,
        11.326752185821533,
        11.28712010383606,
        2.7056870460510254,
        11.428717136383057,
        11.45407748222351,
        11.381465435028076,
        1.7032983303070068,
        3.286837339401245,
        1.8045108318328857,
        11.472371339797974,
        1.9125895500183105,
        11.39900541305542,
        2.307462453842163,
        11.432273149490356,
        11.400466442108154,
        1.744992733001709,
        11.503434419631958,
        11.61529016494751,
        11.492319583892822,
        11.48062801361084,
        1.7650773525238037,
        10.314758062362671,
        10.313138008117676
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        39,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.600332498550415,
        13.130120992660522,
        13.159640073776245,
        13.315400838851929,
        13.27900218963623,
        13.670574188232422,
        13.449963331222534,
        13.460050582885742,
        13.375283002853394,
        1.7010350227355957,
        13.266797304153442,
        13.582465887069702,
        13.287383556365967,
        13.238382339477539,
        13.706191778182983,
        13.474859714508057,
        13.411284923553467,
        13.635922193527222,
        13.767879486083984,
        14.324540138244629,
        13.455052614212036,
        13.643589735031128,
        13.649089336395264,
        13.531988382339478,
        13.42952847480774,
        13.483069658279419,
        13.471665859222412,
        13.447450399398804,
        13.683533906936646,
        13.581873893737793
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.492636680603027,
        13.167807579040527,
        13.115092039108276,
        13.210289716720581,
        13.047236680984497,
        13.304715156555176,
        13.023923635482788,
        13.188538551330566,
        13.155579328536987,
        13.19968581199646,
        13.012380361557007,
        13.360663175582886,
        12.962234020233154,
        13.755695104598999,
        13.156507968902588,
        13.271023273468018,
        13.281625747680664,
        13.323373079299927,
        13.290559530258179,
        13.400774002075195,
        13.41824746131897,
        13.445938110351562,
        13.455352783203125,
        13.38962197303772,
        13.389854669570923,
        13.669462442398071,
        13.218966245651245,
        13.435444593429565,
        13.35916256904602,
        13.293792486190796
      ]
    },
    {
      "cost": [
        38,
        38,
        38,
        299,
        299,
        299,
        38,
        38,
        299,
        299,
        299,
        299,
        38,
        299,
        299,
        38,
        299,
        38,
        38,
        299,
        38,
        299,
        299,
        299,
        38,
        299,
        38,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        2.0422587394714355,
        1.715120792388916,
        1.7093873023986816,
        13.816560745239258,
        13.38904094696045,
        13.2215735912323,
        1.706531286239624,
        1.6279218196868896,
        13.160280704498291,
        13.191007614135742,
        13.332245826721191,
        12.038679122924805,
        1.6188445091247559,
        13.323497772216797,
        12.189653635025024,
        1.6613256931304932,
        13.557368516921997,
        1.5867328643798828,
        1.6028530597686768,
        13.448360919952393,
        1.4952309131622314,
        13.455049514770508,
        13.398027420043945,
        13.42725682258606,
        1.5827596187591553,
        13.489445686340332,
        1.517068862915039,
        13.543740034103394,
        13.429925680160522,
        13.62237811088562
      ]
    },
    {
      "cost": [
        299,
        299,
        42,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        42,
        299,
        299,
        299,
        299,
        40,
        299,
        299,
        299,
        299,
        42,
        299,
        299,
        40,
        299,
        299,
        299,
        299,
        42,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        15.670393228530884,
        15.447586297988892,
        2.314703941345215,
        15.240408658981323,
        15.143620491027832,
        15.379453897476196,
        15.199475288391113,
        15.266676902770996,
        15.397275686264038,
        15.289169311523438,
        2.1381523609161377,
        15.243624448776245,
        15.595418691635132,
        15.789184093475342,
        15.481202602386475,
        1.9989116191864014,
        15.268681764602661,
        15.325658082962036,
        15.372907400131226,
        15.365854263305664,
        1.9935171604156494,
        15.384548664093018,
        15.432161092758179,
        1.994724988937378,
        15.442699670791626,
        15.423352241516113,
        15.490520000457764,
        15.195955753326416,
        2.2404935359954834,
        15.41063117980957
      ]
    },
    {
      "cost": [
        299,
        299,
        92,
        299,
        92,
        299,
        299,
        299,
        56,
        299,
        299,
        299,
        299,
        299,
        54,
        62,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        15.649892091751099,
        15.212822914123535,
        5.015925168991089,
        15.26224684715271,
        4.241918563842773,
        15.190445184707642,
        15.258882522583008,
        15.209367752075195,
        2.9936025142669678,
        15.440211772918701,
        15.226413011550903,
        15.25154733657837,
        15.335762977600098,
        15.540566444396973,
        2.856839179992676,
        3.3682665824890137,
        3.248952865600586,
        15.36301302909851,
        15.403876066207886,
        15.166418552398682,
        15.437660932540894,
        15.338778972625732,
        15.430448293685913,
        15.701195001602173,
        15.787383556365967,
        15.59769868850708,
        15.499162435531616,
        15.388793230056763,
        15.398418664932251,
        15.58219838142395
      ]
    },
    {
      "cost": [
        78,
        299,
        48,
        48,
        58,
        299,
        52,
        60,
        299,
        299,
        299,
        52,
        52,
        42,
        66,
        299,
        40,
        84,
        54,
        299,
        299,
        299,
        299,
        42,
        60,
        299,
        64,
        299,
        64,
        56
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        true
      ],
      "time": [
        4.306915283203125,
        15.260206937789917,
        2.53137469291687,
        2.7400076389312744,
        2.944727897644043,
        15.068406820297241,
        2.7819597721099854,
        2.9711227416992188,
        15.106870889663696,
        15.212519407272339,
        15.152886867523193,
        2.577064037322998,
        2.5673880577087402,
        2.0931451320648193,
        3.1957998275756836,
        15.206840991973877,
        2.005963087081909,
        4.016065359115601,
        2.6917407512664795,
        15.04579210281372,
        15.209487199783325,
        15.212644338607788,
        15.205724954605103,
        2.0054173469543457,
        2.963066339492798,
        15.321298360824585,
        3.160492420196533,
        15.124340057373047,
        3.2472612857818604,
        2.777139663696289
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.69486117362976,
        17.609740495681763,
        17.271923542022705,
        17.353798151016235,
        17.342861652374268,
        17.469847202301025,
        17.215582609176636,
        17.364583492279053,
        17.29714012145996,
        17.462499618530273,
        17.23636746406555,
        17.79992127418518,
        17.33637571334839,
        17.515732765197754,
        17.321547031402588,
        17.502975463867188,
        17.256593942642212,
        17.613548040390015,
        17.672773599624634,
        17.756001710891724,
        17.424157857894897,
        17.62905216217041,
        17.654467821121216,
        17.730591535568237,
        17.744041204452515,
        17.938140869140625,
        17.42237663269043,
        17.61187481880188,
        17.76266312599182,
        17.55949568748474
      ]
    },
    {
      "cost": [
        299,
        299,
        72,
        299,
        299,
        72,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        50,
        50,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false
      ],
      "time": [
        18.11465048789978,
        17.56517791748047,
        4.352790594100952,
        17.269949436187744,
        17.44557499885559,
        3.973332643508911,
        17.801368474960327,
        17.438410997390747,
        17.32215714454651,
        17.3531174659729,
        17.43644094467163,
        17.44103717803955,
        17.59706401824951,
        17.666130781173706,
        17.879200220108032,
        17.367518424987793,
        17.384411811828613,
        17.545281648635864,
        17.744962453842163,
        17.54308772087097,
        17.56940269470215,
        17.710561990737915,
        16.45772075653076,
        16.18127465248108,
        17.61745262145996,
        3.117645502090454,
        2.9915266036987305,
        18.124950885772705,
        17.620992183685303,
        17.512409687042236
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        78,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.10158681869507,
        17.594175100326538,
        17.789068937301636,
        17.453104496002197,
        17.603276014328003,
        17.450719118118286,
        17.78693389892578,
        17.91102886199951,
        17.349716901779175,
        17.631630420684814,
        17.527421474456787,
        18.01138710975647,
        4.917956352233887,
        17.669166088104248,
        17.48109722137451,
        17.733627319335938,
        17.661770582199097,
        17.635400772094727,
        17.642343997955322,
        17.758396863937378,
        17.495625257492065,
        17.797662496566772,
        17.800140857696533,
        18.02836298942566,
        17.653522491455078,
        17.827319622039795,
        17.956358671188354,
        17.75869631767273,
        17.759222507476807,
        17.868577480316162
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        76,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.549790620803833,
        19.907154083251953,
        19.810322761535645,
        20.07706093788147,
        19.54511332511902,
        20.246811628341675,
        19.529828786849976,
        19.843164682388306,
        19.73347520828247,
        19.81802487373352,
        19.89378547668457,
        20.06748652458191,
        19.605820417404175,
        19.86655330657959,
        19.807214975357056,
        20.03958535194397,
        19.758443593978882,
        19.90045475959778,
        20.191508769989014,
        19.994916439056396,
        19.920947313308716,
        20.09368085861206,
        20.040099143981934,
        5.25272011756897,
        19.95943832397461,
        18.884743690490723,
        18.608859300613403,
        20.232972383499146,
        20.126618146896362,
        20.368995189666748
      ]
    },
    {
      "cost": [
        299,
        299,
        120,
        299,
        110,
        299,
        44,
        299,
        48,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        50,
        46,
        299,
        54,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        19.939289093017578,
        20.000874042510986,
        8.060534954071045,
        19.544710874557495,
        6.836703062057495,
        19.70129656791687,
        3.0609872341156006,
        19.94665789604187,
        3.245001792907715,
        19.602071285247803,
        19.835840940475464,
        19.720049142837524,
        19.87686824798584,
        18.662588119506836,
        19.825100421905518,
        19.64634132385254,
        20.097461223602295,
        19.818355321884155,
        20.130419969558716,
        19.86834168434143,
        19.87108087539673,
        19.97528314590454,
        20.064707279205322,
        3.245198965072632,
        3.1130917072296143,
        20.08032989501953,
        3.5400211811065674,
        20.11647605895996,
        20.10572624206543,
        19.929107904434204
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.437720775604248,
        20.291853189468384,
        20.068114757537842,
        19.84124207496643,
        19.929543495178223,
        20.082106113433838,
        19.608421564102173,
        19.927804470062256,
        19.7728431224823,
        19.925928354263306,
        19.801567316055298,
        20.21124005317688,
        19.830207347869873,
        19.93425679206848,
        20.019633769989014,
        20.23779821395874,
        19.9129056930542,
        20.06981921195984,
        20.133079767227173,
        20.06754779815674,
        20.567543268203735,
        20.188022136688232,
        20.18697953224182,
        4.7293291091918945,
        20.060808658599854,
        18.711490631103516,
        20.1536066532135,
        20.21847152709961,
        20.248151540756226,
        20.175015449523926
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        25.718755960464478,
        24.82574200630188,
        23.187041997909546,
        24.244964361190796,
        23.995027780532837,
        23.925777673721313,
        24.425339460372925,
        23.83326745033264,
        23.525417804718018,
        23.54321575164795,
        23.894594430923462,
        23.827855110168457,
        23.839513301849365,
        23.075361251831055,
        24.038658380508423,
        23.764728307724,
        23.106256008148193,
        24.17799186706543,
        23.836256504058838,
        23.59085988998413,
        24.33050012588501,
        22.491992235183716,
        24.190458297729492,
        23.77177095413208,
        23.0605731010437,
        24.659385681152344,
        24.412662744522095,
        24.534773111343384,
        24.35045075416565,
        24.265892267227173
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        52,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        23.318541288375854,
        22.633336067199707,
        23.04551887512207,
        22.772204875946045,
        22.38884687423706,
        22.833359956741333,
        22.619033098220825,
        22.78008770942688,
        22.744383335113525,
        22.79133129119873,
        22.831626415252686,
        4.523543834686279,
        22.710901498794556,
        22.944844722747803,
        23.108441591262817,
        23.254526376724243,
        22.62794518470764,
        22.923064470291138,
        23.16662859916687,
        23.06644344329834,
        23.12522530555725,
        22.896684646606445,
        23.0628662109375,
        22.989782571792603,
        22.871510982513428,
        23.226436853408813,
        4.114203929901123,
        23.369008779525757,
        23.357653617858887,
        23.265634536743164
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.140074729919434,
        22.861039876937866,
        22.906381368637085,
        22.954768896102905,
        22.80221915245056,
        22.75848150253296,
        22.5661141872406,
        22.820900678634644,
        22.714772701263428,
        22.8185875415802,
        22.792035579681396,
        23.004469394683838,
        22.59227705001831,
        23.042550086975098,
        22.72433829307556,
        22.881985425949097,
        22.65042519569397,
        23.155309677124023,
        23.276350498199463,
        23.873185873031616,
        22.98042345046997,
        23.167874097824097,
        23.07747173309326,
        23.194798946380615,
        23.014559745788574,
        23.34844708442688,
        23.06921362876892,
        23.37615132331848,
        23.465330839157104,
        21.5954852104187
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.424955129623413,
        27.52448868751526,
        27.434350967407227,
        27.24144959449768,
        27.514562845230103,
        27.600927591323853,
        28.303730726242065,
        27.549901723861694,
        26.67666244506836,
        27.73904323577881,
        26.96950125694275,
        28.046291828155518,
        26.777443885803223,
        26.519570350646973,
        27.245339155197144,
        27.80071711540222,
        27.618278741836548,
        26.62884783744812,
        26.846144199371338,
        26.38843274116516,
        26.817326545715332,
        27.754750728607178,
        28.270903825759888,
        27.842226266860962,
        26.624338388442993,
        26.579334497451782,
        27.37248420715332,
        26.90745997428894,
        27.806987285614014,
        26.5865318775177
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        25.913772583007812,
        25.291125535964966,
        24.919958353042603,
        25.465518951416016,
        25.27630352973938,
        25.51403522491455,
        25.30897283554077,
        25.49312424659729,
        25.200483322143555,
        25.554122924804688,
        25.151230335235596,
        25.94805359840393,
        25.21586322784424,
        25.688795566558838,
        25.276033639907837,
        25.549495697021484,
        25.448145151138306,
        25.505422115325928,
        25.607150316238403,
        25.82868266105652,
        25.725502729415894,
        26.295297145843506,
        25.684159517288208,
        25.7201931476593,
        25.60141658782959,
        26.01740837097168,
        25.720582962036133,
        25.740477561950684,
        25.820274829864502,
        25.75175642967224
      ]
    },
    {
      "cost": [
        58,
        60,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        60,
        58,
        299,
        58,
        299,
        56,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        54,
        58,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false
      ],
      "time": [
        5.754672288894653,
        5.002155065536499,
        25.60559058189392,
        25.678539276123047,
        4.829480886459351,
        25.6625018119812,
        25.887337923049927,
        25.604361057281494,
        26.39239263534546,
        4.920989990234375,
        5.27820086479187,
        25.661535501480103,
        4.940205097198486,
        25.69715142250061,
        5.059283971786499,
        25.79404854774475,
        24.064884662628174,
        26.118765830993652,
        25.981611013412476,
        25.841357707977295,
        4.824975490570068,
        25.914782285690308,
        25.875307321548462,
        26.101075887680054,
        25.763960361480713,
        4.912385702133179,
        5.009727239608765,
        26.020553827285767,
        24.531996250152588,
        26.00645112991333
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        70,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.072568893432617,
        28.712729930877686,
        28.47152352333069,
        28.567374229431152,
        28.05682635307312,
        28.578593730926514,
        28.637081384658813,
        28.880680084228516,
        28.5441312789917,
        28.649351358413696,
        28.52999472618103,
        28.572397232055664,
        28.18598461151123,
        28.611913919448853,
        28.70965576171875,
        28.628333568572998,
        28.18820858001709,
        28.78481888771057,
        28.815178155899048,
        28.947600603103638,
        28.598913431167603,
        29.155041217803955,
        28.93964672088623,
        7.245218992233276,
        28.96771502494812,
        29.270349740982056,
        28.96258521080017,
        28.842466592788696,
        28.896778345108032,
        29.060301780700684
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        30.067038536071777,
        28.453570127487183,
        28.300232648849487,
        28.69827961921692,
        28.109580516815186,
        28.930323839187622,
        28.299891710281372,
        28.5828218460083,
        28.565149784088135,
        28.69282555580139,
        28.892258167266846,
        29.123674631118774,
        28.595314741134644,
        28.788690328598022,
        28.595283031463623,
        28.797324419021606,
        28.362938165664673,
        28.904945373535156,
        29.146958351135254,
        28.8555748462677,
        28.732155084609985,
        29.088701009750366,
        29.098164319992065,
        29.266369581222534,
        29.25858235359192,
        29.122708082199097,
        28.56664800643921,
        29.07523465156555,
        29.04735040664673,
        28.657501459121704
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.160396337509155,
        28.408596992492676,
        28.569016456604004,
        29.271089553833008,
        28.44939613342285,
        29.013063669204712,
        28.445308208465576,
        28.878929615020752,
        28.8226900100708,
        28.981385231018066,
        28.83142876625061,
        29.03233289718628,
        28.76522707939148,
        29.651551723480225,
        29.00729775428772,
        29.115562677383423,
        28.59976029396057,
        29.096477270126343,
        29.218477249145508,
        29.072179794311523,
        29.062724113464355,
        29.342633485794067,
        29.215776443481445,
        29.34803867340088,
        29.161123514175415,
        29.375313758850098,
        28.75941276550293,
        29.21276092529297,
        29.173014640808105,
        28.84448266029358
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.925353
}


==> results/asnets/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        28,
        299,
        30,
        299,
        299,
        28,
        299,
        30,
        28,
        299,
        299,
        28,
        30,
        28,
        30,
        28,
        28,
        299,
        30,
        30,
        30,
        299,
        28,
        299,
        299,
        299,
        28,
        30
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        true
      ],
      "time": [
        7.381162881851196,
        6.961357116699219,
        0.7070364952087402,
        6.871243238449097,
        0.792604923248291,
        6.810253381729126,
        6.85963249206543,
        0.6917259693145752,
        6.911924123764038,
        0.7319376468658447,
        0.645482063293457,
        6.903209686279297,
        6.813658237457275,
        0.6867568492889404,
        0.7306957244873047,
        0.7096240520477295,
        0.6662800312042236,
        0.7629966735839844,
        0.6644134521484375,
        6.84388542175293,
        0.7385635375976562,
        0.7115554809570312,
        0.7338087558746338,
        6.782665252685547,
        0.6812789440155029,
        6.87807559967041,
        6.853975296020508,
        7.061781406402588,
        0.6441709995269775,
        0.6927070617675781
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.052290678024292,
        6.965517282485962,
        6.96949028968811,
        6.921581745147705,
        7.020112991333008,
        6.901448965072632,
        6.818539619445801,
        7.148253917694092,
        6.836235523223877,
        7.061962604522705,
        6.920902729034424,
        6.928185939788818,
        6.870316982269287,
        6.948644638061523,
        6.92803430557251,
        6.950930118560791,
        6.945484399795532,
        7.021729230880737,
        6.970293760299683,
        7.004988431930542,
        6.997482061386108,
        7.069886922836304,
        6.963484764099121,
        7.019822597503662,
        7.031826734542847,
        7.1579437255859375,
        7.033456563949585,
        7.1572771072387695,
        7.211093902587891,
        7.087283611297607
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.124866485595703,
        6.986103057861328,
        6.9419214725494385,
        7.174482345581055,
        6.868974208831787,
        7.003977060317993,
        6.920413017272949,
        6.9738428592681885,
        6.899673938751221,
        6.99893856048584,
        6.922333478927612,
        7.046828508377075,
        6.947877407073975,
        7.141571521759033,
        6.943393707275391,
        7.107150316238403,
        7.004511833190918,
        7.0316760540008545,
        7.205131769180298,
        7.075921535491943,
        6.999082565307617,
        7.217150688171387,
        7.050242900848389,
        7.146622657775879,
        7.002968072891235,
        7.157257795333862,
        7.080915927886963,
        7.159173488616943,
        7.0646116733551025,
        7.20086669921875
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.862863302230835,
        0.577394962310791,
        0.6872193813323975,
        0.613783597946167,
        6.599186182022095,
        0.6204736232757568,
        0.6551928520202637,
        0.6245203018188477,
        0.5374579429626465,
        0.5952157974243164,
        0.6573400497436523,
        0.7094781398773193,
        0.5456893444061279,
        0.5972785949707031,
        0.5995705127716064,
        0.6036877632141113,
        0.5902118682861328,
        0.5412812232971191,
        0.6416354179382324,
        0.6438789367675781,
        0.5917518138885498,
        0.6218557357788086,
        0.5793535709381104,
        0.5856804847717285,
        0.6456303596496582,
        0.6028633117675781,
        0.611337423324585,
        0.5431132316589355,
        0.583653450012207,
        0.5996356010437012
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.539143323898315,
        8.346315383911133,
        8.32250428199768,
        8.388206720352173,
        8.32792854309082,
        8.25968599319458,
        8.363537788391113,
        8.538471698760986,
        8.291872024536133,
        8.301782131195068,
        8.362111806869507,
        8.397118091583252,
        8.463995695114136,
        8.513047218322754,
        8.721280813217163,
        8.63912558555603,
        8.542813301086426,
        8.45932936668396,
        9.03592038154602,
        8.465037822723389,
        8.469967126846313,
        8.50775694847107,
        8.48253583908081,
        8.649029016494751,
        8.546294927597046,
        8.48269271850586,
        8.56356954574585,
        8.588900804519653,
        8.570909976959229,
        8.454196214675903
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.78389596939087,
        8.477195739746094,
        8.28261113166809,
        8.324204206466675,
        8.237239122390747,
        8.591413259506226,
        8.370172500610352,
        8.366990089416504,
        8.278733730316162,
        8.285379409790039,
        8.503274917602539,
        8.351678371429443,
        8.42574429512024,
        8.516029596328735,
        8.441825866699219,
        8.382018804550171,
        8.343704223632812,
        8.396687746047974,
        8.416390657424927,
        8.373509883880615,
        8.43470048904419,
        8.476466178894043,
        8.43582558631897,
        8.610497236251831,
        8.570911884307861,
        8.417168378829956,
        8.439920663833618,
        8.629461765289307,
        8.481056213378906,
        8.65473747253418
      ]
    },
    {
      "cost": [
        26,
        24,
        26,
        26,
        26,
        26,
        24,
        24,
        26,
        26,
        26,
        26,
        299,
        24,
        26,
        26,
        299,
        26,
        26,
        24,
        24,
        24,
        24,
        24,
        26,
        26,
        26,
        26,
        299,
        24
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        1.1608452796936035,
        0.9255814552307129,
        0.8294529914855957,
        0.9848628044128418,
        0.9613826274871826,
        0.8704342842102051,
        0.8235163688659668,
        0.8538744449615479,
        0.8512754440307617,
        1.0207483768463135,
        0.8898110389709473,
        1.029860258102417,
        10.605055093765259,
        0.8417325019836426,
        0.9472217559814453,
        0.954622745513916,
        10.73293161392212,
        0.8793046474456787,
        0.9394955635070801,
        0.8352041244506836,
        0.8950915336608887,
        0.9343178272247314,
        0.908165693283081,
        0.849470853805542,
        0.9065511226654053,
        0.9121367931365967,
        0.8495099544525146,
        0.9105079174041748,
        10.187488317489624,
        0.8404786586761475
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        11.09285855293274,
        10.321681499481201,
        10.207687377929688,
        10.250641107559204,
        10.159480333328247,
        10.026486158370972,
        10.161617279052734,
        10.21146559715271,
        10.069270849227905,
        10.210930347442627,
        10.12996506690979,
        10.414674758911133,
        10.356691360473633,
        10.225053787231445,
        10.256354808807373,
        10.301552295684814,
        10.305136442184448,
        10.337593793869019,
        10.325131893157959,
        10.603979349136353,
        10.234414339065552,
        10.430604934692383,
        11.094926595687866,
        10.452886819839478,
        10.181761503219604,
        10.603971242904663,
        10.320359945297241,
        10.372321128845215,
        10.429190158843994,
        10.37061095237732
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.417321681976318,
        9.998121738433838,
        10.105868577957153,
        10.13870096206665,
        10.2384352684021,
        10.104059934616089,
        9.987521648406982,
        10.089761018753052,
        10.008454084396362,
        10.020610094070435,
        10.082688331604004,
        10.107454299926758,
        10.158702373504639,
        10.143052577972412,
        10.071315050125122,
        10.091813802719116,
        10.120658159255981,
        10.196463584899902,
        10.247375011444092,
        10.36128044128418,
        10.199843883514404,
        10.172036170959473,
        10.38434386253357,
        10.288167953491211,
        10.164393663406372,
        10.143968343734741,
        10.186047792434692,
        10.463454723358154,
        10.32185673713684,
        10.37610411643982
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.29834532737732,
        12.609158039093018,
        13.114214181900024,
        12.76012110710144,
        12.575525999069214,
        12.901334762573242,
        13.605777502059937,
        12.831588745117188,
        12.489486455917358,
        13.055894374847412,
        12.784666061401367,
        12.561190605163574,
        12.990305423736572,
        12.614561796188354,
        12.946488618850708,
        13.161370992660522,
        12.755679368972778,
        13.156893730163574,
        12.268338680267334,
        11.98943829536438,
        11.954227924346924,
        13.30144214630127,
        13.077025890350342,
        13.227936029434204,
        12.428835391998291,
        12.672962665557861,
        13.177901268005371,
        13.052448749542236,
        12.28002119064331,
        12.990094661712646
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.443494319915771,
        12.130452394485474,
        12.020376205444336,
        12.028517246246338,
        12.049051523208618,
        12.228742599487305,
        12.099395751953125,
        12.05999493598938,
        11.900423526763916,
        12.06932282447815,
        12.7052321434021,
        11.838890314102173,
        12.085198879241943,
        12.019023895263672,
        11.892565250396729,
        12.296573877334595,
        12.209115028381348,
        12.026935815811157,
        12.0639009475708,
        12.048915147781372,
        11.915343999862671,
        11.852758169174194,
        12.056227207183838,
        12.176100254058838,
        12.11147165298462,
        11.989737510681152,
        12.130213975906372,
        12.058194398880005,
        12.11470651626587,
        12.024310111999512
      ]
    },
    {
      "cost": [
        38,
        38,
        38,
        299,
        299,
        299,
        38,
        38,
        299,
        299,
        299,
        299,
        38,
        299,
        299,
        38,
        299,
        38,
        38,
        299,
        38,
        299,
        299,
        299,
        38,
        299,
        38,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        1.882429838180542,
        1.5715315341949463,
        1.5662205219268799,
        12.032938480377197,
        11.821365118026733,
        11.676191568374634,
        1.4851577281951904,
        1.561223030090332,
        11.891375303268433,
        11.737618207931519,
        11.836657762527466,
        11.822311162948608,
        1.5881874561309814,
        11.887868642807007,
        12.031023740768433,
        1.6091678142547607,
        11.941741943359375,
        1.5527777671813965,
        1.581939935684204,
        11.840347051620483,
        1.4585041999816895,
        12.005074977874756,
        11.816083192825317,
        11.884804487228394,
        1.5427265167236328,
        11.971827983856201,
        1.529101848602295,
        12.173904418945312,
        11.915076732635498,
        12.119427919387817
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.978268146514893,
        13.67726993560791,
        13.925809621810913,
        13.714487075805664,
        13.62204623222351,
        14.651581764221191,
        14.374477863311768,
        13.87828540802002,
        13.632299184799194,
        13.820691108703613,
        13.868846416473389,
        13.857380390167236,
        13.876759052276611,
        14.310513257980347,
        14.40577507019043,
        13.837754011154175,
        14.00584864616394,
        13.894307851791382,
        13.779822587966919,
        13.800052404403687,
        13.983292579650879,
        14.015008211135864,
        14.097300052642822,
        13.991039037704468,
        13.841647624969482,
        14.043518304824829,
        13.775953531265259,
        13.964087724685669,
        13.90299677848816,
        13.890151262283325
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.842141151428223,
        13.889413356781006,
        13.817747831344604,
        13.79856824874878,
        13.855789422988892,
        13.978661060333252,
        14.148045301437378,
        13.731829643249512,
        13.642115354537964,
        14.176313400268555,
        13.702054500579834,
        13.804814100265503,
        13.73213005065918,
        13.903556108474731,
        14.127593278884888,
        13.785961389541626,
        13.961077451705933,
        13.885254383087158,
        13.832528352737427,
        13.75639820098877,
        14.021079540252686,
        13.998307704925537,
        13.855306148529053,
        13.937153577804565,
        13.97794222831726,
        14.044325351715088,
        13.786900997161865,
        14.09613585472107,
        13.98192024230957,
        14.058297872543335
      ]
    },
    {
      "cost": [
        299,
        299,
        36,
        299,
        299,
        299,
        36,
        36,
        299,
        299,
        36,
        299,
        36,
        36,
        36,
        299,
        36,
        299,
        299,
        36,
        36,
        36,
        299,
        36,
        299,
        299,
        36,
        299,
        36,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false
      ],
      "time": [
        14.114012479782104,
        13.80098009109497,
        1.7734501361846924,
        13.859766006469727,
        13.962247848510742,
        13.7127206325531,
        1.842414379119873,
        1.7314033508300781,
        13.65172266960144,
        14.180544137954712,
        1.6883544921875,
        13.655289649963379,
        1.7011370658874512,
        1.785383701324463,
        1.728818655014038,
        13.559313535690308,
        1.7629590034484863,
        13.537340879440308,
        13.707006931304932,
        1.790506362915039,
        1.651719331741333,
        1.668497085571289,
        13.685224294662476,
        1.8545475006103516,
        13.922435283660889,
        13.708620548248291,
        1.7541837692260742,
        13.917851209640503,
        1.7464799880981445,
        13.697572469711304
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.12065029144287,
        16.09966516494751,
        15.98883056640625,
        15.86629867553711,
        15.889530658721924,
        15.867609024047852,
        15.786134243011475,
        15.854169130325317,
        15.90298843383789,
        16.257983207702637,
        15.846810102462769,
        16.3478844165802,
        15.923766136169434,
        15.962903022766113,
        15.997216939926147,
        15.971113681793213,
        15.777579307556152,
        16.161879301071167,
        16.08153200149536,
        16.025099277496338,
        15.945416450500488,
        16.082197904586792,
        16.01841902732849,
        15.92723822593689,
        15.968936204910278,
        16.06610870361328,
        15.95778203010559,
        15.91696834564209,
        15.946648359298706,
        15.748671054840088
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.689465761184692,
        16.01714777946472,
        15.886186838150024,
        15.781870603561401,
        16.053176879882812,
        15.950337648391724,
        15.88863229751587,
        15.88635778427124,
        16.006739616394043,
        16.07007145881653,
        15.87639832496643,
        17.54633402824402,
        17.0123188495636,
        16.035494089126587,
        16.26183819770813,
        16.12688660621643,
        15.963696956634521,
        16.170387506484985,
        16.214364767074585,
        16.051345109939575,
        16.271808385849,
        16.14711833000183,
        16.02257490158081,
        16.20456838607788,
        16.137921810150146,
        16.094525814056396,
        16.112772464752197,
        16.035802364349365,
        16.00185537338257,
        15.815880298614502
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.116878032684326,
        15.705288648605347,
        15.75013542175293,
        15.892807245254517,
        15.910518646240234,
        15.961314916610718,
        15.904926300048828,
        16.042040586471558,
        15.795176029205322,
        15.90443754196167,
        15.736613273620605,
        16.236996173858643,
        15.906944513320923,
        15.908329725265503,
        16.108536958694458,
        15.929347276687622,
        15.791999816894531,
        16.16831111907959,
        15.995926856994629,
        15.927329301834106,
        15.841330528259277,
        15.924302339553833,
        15.875232934951782,
        16.020021200180054,
        15.87869381904602,
        15.91823148727417,
        15.885921001434326,
        15.81688117980957,
        15.8452889919281,
        15.666303634643555
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        134,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        46,
        299,
        60,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.158878564834595,
        18.110527276992798,
        17.998801708221436,
        18.004867553710938,
        18.101158380508423,
        17.965551137924194,
        18.702666997909546,
        18.207103729248047,
        18.255788326263428,
        18.002657413482666,
        18.455599069595337,
        18.316720724105835,
        8.31454062461853,
        18.23423719406128,
        18.0065701007843,
        18.098390340805054,
        18.227800369262695,
        18.3310866355896,
        18.257147312164307,
        18.13113045692444,
        18.04791784286499,
        18.094411611557007,
        2.8903372287750244,
        18.302010536193848,
        3.619959831237793,
        18.070080041885376,
        18.001332759857178,
        17.92302680015564,
        17.811156034469604,
        17.55608344078064
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.22663426399231,
        18.021466493606567,
        18.09000039100647,
        17.94193387031555,
        17.855623960494995,
        18.029395818710327,
        17.895097494125366,
        18.12860679626465,
        17.891656160354614,
        17.975425958633423,
        18.287460803985596,
        18.482507467269897,
        18.23086452484131,
        18.081523180007935,
        17.941877603530884,
        18.314635515213013,
        18.258784294128418,
        18.202948331832886,
        18.1917462348938,
        18.284252405166626,
        18.03278398513794,
        18.128075122833252,
        18.210352420806885,
        18.266117095947266,
        18.040137767791748,
        17.955074071884155,
        17.817737102508545,
        17.619986057281494,
        17.343650102615356,
        17.210776329040527
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.0673668384552,
        18.30106258392334,
        18.293009042739868,
        17.879014492034912,
        18.07603359222412,
        18.073198556900024,
        18.077470779418945,
        18.163437604904175,
        18.187875032424927,
        18.331542015075684,
        18.446528911590576,
        18.29082465171814,
        18.34415912628174,
        18.300018787384033,
        17.955775499343872,
        18.257289171218872,
        18.23652744293213,
        18.21928334236145,
        18.230100393295288,
        18.23791193962097,
        18.16748595237732,
        18.155499935150146,
        18.183980226516724,
        18.201865911483765,
        18.077609300613403,
        18.088988304138184,
        17.817219495773315,
        17.551957607269287,
        17.314769506454468,
        17.156237363815308
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.75162935256958,
        20.809908866882324,
        20.70312190055847,
        20.560752153396606,
        20.562976598739624,
        20.540064573287964,
        20.53821349143982,
        20.739225387573242,
        21.07369899749756,
        20.843717336654663,
        20.84791374206543,
        20.79059648513794,
        20.647061109542847,
        21.084420442581177,
        21.025070905685425,
        20.824715614318848,
        20.87227177619934,
        20.907063245773315,
        20.712801456451416,
        20.9480197429657,
        20.984050273895264,
        20.650471687316895,
        20.616576194763184,
        20.479886293411255,
        19.944218158721924,
        19.77441716194153,
        19.471757411956787,
        19.24431037902832,
        19.246337890625,
        19.239422082901
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.945493936538696,
        20.82576870918274,
        21.539385080337524,
        20.78039860725403,
        20.508630990982056,
        20.84103775024414,
        20.890631914138794,
        20.862555742263794,
        20.72782254219055,
        20.934436082839966,
        20.225077867507935,
        19.97022795677185,
        19.94279956817627,
        19.540512561798096,
        19.037083387374878,
        18.967851877212524,
        19.234700679779053,
        19.2691969871521,
        19.26215147972107,
        19.21177911758423,
        19.39782190322876,
        19.28434181213379,
        19.351852893829346,
        19.31195640563965,
        19.312875986099243,
        19.00109314918518,
        18.496327877044678,
        18.422768115997314,
        18.48937702178955,
        18.429665327072144
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.64481806755066,
        16.73139452934265,
        16.443111658096313,
        16.861304759979248,
        16.45558524131775,
        16.60667133331299,
        16.369873762130737,
        16.68627905845642,
        16.703561305999756,
        16.560530424118042,
        16.640754461288452,
        16.764044761657715,
        16.90462040901184,
        16.82466149330139,
        16.452617168426514,
        16.562857627868652,
        16.713003635406494,
        16.484140157699585,
        16.45002579689026,
        16.514113903045654,
        16.834073305130005,
        16.542941093444824,
        16.541677951812744,
        16.79406213760376,
        16.818283557891846,
        16.56895399093628,
        16.63794183731079,
        16.680750131607056,
        16.754374504089355,
        16.52477478981018
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.91907572746277,
        23.640080213546753,
        23.348268508911133,
        23.35857582092285,
        23.383370399475098,
        23.632636070251465,
        23.884700059890747,
        23.80411696434021,
        23.387826204299927,
        23.723960399627686,
        23.69128131866455,
        23.721983432769775,
        23.474722385406494,
        23.50899386405945,
        23.64303755760193,
        23.5041024684906,
        23.73118805885315,
        23.222154140472412,
        22.864720821380615,
        22.41606378555298,
        22.14298105239868,
        21.96393895149231,
        21.782074689865112,
        21.77056622505188,
        21.835108995437622,
        21.5990788936615,
        21.690679788589478,
        21.592284679412842,
        21.747507095336914,
        21.628060340881348
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        28.00241732597351,
        23.747806310653687,
        23.56174659729004,
        23.491810083389282,
        23.814608573913574,
        24.193846464157104,
        23.97537064552307,
        23.776168823242188,
        23.64876890182495,
        23.0177001953125,
        22.76484775543213,
        22.704365015029907,
        21.772274255752563,
        21.678072214126587,
        21.908368587493896,
        22.00700807571411,
        22.070262908935547,
        21.942403554916382,
        21.92429542541504,
        21.979163885116577,
        22.02992606163025,
        22.099469423294067,
        21.554527521133423,
        20.987125873565674,
        21.089368104934692,
        21.025359392166138,
        20.779539585113525,
        20.52410864830017,
        20.529090404510498,
        20.541879177093506
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.451914310455322,
        23.453980445861816,
        23.194499015808105,
        23.644513607025146,
        23.326123237609863,
        23.556511878967285,
        23.51295781135559,
        23.617336988449097,
        23.396312713623047,
        23.53146481513977,
        23.36991834640503,
        23.516204833984375,
        23.287193298339844,
        23.331489324569702,
        23.112857341766357,
        23.038278341293335,
        22.647067070007324,
        22.144217491149902,
        21.946252822875977,
        21.78519606590271,
        21.602054357528687,
        21.89077591896057,
        21.457090616226196,
        21.46335506439209,
        21.45500373840332,
        21.516329050064087,
        21.454570531845093,
        21.269211292266846,
        20.945805549621582,
        20.83301043510437
      ]
    },
    {
      "cost": [
        86,
        299,
        299,
        299,
        299,
        94,
        299,
        299,
        299,
        80,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.167192459106445,
        26.57528305053711,
        26.743010759353638,
        26.237614154815674,
        26.316908836364746,
        8.458465576171875,
        26.40656614303589,
        26.650247812271118,
        26.211503744125366,
        7.108824968338013,
        26.283112049102783,
        26.4030864238739,
        26.064048051834106,
        25.8924560546875,
        25.38023352622986,
        25.176731824874878,
        24.76954960823059,
        24.566422700881958,
        24.379409551620483,
        24.28660249710083,
        24.134889125823975,
        24.2529079914093,
        24.09414505958557,
        24.137877225875854,
        5.379848957061768,
        23.763893842697144,
        23.610095024108887,
        23.3882999420166,
        23.233858823776245,
        22.968836307525635
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        27.227192163467407,
        26.670525074005127,
        26.773696660995483,
        26.525848865509033,
        26.909862279891968,
        26.704933643341064,
        26.81126618385315,
        26.59190821647644,
        26.765711545944214,
        26.452446222305298,
        26.487394332885742,
        26.01480984687805,
        25.589078903198242,
        25.349708318710327,
        24.857715845108032,
        24.687607526779175,
        24.637263774871826,
        24.464972496032715,
        24.5073184967041,
        24.45064401626587,
        24.5638644695282,
        24.317054986953735,
        24.142165899276733,
        23.790335178375244,
        23.536097288131714,
        23.54625368118286,
        23.22443675994873,
        22.36182403564453,
        22.350748538970947,
        22.35616970062256
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.235870838165283,
        27.33687114715576,
        26.989845991134644,
        26.92048168182373,
        27.174254417419434,
        26.92715048789978,
        26.923787593841553,
        27.037875175476074,
        26.932913064956665,
        26.643139839172363,
        26.679304122924805,
        26.021024703979492,
        25.61799454689026,
        25.081176280975342,
        24.885841369628906,
        24.768182277679443,
        24.680288553237915,
        24.52897882461548,
        24.591058015823364,
        24.651531219482422,
        24.96461009979248,
        24.306670904159546,
        24.324519395828247,
        23.832782983779907,
        23.77671718597412,
        23.618682384490967,
        22.8820481300354,
        22.615769147872925,
        22.59904646873474,
        22.08086347579956
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_heur_feats",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.337029
}


==> results/asnets/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        24,
        299,
        24,
        24,
        299,
        24,
        299,
        299,
        24,
        299,
        299,
        24,
        24,
        299,
        24,
        299,
        299,
        24,
        299,
        299,
        24,
        24,
        299,
        24,
        299,
        24,
        24,
        24,
        299,
        24
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true
      ],
      "time": [
        0.8340902328491211,
        7.424086570739746,
        0.5747549533843994,
        0.6156787872314453,
        7.389421701431274,
        0.5800039768218994,
        7.514693021774292,
        7.478944301605225,
        0.558302640914917,
        7.391674041748047,
        7.456935167312622,
        0.538048267364502,
        0.5796787738800049,
        6.533019065856934,
        0.4920616149902344,
        7.433361530303955,
        6.487934827804565,
        0.5522310733795166,
        7.408282279968262,
        7.426392555236816,
        0.5820643901824951,
        0.5989117622375488,
        7.4498350620269775,
        0.5543868541717529,
        7.444217920303345,
        0.5540170669555664,
        0.5554249286651611,
        0.5681033134460449,
        6.50568413734436,
        0.5543591976165771
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.5802161693573,
        7.442118406295776,
        7.447150230407715,
        7.453061103820801,
        7.378205060958862,
        7.417705535888672,
        7.194099187850952,
        7.425812005996704,
        7.269397497177124,
        7.421346187591553,
        7.269617795944214,
        7.460930347442627,
        7.161256790161133,
        6.532749176025391,
        7.26046347618103,
        7.3997883796691895,
        7.296462297439575,
        7.52506685256958,
        7.459762096405029,
        7.52241325378418,
        7.387202978134155,
        7.570565938949585,
        7.465590476989746,
        7.629796981811523,
        7.786203622817993,
        8.127617120742798,
        8.036096334457397,
        8.350396394729614,
        8.203006744384766,
        8.183936595916748
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.643142461776733,
        7.499876499176025,
        7.396076440811157,
        7.551013946533203,
        7.443624973297119,
        7.5127527713775635,
        7.452221393585205,
        7.522474527359009,
        7.331446170806885,
        7.479616641998291,
        7.273777484893799,
        7.473586797714233,
        7.439961194992065,
        7.457497596740723,
        7.327000856399536,
        7.479949951171875,
        7.355602979660034,
        7.600666522979736,
        7.518801689147949,
        7.590834856033325,
        7.44785737991333,
        7.639272689819336,
        7.51108980178833,
        7.785029172897339,
        7.933731555938721,
        8.311516523361206,
        8.233887672424316,
        8.188973665237427,
        8.157710075378418,
        8.192121505737305
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.0194201469421387,
        0.6852962970733643,
        0.7945318222045898,
        0.7379603385925293,
        8.904064655303955,
        0.7455418109893799,
        0.7850937843322754,
        0.7497129440307617,
        0.6556532382965088,
        0.7142143249511719,
        0.7830636501312256,
        0.8553991317749023,
        0.6546690464019775,
        0.7660694122314453,
        0.7697489261627197,
        0.7340188026428223,
        0.72125244140625,
        0.6577186584472656,
        0.776923418045044,
        0.7608017921447754,
        0.7200484275817871,
        0.7542135715484619,
        0.6907730102539062,
        0.7124514579772949,
        0.769036054611206,
        0.7197813987731934,
        0.7816853523254395,
        0.6568853855133057,
        0.7101352214813232,
        0.712470531463623
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.163209915161133,
        9.054139852523804,
        9.047727346420288,
        8.961383581161499,
        8.755053997039795,
        8.919224500656128,
        8.801158905029297,
        8.92391586303711,
        8.82450270652771,
        8.924179792404175,
        8.872256517410278,
        9.04449200630188,
        8.681293249130249,
        9.030789613723755,
        8.798514127731323,
        8.888602495193481,
        8.747872591018677,
        8.973780155181885,
        8.952711343765259,
        8.997838020324707,
        9.45105791091919,
        9.59097409248352,
        9.505136728286743,
        9.583597183227539,
        9.397250413894653,
        9.555754661560059,
        9.333133697509766,
        9.879915237426758,
        9.98926067352295,
        9.532566785812378
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        88,
        299,
        299,
        299,
        48,
        299,
        299,
        34,
        299,
        299,
        34,
        299,
        32,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false
      ],
      "time": [
        9.113917112350464,
        8.97767448425293,
        8.869428396224976,
        8.942222356796265,
        8.859016180038452,
        8.898852109909058,
        8.9403235912323,
        8.8963623046875,
        8.771519184112549,
        8.88430666923523,
        8.756826877593994,
        8.925101280212402,
        8.63106083869934,
        7.923230409622192,
        8.735506057739258,
        8.835827350616455,
        2.3546268939971924,
        8.848196029663086,
        8.875553607940674,
        8.939887762069702,
        1.3391647338867188,
        9.095166206359863,
        9.554276943206787,
        1.0788800716400146,
        9.441989183425903,
        9.39953327178955,
        1.0348644256591797,
        9.520812511444092,
        0.9845678806304932,
        8.4428129196167
      ]
    },
    {
      "cost": [
        28,
        24,
        24,
        24,
        28,
        24,
        24,
        24,
        28,
        24,
        28,
        24,
        299,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        28,
        24,
        24,
        28,
        24,
        24
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.2267518043518066,
        0.8426704406738281,
        0.8449492454528809,
        0.8351519107818604,
        0.8962030410766602,
        0.8540196418762207,
        0.767099142074585,
        0.7646152973175049,
        0.9090878963470459,
        0.8261556625366211,
        0.9676477909088135,
        0.8359599113464355,
        10.678055763244629,
        0.80615234375,
        0.7686100006103516,
        0.8302476406097412,
        0.8308613300323486,
        0.7662482261657715,
        0.8172056674957275,
        0.8227968215942383,
        0.8360946178436279,
        0.7706255912780762,
        0.8499250411987305,
        0.7945349216461182,
        0.9141936302185059,
        0.8247275352478027,
        0.7657861709594727,
        0.935476541519165,
        0.8276469707489014,
        0.7659728527069092
      ]
    },
    {
      "cost": [
        299,
        299,
        34,
        34,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        36,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.896504163742065,
        10.62748408317566,
        1.2002320289611816,
        1.1641745567321777,
        10.608949184417725,
        10.5560781955719,
        10.631845474243164,
        10.637676239013672,
        10.674229383468628,
        10.628178119659424,
        10.66438364982605,
        10.655782222747803,
        1.2655894756317139,
        10.556174278259277,
        10.620432138442993,
        10.74485468864441,
        10.620505809783936,
        10.61580514907837,
        10.651662111282349,
        10.894096851348877,
        11.461807489395142,
        11.386679649353027,
        11.395857572555542,
        10.209575176239014,
        11.41916823387146,
        11.353487014770508,
        11.422704935073853,
        10.286427021026611,
        11.862930059432983,
        12.077314853668213
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        10.995977640151978,
        10.7106614112854,
        10.598731517791748,
        10.650538682937622,
        10.557054042816162,
        10.68352198600769,
        10.49458909034729,
        10.730986833572388,
        10.585684061050415,
        10.697006940841675,
        10.563734292984009,
        10.711708784103394,
        10.463961362838745,
        10.779723644256592,
        10.559703588485718,
        10.64929723739624,
        10.560139417648315,
        11.264668226242065,
        11.468215942382812,
        11.585938215255737,
        11.547829389572144,
        11.710025072097778,
        11.38400912284851,
        11.43050479888916,
        11.473860740661621,
        11.660688400268555,
        11.422720432281494,
        11.442628383636475,
        11.7546865940094,
        11.38960313796997
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.66955852508545,
        12.414026021957397,
        12.243361711502075,
        12.38673448562622,
        12.25920295715332,
        12.386762380599976,
        12.376755952835083,
        12.41982364654541,
        12.332554578781128,
        12.393745183944702,
        12.21359634399414,
        12.402798652648926,
        12.134819030761719,
        12.419925928115845,
        12.516931295394897,
        13.140218734741211,
        13.360693216323853,
        13.298454523086548,
        13.273170948028564,
        13.326463460922241,
        13.066933870315552,
        13.343462228775024,
        13.50205111503601,
        13.348744869232178,
        13.211801052093506,
        13.379075765609741,
        13.167765855789185,
        13.498823404312134,
        13.29850697517395,
        13.1281156539917
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        71,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.365325927734375,
        12.123904705047607,
        11.980371713638306,
        12.139508247375488,
        11.977092742919922,
        12.105050325393677,
        12.08091950416565,
        12.092451333999634,
        12.034586668014526,
        12.09931468963623,
        11.912936687469482,
        12.081843852996826,
        11.84900164604187,
        11.037323236465454,
        12.158314943313599,
        12.894110441207886,
        12.700872421264648,
        13.025247573852539,
        12.96341872215271,
        2.981173515319824,
        12.888303995132446,
        11.929189205169678,
        13.288805961608887,
        12.007173299789429,
        13.005813837051392,
        13.121672868728638,
        13.206506490707397,
        13.1281898021698,
        13.157899618148804,
        13.202841758728027
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.456555366516113,
        12.220702886581421,
        12.07754635810852,
        12.214201211929321,
        12.079555034637451,
        12.191182851791382,
        11.981897830963135,
        12.17776370048523,
        12.125808477401733,
        12.18364429473877,
        12.003726959228516,
        12.2818922996521,
        11.94007396697998,
        12.32572603225708,
        12.428667783737183,
        13.729275703430176,
        13.548732280731201,
        13.414775371551514,
        13.102197885513306,
        13.21431040763855,
        13.674720525741577,
        13.636075496673584,
        13.284515857696533,
        13.371019840240479,
        12.962232828140259,
        13.338074207305908,
        13.317456483840942,
        13.384709358215332,
        13.223809242248535,
        13.002551078796387
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.538313388824463,
        14.233169078826904,
        14.286478996276855,
        14.195024967193604,
        14.158183813095093,
        14.168855428695679,
        13.97839879989624,
        14.25813603401184,
        14.108938217163086,
        14.228180885314941,
        13.93117642402649,
        14.29000449180603,
        14.368091583251953,
        15.379607915878296,
        13.805936574935913,
        15.121933221817017,
        14.843248844146729,
        15.116051197052002,
        15.356813907623291,
        15.114319801330566,
        15.120867252349854,
        15.20749831199646,
        15.072466135025024,
        15.244486570358276,
        15.282813549041748,
        15.420004606246948,
        15.052096128463745,
        15.547559261322021,
        15.175771236419678,
        14.08000659942627
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        101,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        14.20131516456604,
        13.93640685081482,
        14.056313753128052,
        13.939561605453491,
        13.930661916732788,
        13.991726160049438,
        13.948297262191772,
        14.022753715515137,
        13.8096284866333,
        14.06677770614624,
        13.830812931060791,
        4.715249061584473,
        13.985153913497925,
        14.631005764007568,
        15.044326066970825,
        15.138387441635132,
        14.980186462402344,
        15.023857593536377,
        15.238503694534302,
        15.038822174072266,
        15.568767309188843,
        15.45313024520874,
        15.356715202331543,
        15.195123195648193,
        15.382150888442993,
        15.10630989074707,
        15.349774837493896,
        15.212572574615479,
        15.58909797668457,
        15.281727313995361
      ]
    },
    {
      "cost": [
        299,
        36,
        34,
        299,
        36,
        34,
        299,
        34,
        34,
        34,
        34,
        299,
        299,
        34,
        299,
        299,
        34,
        299,
        299,
        299,
        36,
        36,
        34,
        299,
        34,
        36,
        299,
        299,
        36,
        34
      ],
      "goal_reached": [
        false,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true
      ],
      "time": [
        14.597524642944336,
        1.727128267288208,
        1.596195936203003,
        14.261672496795654,
        1.692251205444336,
        1.6548988819122314,
        14.279905319213867,
        1.5806548595428467,
        1.5339305400848389,
        1.6341185569763184,
        1.5837013721466064,
        14.063919067382812,
        14.16346287727356,
        1.611436367034912,
        14.056382894515991,
        14.362548112869263,
        1.5083796977996826,
        14.201875686645508,
        13.039397954940796,
        14.191141128540039,
        1.666445255279541,
        1.5658774375915527,
        1.594590187072754,
        14.312858581542969,
        1.4890742301940918,
        1.7280232906341553,
        15.032483339309692,
        15.20638918876648,
        1.9786174297332764,
        1.623142957687378
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.44227433204651,
        16.23873996734619,
        15.963336706161499,
        16.093632698059082,
        16.007800817489624,
        16.12929129600525,
        15.92151665687561,
        16.098273515701294,
        16.02053141593933,
        16.165217638015747,
        15.919063091278076,
        16.956151723861694,
        16.93097686767578,
        17.295259714126587,
        17.026585340499878,
        17.100488662719727,
        16.950602293014526,
        17.24667239189148,
        17.29187250137329,
        17.322712659835815,
        17.17066740989685,
        17.512457132339478,
        17.365272045135498,
        17.260080337524414,
        17.136108875274658,
        17.403938055038452,
        17.09168291091919,
        17.396224975585938,
        17.3476140499115,
        17.120075941085815
      ]
    },
    {
      "cost": [
        48,
        299,
        44,
        42,
        299,
        299,
        42,
        42,
        44,
        42,
        299,
        299,
        42,
        44,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        42,
        299,
        44,
        299,
        299,
        44,
        299,
        44,
        299
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false
      ],
      "time": [
        2.808497428894043,
        16.410829305648804,
        2.3925206661224365,
        2.2539920806884766,
        16.42150092124939,
        16.327200174331665,
        2.1344492435455322,
        2.2016444206237793,
        2.38822340965271,
        2.0668516159057617,
        16.127115488052368,
        16.253376483917236,
        2.109328031539917,
        2.327855348587036,
        16.172374725341797,
        16.1696560382843,
        16.245338439941406,
        16.269635677337646,
        16.675583839416504,
        17.399632692337036,
        17.54929828643799,
        2.2826530933380127,
        17.34610867500305,
        2.5084967613220215,
        17.296010494232178,
        17.50997495651245,
        2.3906915187835693,
        17.41241717338562,
        2.4642834663391113,
        17.384888172149658
      ]
    },
    {
      "cost": [
        99,
        299,
        299,
        299,
        84,
        299,
        299,
        299,
        69,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        84,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        5.593042373657227,
        16.22050380706787,
        16.208446979522705,
        16.178410291671753,
        4.4846086502075195,
        16.065937519073486,
        16.12308120727539,
        16.102081060409546,
        3.5128018856048584,
        16.009727954864502,
        16.15861487388611,
        16.019696712493896,
        16.090662002563477,
        17.042848348617554,
        17.33526921272278,
        17.16068410873413,
        17.44956135749817,
        17.522269248962402,
        17.18762230873108,
        16.071368932724,
        18.27002263069153,
        17.360276222229004,
        17.702679872512817,
        17.57736110687256,
        17.913426160812378,
        17.699679613113403,
        16.06825089454651,
        17.346176147460938,
        4.625152826309204,
        17.577163219451904
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        18.54163098335266,
        18.353235721588135,
        18.174856901168823,
        18.344359874725342,
        18.06483817100525,
        18.31455111503601,
        18.30449652671814,
        18.35096001625061,
        18.18838858604431,
        18.739147901535034,
        19.576130867004395,
        19.57884454727173,
        19.26408052444458,
        18.52829670906067,
        19.83498740196228,
        19.614548921585083,
        19.404205560684204,
        3.873718500137329,
        19.951843738555908,
        19.79314374923706,
        18.369935035705566,
        19.819876194000244,
        19.851939916610718,
        19.750117540359497,
        19.783865928649902,
        20.08485174179077,
        4.236193895339966,
        20.09458327293396,
        20.06417202949524,
        19.999310731887817
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        96,
        52,
        299,
        299,
        299,
        299,
        299,
        48,
        299,
        42,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299,
        70,
        299,
        42,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false
      ],
      "time": [
        18.805567979812622,
        18.59303903579712,
        18.497880935668945,
        18.47975254058838,
        18.436378479003906,
        18.44930624961853,
        5.69315242767334,
        3.128366708755493,
        16.840782642364502,
        18.166538953781128,
        18.448408126831055,
        19.457743167877197,
        19.65865421295166,
        3.1194472312927246,
        19.409971237182617,
        2.727316379547119,
        18.280762672424316,
        4.101395845413208,
        19.715954542160034,
        19.588714122772217,
        19.380424976348877,
        20.730637788772583,
        20.346893072128296,
        19.843645095825195,
        4.536818504333496,
        18.567562103271484,
        2.762949228286743,
        19.910188913345337,
        19.984039306640625,
        19.556997060775757
      ]
    },
    {
      "cost": [
        299,
        299,
        66,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.49579119682312,
        18.306172847747803,
        4.0436060428619385,
        18.264045000076294,
        18.2798969745636,
        3.9506995677948,
        18.31381583213806,
        18.204142332077026,
        18.242845058441162,
        18.352510929107666,
        18.288236141204834,
        19.589215993881226,
        19.737950563430786,
        19.740028381347656,
        19.814143657684326,
        19.685153245925903,
        19.694948434829712,
        19.66421151161194,
        19.708316564559937,
        20.7455952167511,
        19.9631826877594,
        19.757885694503784,
        19.80993962287903,
        19.917453050613403,
        19.740200996398926,
        4.110708713531494,
        19.79307460784912,
        19.835896492004395,
        20.00210666656494,
        20.071979522705078
      ]
    },
    {
      "cost": [
        58,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        4.260496377944946,
        20.807852506637573,
        20.75425696372986,
        20.667852878570557,
        20.808344841003418,
        20.825531005859375,
        20.77430486679077,
        20.897972583770752,
        20.754860162734985,
        21.850133419036865,
        22.407180786132812,
        22.42333459854126,
        22.31669569015503,
        22.5119686126709,
        22.312670946121216,
        22.409293174743652,
        4.378603935241699,
        21.061354398727417,
        4.212106466293335,
        22.396278381347656,
        22.571993827819824,
        22.611939668655396,
        22.299845457077026,
        22.70489263534546,
        22.769356727600098,
        22.66401982307434,
        22.747276306152344,
        22.554429531097412,
        22.65328860282898,
        22.637008666992188
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.489984035491943,
        21.245478868484497,
        20.959392070770264,
        21.192896842956543,
        20.877498865127563,
        21.095049381256104,
        20.77136778831482,
        21.08283233642578,
        21.764322519302368,
        22.41982126235962,
        22.230108976364136,
        5.081360578536987,
        22.310389280319214,
        22.484651565551758,
        22.341461181640625,
        22.748798608779907,
        22.414552450180054,
        22.792572498321533,
        22.48772144317627,
        22.609246730804443,
        22.579400062561035,
        22.519157886505127,
        22.792812824249268,
        22.838231325149536,
        22.539015769958496,
        22.64965558052063,
        22.65163540840149,
        22.78078603744507,
        22.815162420272827,
        22.820366382598877
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        116,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        21.430034160614014,
        21.190721035003662,
        20.924989461898804,
        21.14555811882019,
        20.838873624801636,
        21.051722049713135,
        20.740503311157227,
        21.034043788909912,
        21.813513040542603,
        22.535370349884033,
        8.421204566955566,
        22.216678857803345,
        22.445667028427124,
        22.38003158569336,
        22.825115203857422,
        22.05911159515381,
        22.360555171966553,
        22.582448720932007,
        22.688514471054077,
        22.490896463394165,
        22.595700979232788,
        22.70632553100586,
        22.672129154205322,
        22.558258056640625,
        22.659160614013672,
        22.601096630096436,
        22.723528623580933,
        22.705496788024902,
        22.77524447441101,
        22.91763710975647
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        122,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.20398759841919,
        23.970750093460083,
        23.719752073287964,
        23.993683338165283,
        23.682722806930542,
        23.958845376968384,
        24.07199764251709,
        24.673938512802124,
        25.55644941329956,
        25.64681363105774,
        25.29395055770874,
        25.749659061431885,
        25.08588743209839,
        25.562114715576172,
        25.821292400360107,
        25.790565490722656,
        10.064293146133423,
        25.56704616546631,
        25.747512578964233,
        25.960084438323975,
        25.837467193603516,
        25.79382562637329,
        25.95608401298523,
        25.794462203979492,
        25.691680908203125,
        25.996861457824707,
        25.884586811065674,
        26.014324188232422,
        26.48063087463379,
        26.25863790512085
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.197776556015015,
        23.967166423797607,
        23.597205638885498,
        23.84158945083618,
        23.510574340820312,
        23.734092712402344,
        23.49513578414917,
        24.617684364318848,
        25.427255868911743,
        25.1797297000885,
        25.115004777908325,
        25.510021209716797,
        25.070594310760498,
        25.473214387893677,
        25.13346767425537,
        25.62431287765503,
        25.180620670318604,
        25.259281873703003,
        25.514740228652954,
        26.457087755203247,
        25.57439875602722,
        25.70751667022705,
        25.510316610336304,
        25.613659858703613,
        25.410269737243652,
        25.701200246810913,
        25.33632802963257,
        25.73240351676941,
        25.526442527770996,
        25.398473978042603
      ]
    },
    {
      "cost": [
        56,
        56,
        299,
        299,
        56,
        299,
        62,
        299,
        299,
        62,
        62,
        299,
        299,
        62,
        299,
        299,
        62,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        56,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        4.7201104164123535,
        4.221231937408447,
        23.868616104125977,
        23.793196439743042,
        4.20121693611145,
        23.64033603668213,
        4.68879246711731,
        23.740049839019775,
        23.73029398918152,
        4.650619983673096,
        4.6178343296051025,
        23.707350969314575,
        24.93712306022644,
        5.418615102767944,
        25.51262593269348,
        25.525547742843628,
        4.860984802246094,
        25.259003162384033,
        5.276543378829956,
        25.332708835601807,
        25.281863927841187,
        25.210644483566284,
        25.315642833709717,
        25.460863828659058,
        25.226492881774902,
        25.342789888381958,
        25.590064525604248,
        25.80601716041565,
        4.614496231079102,
        25.536344528198242
      ]
    },
    {
      "cost": [
        299,
        299,
        112,
        299,
        299,
        64,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        56,
        299,
        299,
        299,
        299,
        100,
        84,
        50,
        60,
        299,
        299,
        299,
        299,
        56,
        58,
        58
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        true,
        true
      ],
      "time": [
        26.716855764389038,
        26.27957582473755,
        9.86182188987732,
        26.15131425857544,
        26.467978954315186,
        5.503922939300537,
        26.446188926696777,
        26.454345226287842,
        27.406441688537598,
        5.910669803619385,
        28.15384316444397,
        28.108039140701294,
        28.36117386817932,
        28.407645225524902,
        5.161780118942261,
        27.856034994125366,
        28.471484661102295,
        28.074350833892822,
        28.145216703414917,
        9.019965171813965,
        7.8622260093688965,
        4.653904438018799,
        5.66818642616272,
        28.344314098358154,
        28.372305154800415,
        28.610678672790527,
        28.34735918045044,
        5.147093057632446,
        5.352489471435547,
        5.235712051391602
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        72,
        299,
        299,
        299,
        74,
        64,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false
      ],
      "time": [
        26.613038301467896,
        26.320505619049072,
        26.3879873752594,
        26.411060571670532,
        26.084980010986328,
        26.429335832595825,
        27.012123107910156,
        28.540522813796997,
        28.336150884628296,
        28.735896587371826,
        28.32912254333496,
        28.31563377380371,
        28.36673092842102,
        26.56263542175293,
        28.292132139205933,
        28.56936240196228,
        28.172718048095703,
        28.94342613220215,
        6.0332581996917725,
        29.009018182754517,
        26.764085054397583,
        26.73344087600708,
        6.796101093292236,
        28.802271604537964,
        28.708221912384033,
        28.55534601211548,
        6.9892003536224365,
        6.061396360397339,
        28.757562160491943,
        28.50685453414917
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        26.973010301589966,
        26.541250705718994,
        26.473259210586548,
        26.694899559020996,
        26.413800716400146,
        26.743064403533936,
        26.73674511909485,
        28.61817455291748,
        28.396945476531982,
        28.44351863861084,
        28.418903827667236,
        28.55547308921814,
        28.197178840637207,
        28.65550422668457,
        28.448412656784058,
        28.561304092407227,
        28.37313723564148,
        28.518001794815063,
        28.76642894744873,
        28.855039596557617,
        28.696998357772827,
        28.79272437095642,
        28.861411809921265,
        28.682353973388672,
        28.62599015235901,
        29.040453672409058,
        28.647860050201416,
        29.087926387786865,
        29.131227254867554,
        28.90612816810608
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_lmcut",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.43166
}


==> results/asnets/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        64,
        56,
        46,
        299,
        299,
        36,
        58,
        299,
        116,
        80,
        50,
        38,
        52,
        54,
        299,
        299,
        46,
        42,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        68,
        80,
        299,
        299,
        40
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        true
      ],
      "time": [
        2.2991063594818115,
        1.527435541152954,
        1.2768969535827637,
        8.103184223175049,
        7.765848398208618,
        0.9186520576477051,
        1.5369837284088135,
        7.809116363525391,
        2.848473310470581,
        1.9382953643798828,
        1.2781105041503906,
        0.9446444511413574,
        1.2801642417907715,
        1.3628032207489014,
        7.847248554229736,
        7.898120403289795,
        1.1551706790924072,
        1.0896317958831787,
        7.997267484664917,
        7.708363056182861,
        7.871716499328613,
        7.846604347229004,
        7.824965476989746,
        7.838129281997681,
        7.862714529037476,
        1.6337451934814453,
        1.9447505474090576,
        7.794626474380493,
        7.662853717803955,
        0.9835250377655029
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        7.883363485336304,
        7.763384580612183,
        7.766059637069702,
        7.733810186386108,
        7.545735120773315,
        7.787676572799683,
        7.7590413093566895,
        8.202832221984863,
        7.7761006355285645,
        7.835638999938965,
        7.843309640884399,
        7.860183954238892,
        7.540200233459473,
        7.015197277069092,
        7.64095139503479,
        7.796212673187256,
        7.917359113693237,
        7.768353462219238,
        7.778146505355835,
        7.939059734344482,
        7.755969762802124,
        8.153617858886719,
        7.9266767501831055,
        7.98804497718811,
        7.742780685424805,
        7.133446931838989,
        7.736567497253418,
        7.95798659324646,
        7.919346570968628,
        7.855153560638428
      ]
    },
    {
      "cost": [
        32,
        299,
        299,
        32,
        32,
        299,
        32,
        32,
        32,
        299,
        299,
        32,
        299,
        299,
        32,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        32,
        299,
        32,
        299,
        32,
        299,
        299,
        32
      ],
      "goal_reached": [
        true,
        false,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        true
      ],
      "time": [
        1.0653502941131592,
        7.804203748703003,
        7.7435760498046875,
        0.853379487991333,
        0.8051857948303223,
        7.7541162967681885,
        0.7784411907196045,
        0.7609522342681885,
        0.7706494331359863,
        7.685142278671265,
        7.748082876205444,
        0.837761640548706,
        7.909940242767334,
        6.9813714027404785,
        0.7365231513977051,
        7.949676275253296,
        7.77694296836853,
        7.790457725524902,
        7.784250736236572,
        7.814491033554077,
        7.90568208694458,
        7.145985126495361,
        0.7334425449371338,
        7.089460849761963,
        0.7719850540161133,
        7.107712030410767,
        0.7744715213775635,
        7.042977809906006,
        7.877607107162476,
        0.9420709609985352
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        299,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.1033730506896973,
        0.7219586372375488,
        0.8665378093719482,
        0.7749650478363037,
        9.22278618812561,
        0.789337158203125,
        0.8544609546661377,
        0.7930867671966553,
        0.7631440162658691,
        0.7536716461181641,
        0.8558037281036377,
        0.8574044704437256,
        0.6921789646148682,
        0.8223633766174316,
        0.8260319232940674,
        0.7741439342498779,
        0.7585198879241943,
        0.6913492679595947,
        0.8309357166290283,
        0.8112902641296387,
        0.7570028305053711,
        0.798389196395874,
        0.733863115310669,
        0.7602651119232178,
        0.8304965496063232,
        0.7652401924133301,
        0.8479595184326172,
        0.699549674987793,
        0.7560663223266602,
        0.7590460777282715
      ]
    },
    {
      "cost": [
        68,
        56,
        299,
        299,
        54,
        299,
        46,
        299,
        299,
        299,
        50,
        299,
        100,
        52,
        299,
        48,
        66,
        299,
        48,
        299,
        299,
        299,
        299,
        299,
        110,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.41117000579834,
        1.6738486289978027,
        9.209062099456787,
        9.323127269744873,
        1.5818986892700195,
        9.470999956130981,
        1.3601775169372559,
        9.248658895492554,
        9.37571120262146,
        9.268755674362183,
        1.4983131885528564,
        9.462542533874512,
        3.1487889289855957,
        1.5350799560546875,
        9.299599170684814,
        1.4696359634399414,
        1.935892105102539,
        9.45949673652649,
        1.438842535018921,
        9.461292266845703,
        9.264204025268555,
        9.4054434299469,
        9.471590518951416,
        9.293420314788818,
        3.2483859062194824,
        8.434961557388306,
        9.460450172424316,
        9.453569650650024,
        8.513079166412354,
        8.610835790634155
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        86,
        104,
        299,
        299,
        299,
        299,
        299,
        78,
        299,
        150,
        299,
        299,
        299,
        168,
        299,
        299,
        299,
        299,
        299,
        100,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        9.439923286437988,
        9.4427490234375,
        9.195054292678833,
        9.151842832565308,
        2.5276410579681396,
        3.0402703285217285,
        9.248796701431274,
        9.381312847137451,
        9.141719579696655,
        9.236362934112549,
        9.194905996322632,
        2.3506269454956055,
        9.261760711669922,
        4.634075403213501,
        9.712404727935791,
        9.223350763320923,
        9.312470197677612,
        5.051828145980835,
        9.163639545440674,
        9.116535425186157,
        9.17719578742981,
        9.499308586120605,
        9.33083724975586,
        2.969727039337158,
        9.457358598709106,
        9.37516474723816,
        9.372149467468262,
        9.523289203643799,
        8.63890266418457,
        9.350235939025879
      ]
    },
    {
      "cost": [
        28,
        24,
        24,
        24,
        28,
        24,
        24,
        24,
        28,
        24,
        28,
        24,
        299,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        24,
        28,
        24,
        24,
        28,
        24,
        24
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.333615779876709,
        0.9000244140625,
        0.9197192192077637,
        0.8729267120361328,
        0.950864315032959,
        0.8961970806121826,
        0.8030292987823486,
        0.7990901470184326,
        0.9569606781005859,
        0.8702960014343262,
        1.0197687149047852,
        0.9028298854827881,
        11.17873740196228,
        0.8648781776428223,
        0.820253849029541,
        0.8833723068237305,
        0.9016730785369873,
        0.817495584487915,
        0.8788871765136719,
        0.8773727416992188,
        0.9134206771850586,
        0.8212165832519531,
        0.9067654609680176,
        0.8501276969909668,
        0.9634935855865479,
        0.874274492263794,
        0.7986924648284912,
        0.9807231426239014,
        0.859907865524292,
        0.8005537986755371
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.928367376327515,
        12.314996004104614,
        11.556331872940063,
        11.63039231300354,
        11.844046115875244,
        12.232343196868896,
        12.473000049591064,
        11.69769549369812,
        11.458872556686401,
        12.595118045806885,
        12.577001094818115,
        11.693082809448242,
        11.339042901992798,
        11.710790634155273,
        11.246962785720825,
        11.749866962432861,
        11.848702907562256,
        11.86605453491211,
        12.5181143283844,
        11.471858263015747,
        10.270823001861572,
        12.61012887954712,
        12.567414045333862,
        11.22813367843628,
        12.590932846069336,
        12.088914394378662,
        11.668713331222534,
        12.20424771308899,
        11.654820203781128,
        10.780721426010132
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        11.309593439102173,
        10.972786664962769,
        11.024118661880493,
        10.952881336212158,
        10.949750661849976,
        11.32705569267273,
        10.95329213142395,
        11.319214105606079,
        10.96860957145691,
        11.141821146011353,
        11.231802940368652,
        11.296569585800171,
        10.868590116500854,
        11.221407890319824,
        10.968714714050293,
        11.132014989852905,
        10.987860202789307,
        11.172362804412842,
        11.262737274169922,
        11.60752248764038,
        11.539501667022705,
        11.249482870101929,
        11.2356858253479,
        11.264209032058716,
        11.135330438613892,
        11.570404052734375,
        11.360735893249512,
        11.445957660675049,
        11.335397720336914,
        11.173654794692993
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.64344573020935,
        13.474173545837402,
        12.84158992767334,
        12.850069761276245,
        12.648468494415283,
        12.880256414413452,
        12.942891120910645,
        12.880956411361694,
        13.03437852859497,
        13.014036178588867,
        12.849309921264648,
        12.836901664733887,
        12.620221614837646,
        12.937359809875488,
        12.759310722351074,
        12.879835844039917,
        12.937945127487183,
        13.127894878387451,
        12.969789981842041,
        13.07629656791687,
        12.97629976272583,
        13.214083433151245,
        13.686466932296753,
        13.600083112716675,
        13.156876802444458,
        13.115485668182373,
        12.900697231292725,
        13.091336727142334,
        13.046743154525757,
        13.274539470672607
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.353251218795776,
        13.02071237564087,
        13.155220031738281,
        12.97284722328186,
        12.717554807662964,
        13.018361330032349,
        12.770463466644287,
        12.847733497619629,
        12.834934949874878,
        12.801966428756714,
        12.648106336593628,
        12.914051294326782,
        12.585623264312744,
        13.401614904403687,
        12.885387659072876,
        12.854543924331665,
        12.773159742355347,
        13.322352170944214,
        12.962552309036255,
        12.983362436294556,
        13.262839317321777,
        14.043587684631348,
        13.707353830337524,
        13.661519289016724,
        12.93594217300415,
        13.052529573440552,
        12.891315698623657,
        13.039882183074951,
        13.133088827133179,
        13.025980949401855
      ]
    },
    {
      "cost": [
        299,
        299,
        46,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        11.263767719268799,
        10.917739629745483,
        1.7132163047790527,
        9.716337442398071,
        10.899073839187622,
        9.730615854263306,
        10.976760149002075,
        10.991466522216797,
        11.067812204360962,
        10.996927738189697,
        11.06240439414978,
        10.898406982421875,
        2.250171184539795,
        10.974950313568115,
        11.071701288223267,
        11.003541231155396,
        11.008105754852295,
        10.969058990478516,
        11.009301662445068,
        11.211495876312256,
        10.927839279174805,
        11.127668619155884,
        11.124106168746948,
        10.954163074493408,
        11.005614280700684,
        11.10218620300293,
        9.819866418838501,
        11.077231407165527,
        11.122867345809937,
        11.037278890609741
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        15.113020658493042,
        15.020110845565796,
        14.703050136566162,
        14.62434697151184,
        14.642909288406372,
        14.828491926193237,
        14.818730354309082,
        15.014572858810425,
        14.624059677124023,
        14.745286464691162,
        14.482821941375732,
        14.847314834594727,
        14.542319536209106,
        14.865565299987793,
        14.910370111465454,
        14.905708312988281,
        14.634340524673462,
        14.974504947662354,
        15.033661842346191,
        15.049439430236816,
        15.01451301574707,
        15.300487279891968,
        14.90663194656372,
        14.9307119846344,
        14.815925121307373,
        15.050746440887451,
        14.745288133621216,
        14.630179405212402,
        14.508406400680542,
        14.28333854675293
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        62,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        90,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        15.70792818069458,
        14.918267488479614,
        15.664499998092651,
        14.968587398529053,
        15.462356090545654,
        15.255104303359985,
        3.32605242729187,
        14.994537115097046,
        15.075672626495361,
        14.949854612350464,
        14.886549711227417,
        14.911280632019043,
        15.043737888336182,
        14.964845895767212,
        4.7962486743927,
        15.235963106155396,
        15.084874153137207,
        15.131978988647461,
        14.037819862365723,
        15.93161416053772,
        15.316566228866577,
        15.481312990188599,
        14.156654834747314,
        15.154752731323242,
        15.232857465744019,
        15.150192737579346,
        15.373780012130737,
        15.171237707138062,
        14.810886144638062,
        14.771985054016113
      ]
    },
    {
      "cost": [
        88,
        299,
        44,
        48,
        62,
        78,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        84,
        299,
        299,
        44,
        299,
        299,
        299,
        50,
        299,
        299,
        56,
        299,
        299,
        299,
        50,
        60
      ],
      "goal_reached": [
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true
      ],
      "time": [
        5.020783185958862,
        15.310189008712769,
        2.342944383621216,
        2.4513192176818848,
        3.1456234455108643,
        3.9274721145629883,
        14.978719472885132,
        15.215611934661865,
        14.75087308883667,
        14.927354335784912,
        14.734869241714478,
        14.947741985321045,
        15.011554479598999,
        14.901937007904053,
        4.168697118759155,
        14.92176342010498,
        14.982040166854858,
        2.1706273555755615,
        14.864102125167847,
        14.897793531417847,
        15.192172765731812,
        2.451172351837158,
        14.896331310272217,
        15.136491298675537,
        2.6791536808013916,
        15.037344455718994,
        14.18317985534668,
        15.183172702789307,
        2.4985926151275635,
        3.021998882293701
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.852176666259766,
        17.391162157058716,
        16.93090510368347,
        17.32887840270996,
        16.98528289794922,
        17.076415300369263,
        17.26201295852661,
        17.192055225372314,
        16.888192176818848,
        17.269206285476685,
        17.18632698059082,
        17.262261867523193,
        18.674494981765747,
        17.683996438980103,
        17.146108150482178,
        17.634066104888916,
        17.180925607681274,
        17.62186360359192,
        17.470454931259155,
        17.325005769729614,
        17.173777103424072,
        17.417094707489014,
        17.329250812530518,
        16.948644876480103,
        16.735472202301025,
        16.74054503440857,
        16.414225578308105,
        16.54524803161621,
        16.506999254226685,
        16.236865282058716
      ]
    },
    {
      "cost": [
        299,
        299,
        76,
        299,
        299,
        76,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.555176258087158,
        17.36297845840454,
        4.332058429718018,
        17.309589862823486,
        17.407033681869507,
        4.255498647689819,
        17.2608425617218,
        17.01155400276184,
        17.17516589164734,
        16.965728998184204,
        17.210260152816772,
        17.096745014190674,
        17.070838689804077,
        17.19028663635254,
        17.622607231140137,
        17.09139895439148,
        17.407925128936768,
        17.233739852905273,
        17.542341947555542,
        17.681131601333618,
        17.287877798080444,
        17.19693613052368,
        17.24209213256836,
        17.402930974960327,
        17.11026692390442,
        16.838359832763672,
        16.766737937927246,
        16.623423099517822,
        16.474173069000244,
        16.463352918624878
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        17.986128330230713,
        17.222136974334717,
        17.33984351158142,
        17.182974576950073,
        17.13987684249878,
        17.267762422561646,
        17.18547224998474,
        17.526864767074585,
        17.092953205108643,
        17.234966278076172,
        17.140822410583496,
        17.300626516342163,
        17.561948776245117,
        17.667890787124634,
        17.143847227096558,
        17.67336368560791,
        16.481671810150146,
        17.643569946289062,
        17.553006410598755,
        17.341039180755615,
        17.22195267677307,
        17.451711177825928,
        17.3440158367157,
        17.02938437461853,
        16.79332208633423,
        16.78191065788269,
        15.513845682144165,
        16.614251375198364,
        16.539857387542725,
        16.27532386779785
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.204633235931396,
        20.100990772247314,
        19.70158576965332,
        19.68776559829712,
        19.4348406791687,
        19.688481330871582,
        19.413366317749023,
        19.644078493118286,
        19.48158073425293,
        19.663293600082397,
        19.795520067214966,
        20.162092208862305,
        19.423795700073242,
        20.19894766807556,
        19.88651943206787,
        20.013235569000244,
        19.614197731018066,
        19.811861515045166,
        19.78584599494934,
        19.704148054122925,
        19.073497772216797,
        19.072706699371338,
        18.776848316192627,
        18.683680534362793,
        18.398987531661987,
        18.550340175628662,
        18.11549997329712,
        18.263040781021118,
        18.184606552124023,
        17.873472690582275
      ]
    },
    {
      "cost": [
        82,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        82,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        5.855713605880737,
        19.286293745040894,
        19.287781476974487,
        19.415340423583984,
        19.299954891204834,
        19.252602100372314,
        19.17612862586975,
        19.2021164894104,
        19.28834843635559,
        19.35908055305481,
        19.595576763153076,
        19.56662917137146,
        19.657621383666992,
        19.404630661010742,
        19.569408655166626,
        19.998412132263184,
        5.345762252807617,
        19.941384315490723,
        19.547005891799927,
        19.576807975769043,
        19.659820079803467,
        19.566631317138672,
        19.044276475906372,
        18.887470960617065,
        18.669675588607788,
        17.362427711486816,
        18.55324649810791,
        18.536293506622314,
        18.215210437774658,
        18.265608072280884
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.14551019668579,
        19.52968144416809,
        19.472267150878906,
        19.674440145492554,
        19.23144817352295,
        19.704814672470093,
        19.61039972305298,
        19.42431402206421,
        19.49064826965332,
        19.617831230163574,
        19.791983127593994,
        19.942693948745728,
        19.41401982307434,
        20.099942445755005,
        19.625145435333252,
        19.96964693069458,
        19.57723331451416,
        19.69113326072693,
        19.83368730545044,
        19.81951069831848,
        19.392277240753174,
        19.394559621810913,
        19.070886611938477,
        18.95873713493347,
        18.71735978126526,
        18.829851865768433,
        18.4169704914093,
        18.54705286026001,
        18.52126383781433,
        18.19746685028076
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        22.423903465270996,
        22.186280965805054,
        22.27895712852478,
        22.26600480079651,
        22.090372323989868,
        22.252436637878418,
        21.925569534301758,
        22.27711510658264,
        22.045576810836792,
        22.448406219482422,
        22.11557102203369,
        22.54402184486389,
        22.508305072784424,
        22.799951314926147,
        22.496360063552856,
        22.250040531158447,
        22.111486673355103,
        22.280477046966553,
        21.807045221328735,
        21.59308671951294,
        21.36505103111267,
        21.31955361366272,
        21.136399507522583,
        21.03781294822693,
        20.687745571136475,
        20.732261896133423,
        20.401702880859375,
        20.351744413375854,
        20.225165843963623,
        18.79552960395813
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.745818853378296,
        22.426249265670776,
        21.99500060081482,
        22.28064751625061,
        21.942829847335815,
        22.657331705093384,
        22.387335062026978,
        22.63027000427246,
        22.155217170715332,
        22.25688099861145,
        22.140885829925537,
        22.150426626205444,
        21.455891847610474,
        21.552844047546387,
        21.13077998161316,
        21.09051537513733,
        20.8941752910614,
        20.792008638381958,
        20.784688711166382,
        20.65962505340576,
        20.381296634674072,
        20.317688465118408,
        20.124956369400024,
        18.696106910705566,
        19.69750452041626,
        19.882515907287598,
        18.558868646621704,
        19.81645107269287,
        19.9138343334198,
        19.315219163894653
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        56,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.37485980987549,
        22.212197065353394,
        22.37553095817566,
        22.7373526096344,
        22.31493067741394,
        22.450439929962158,
        22.310575008392334,
        22.41864013671875,
        22.23353362083435,
        4.228756427764893,
        22.688815355300903,
        22.257746934890747,
        21.729000568389893,
        21.584975481033325,
        21.20004630088806,
        19.937546730041504,
        4.213411092758179,
        19.839745044708252,
        19.523508548736572,
        20.93758487701416,
        20.841388463974,
        20.604052782058716,
        20.39146113395691,
        20.209805965423584,
        20.267940282821655,
        19.980302810668945,
        19.9643292427063,
        20.053990602493286,
        20.000637769699097,
        19.975003957748413
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.364516973495483,
        26.01272177696228,
        25.742238521575928,
        26.154107809066772,
        26.247735738754272,
        26.730701684951782,
        26.52830743789673,
        26.116175174713135,
        25.951542615890503,
        25.92512035369873,
        25.503235340118408,
        25.670335292816162,
        25.161566495895386,
        25.443889141082764,
        25.167860746383667,
        25.18268322944641,
        25.10127592086792,
        25.40915060043335,
        25.298555612564087,
        25.131094455718994,
        24.846548795700073,
        25.052523374557495,
        24.904553651809692,
        24.76853322982788,
        24.476526498794556,
        24.555360317230225,
        24.34986186027527,
        24.461870670318604,
        24.52418828010559,
        24.2442524433136
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        30.34488868713379,
        26.38123631477356,
        25.909054040908813,
        26.09558415412903,
        27.015931844711304,
        26.487005710601807,
        25.580198287963867,
        25.99155330657959,
        25.79439115524292,
        25.761727809906006,
        25.3215970993042,
        25.573038816452026,
        24.981656789779663,
        25.48902130126953,
        24.97382164001465,
        25.064570665359497,
        24.964086771011353,
        25.2801673412323,
        25.138980865478516,
        24.921643257141113,
        23.154603004455566,
        24.865458726882935,
        24.759844541549683,
        24.574711322784424,
        24.30933403968811,
        24.371214628219604,
        24.113077878952026,
        24.278934955596924,
        24.425168991088867,
        22.70644450187683
      ]
    },
    {
      "cost": [
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        60,
        299,
        62,
        131,
        58,
        299,
        61,
        299,
        62,
        299,
        299,
        62,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false
      ],
      "time": [
        25.942578315734863,
        25.162350177764893,
        4.936657905578613,
        25.37860894203186,
        25.092543601989746,
        25.17615246772766,
        25.320087432861328,
        25.64786124229431,
        25.2212073802948,
        25.61628293991089,
        25.409171104431152,
        25.545615911483765,
        5.009964942932129,
        25.35603141784668,
        25.285698413848877,
        25.15967297554016,
        4.6637184619903564,
        24.539089918136597,
        5.306591033935547,
        10.522345542907715,
        5.02004337310791,
        24.128767728805542,
        4.743535995483398,
        24.03780508041382,
        4.818010568618774,
        23.739359617233276,
        23.70728349685669,
        5.1484410762786865,
        23.3195321559906,
        23.182555198669434
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        82,
        299,
        90,
        68,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        false
      ],
      "time": [
        32.91442894935608,
        28.845996379852295,
        29.59278178215027,
        30.41685938835144,
        28.84025502204895,
        29.111202239990234,
        29.49337077140808,
        29.01588273048401,
        28.66168522834778,
        28.75112533569336,
        28.213956117630005,
        28.38113760948181,
        27.943909168243408,
        28.173614740371704,
        27.931851387023926,
        28.15670347213745,
        27.683189153671265,
        27.781922340393066,
        27.742863178253174,
        27.69488024711609,
        27.773663759231567,
        27.3983895778656,
        27.239315032958984,
        8.02162504196167,
        27.319335222244263,
        8.13449740409851,
        6.159685850143433,
        27.35326838493347,
        26.882994651794434,
        26.547937154769897
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        33.27463674545288,
        28.773980379104614,
        28.957459211349487,
        29.77638578414917,
        28.99910593032837,
        29.6863112449646,
        28.777715921401978,
        29.17371153831482,
        28.74795889854431,
        28.828463315963745,
        28.234566926956177,
        28.55909514427185,
        27.975278615951538,
        28.35333514213562,
        28.002204179763794,
        28.301787853240967,
        27.795692920684814,
        27.89429998397827,
        27.904151678085327,
        27.759764194488525,
        27.589536666870117,
        27.545586347579956,
        27.347912788391113,
        27.423599004745483,
        27.063846111297607,
        27.458028078079224,
        26.86025834083557,
        26.638846158981323,
        26.441711902618408,
        25.98338270187378
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        29.35655403137207,
        27.916924476623535,
        27.982788562774658,
        28.49779963493347,
        27.821969270706177,
        28.10145330429077,
        28.046916007995605,
        28.358800411224365,
        28.332440853118896,
        28.27478003501892,
        28.240111351013184,
        28.709375858306885,
        27.703202486038208,
        27.47566843032837,
        26.897722721099854,
        26.785977363586426,
        26.29509997367859,
        26.285205602645874,
        26.13142156600952,
        25.848941802978516,
        25.440032720565796,
        25.395941495895386,
        25.031723737716675,
        25.02772808074951,
        24.823339462280273,
        25.06223464012146,
        24.43467116355896,
        24.004486560821533,
        23.921494245529175,
        23.777085065841675
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add_old_style_pool",
  "name_expt": "ex_blocksworld",
  "train_time": 7200.400926
}


==> results/asnets/results-experiments.ex_blocksworld-experiments.actprop_2l_h_add_pe-2019-07-18.json <==
{
  "eval_names": [
    "ex-bw-test-n11-s00-r972773",
    "ex-bw-test-n11-s01-r763719",
    "ex-bw-test-n11-s02-r925084",
    "ex-bw-test-n12-s00-r270300",
    "ex-bw-test-n12-s01-r846863",
    "ex-bw-test-n12-s02-r595497",
    "ex-bw-test-n13-s00-r999827",
    "ex-bw-test-n13-s01-r325159",
    "ex-bw-test-n13-s02-r948356",
    "ex-bw-test-n14-s00-r218782",
    "ex-bw-test-n14-s01-r846992",
    "ex-bw-test-n14-s02-r105760",
    "ex-bw-test-n15-s00-r717403",
    "ex-bw-test-n15-s01-r201725",
    "ex-bw-test-n15-s02-r106727",
    "ex-bw-test-n16-s00-r109291",
    "ex-bw-test-n16-s01-r253915",
    "ex-bw-test-n16-s02-r329368",
    "ex-bw-test-n17-s00-r546126",
    "ex-bw-test-n17-s01-r453173",
    "ex-bw-test-n17-s02-r107890",
    "ex-bw-test-n18-s00-r119378",
    "ex-bw-test-n18-s01-r769356",
    "ex-bw-test-n18-s02-r734006",
    "ex-bw-test-n19-s00-r491316",
    "ex-bw-test-n19-s01-r657239",
    "ex-bw-test-n19-s02-r534491",
    "ex-bw-test-n20-s00-r167713",
    "ex-bw-test-n20-s01-r196207",
    "ex-bw-test-n20-s02-r465140"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        44,
        26,
        299,
        299,
        62,
        299,
        299,
        299,
        299,
        34,
        299,
        28,
        32,
        30,
        299,
        299,
        24,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        50,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        6.667978048324585,
        6.63492751121521,
        1.0339276790618896,
        0.6073782444000244,
        6.623641014099121,
        6.55510950088501,
        1.3958163261413574,
        6.581932783126831,
        6.637336254119873,
        6.5280280113220215,
        6.704838275909424,
        0.7850911617279053,
        6.571410655975342,
        0.6228985786437988,
        0.7556514739990234,
        0.6494429111480713,
        6.652883768081665,
        6.563863039016724,
        0.5631897449493408,
        6.58541464805603,
        6.629114866256714,
        6.594987869262695,
        6.639021635055542,
        6.589496612548828,
        6.662125825881958,
        6.531106233596802,
        6.552797079086304,
        6.494220972061157,
        1.1642451286315918,
        6.653428554534912
      ]
    },
    {
      "cost": [
        299,
        299,
        110,
        299,
        106,
        299,
        299,
        299,
        299,
        299,
        48,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        95,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        8.796546697616577,
        8.248969316482544,
        3.157093048095703,
        8.218175411224365,
        2.973313570022583,
        8.251500606536865,
        8.307722568511963,
        8.185845136642456,
        8.213626861572266,
        8.22568655014038,
        1.453683853149414,
        8.290744066238403,
        8.33606767654419,
        8.203773021697998,
        8.269346237182617,
        8.209302186965942,
        8.263057708740234,
        8.263299703598022,
        8.270658254623413,
        8.26442837715149,
        8.305139780044556,
        8.286046504974365,
        8.346525430679321,
        8.17468547821045,
        8.280309438705444,
        8.299695491790771,
        2.6250460147857666,
        8.273386001586914,
        8.485817432403564,
        8.232250928878784
      ]
    },
    {
      "cost": [
        30,
        26,
        299,
        28,
        32,
        26,
        34,
        30,
        299,
        26,
        299,
        30,
        34,
        34,
        299,
        32,
        299,
        32,
        299,
        299,
        299,
        26,
        299,
        32,
        299,
        299,
        299,
        299,
        34,
        28
      ],
      "goal_reached": [
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        true
      ],
      "time": [
        1.3072912693023682,
        0.8335232734680176,
        8.5799400806427,
        0.7947893142700195,
        0.8408246040344238,
        0.7215814590454102,
        0.9575815200805664,
        0.8948328495025635,
        8.333115339279175,
        0.7344441413879395,
        8.392882108688354,
        0.839463472366333,
        0.9750618934631348,
        0.9536328315734863,
        8.202757358551025,
        0.9593954086303711,
        8.294440269470215,
        0.9105687141418457,
        8.250102996826172,
        8.327509880065918,
        8.280144691467285,
        0.7368617057800293,
        8.335882425308228,
        0.8807525634765625,
        8.284682989120483,
        8.266541957855225,
        8.365918159484863,
        8.322068691253662,
        0.9648823738098145,
        0.7762274742126465
      ]
    },
    {
      "cost": [
        26,
        26,
        26,
        26,
        28,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        28,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        26,
        28,
        28,
        26,
        26,
        26
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.9679055213928223,
        0.6139461994171143,
        0.7367737293243408,
        0.7367253303527832,
        0.7534458637237549,
        0.6838557720184326,
        0.6837010383605957,
        0.6396174430847168,
        0.6102907657623291,
        0.6972885131835938,
        0.6414997577667236,
        0.598182201385498,
        0.7709629535675049,
        0.6641416549682617,
        0.7933094501495361,
        0.7161285877227783,
        0.6239104270935059,
        0.6243829727172852,
        0.5648219585418701,
        0.6565358638763428,
        0.7057547569274902,
        0.7256741523742676,
        0.7161753177642822,
        0.5814521312713623,
        0.6329989433288574,
        0.7324666976928711,
        0.6975939273834229,
        0.6201789379119873,
        0.6799914836883545,
        0.684614896774292
      ]
    },
    {
      "cost": [
        70,
        299,
        299,
        299,
        299,
        88,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        17,
        38,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        2.9645771980285645,
        10.202228784561157,
        9.998292684555054,
        9.837270736694336,
        9.858674764633179,
        2.9293437004089355,
        9.798825979232788,
        9.902201175689697,
        9.828210353851318,
        9.891653537750244,
        10.280080080032349,
        10.171745538711548,
        10.141873121261597,
        0.5940601825714111,
        1.2695953845977783,
        9.874381303787231,
        9.89438772201538,
        9.92714810371399,
        2.2077388763427734,
        9.91639518737793,
        9.956136226654053,
        9.959187030792236,
        9.935460090637207,
        9.906379222869873,
        10.011926651000977,
        9.890142440795898,
        9.94859528541565,
        9.919413805007935,
        10.017358303070068,
        9.951465606689453
      ]
    },
    {
      "cost": [
        122,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        58,
        299,
        299,
        299,
        299,
        299,
        68,
        299,
        299,
        68,
        69,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        5.6176228523254395,
        10.59419059753418,
        10.195238590240479,
        10.04872989654541,
        9.89939284324646,
        10.020764589309692,
        9.839237928390503,
        9.928503274917603,
        9.872048377990723,
        9.881504774093628,
        9.942621231079102,
        9.915121078491211,
        9.900809526443481,
        2.2259457111358643,
        1.9821906089782715,
        9.88750433921814,
        10.003003358840942,
        9.853797912597656,
        9.95885682106018,
        9.894251585006714,
        2.346045970916748,
        9.940760135650635,
        10.068180799484253,
        2.343818426132202,
        2.227081060409546,
        9.923967123031616,
        9.884728193283081,
        9.917033433914185,
        9.957433938980103,
        9.93886423110962
      ]
    },
    {
      "cost": [
        30,
        24,
        32,
        299,
        24,
        24,
        34,
        28,
        30,
        299,
        299,
        26,
        28,
        24,
        38,
        24,
        24,
        28,
        28,
        299,
        28,
        28,
        299,
        26,
        24,
        24,
        30,
        299,
        28,
        24
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        false,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        false,
        true,
        true
      ],
      "time": [
        2.0172362327575684,
        1.167353868484497,
        1.5758881568908691,
        12.49778962135315,
        0.932720422744751,
        0.9836025238037109,
        1.3769161701202393,
        1.1403026580810547,
        1.2011620998382568,
        11.810847997665405,
        11.586970567703247,
        1.0730798244476318,
        1.1137211322784424,
        0.9433562755584717,
        1.4877862930297852,
        1.006533145904541,
        0.9173979759216309,
        1.1316938400268555,
        1.1343472003936768,
        11.611329317092896,
        1.11309814453125,
        1.1372323036193848,
        11.653000354766846,
        1.0249507427215576,
        0.9385340213775635,
        0.8982017040252686,
        1.1653008460998535,
        11.649326801300049,
        1.0449273586273193,
        0.9306628704071045
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        72,
        299,
        40,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        43,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        12.340248823165894,
        11.555545330047607,
        11.680622100830078,
        11.541088581085205,
        11.681662797927856,
        11.513362884521484,
        11.642313718795776,
        11.561346292495728,
        2.8332135677337646,
        11.555558681488037,
        1.5561013221740723,
        11.561599731445312,
        11.57475471496582,
        11.561002254486084,
        11.609129667282104,
        11.594051361083984,
        11.741632461547852,
        11.66176724433899,
        11.595741987228394,
        11.569059371948242,
        11.668068408966064,
        11.629386186599731,
        11.665833711624146,
        11.772817850112915,
        1.62949538230896,
        11.592045307159424,
        11.637768030166626,
        11.680743217468262,
        11.75092887878418,
        11.60631775856018
      ]
    },
    {
      "cost": [
        299,
        299,
        52,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        62,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.022188901901245,
        11.754948139190674,
        2.1568801403045654,
        11.65398645401001,
        11.651051759719849,
        11.704077005386353,
        11.7324800491333,
        11.74564266204834,
        11.666861295700073,
        11.764503240585327,
        11.77878737449646,
        11.66543197631836,
        11.849300622940063,
        11.85238003730774,
        11.747535228729248,
        11.886738777160645,
        2.5210204124450684,
        11.727231502532959,
        11.754626989364624,
        11.784383535385132,
        11.833372354507446,
        11.770824193954468,
        11.828296422958374,
        11.768049240112305,
        11.68077826499939,
        11.747406244277954,
        11.839491605758667,
        11.744401216506958,
        11.8529634475708,
        11.866986513137817
      ]
    },
    {
      "cost": [
        84,
        299,
        46,
        299,
        299,
        70,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64
      ],
      "goal_reached": [
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        4.705169439315796,
        13.77424931526184,
        2.1899592876434326,
        13.746153593063354,
        13.597638130187988,
        3.435330867767334,
        13.704402208328247,
        13.683873414993286,
        13.58876085281372,
        13.638932943344116,
        13.552704334259033,
        13.634846210479736,
        13.57372760772705,
        13.560283184051514,
        13.62608551979065,
        13.594240427017212,
        2.8369967937469482,
        13.552415132522583,
        13.692085027694702,
        13.58125376701355,
        13.568276166915894,
        13.625572443008423,
        13.734508752822876,
        13.84164834022522,
        13.808725118637085,
        13.775155782699585,
        13.652679443359375,
        13.642105102539062,
        13.6996431350708,
        2.959127426147461
      ]
    },
    {
      "cost": [
        299,
        299,
        44,
        299,
        50,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        44,
        92,
        299,
        78,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.513779401779175,
        14.445971012115479,
        2.168004035949707,
        13.641685009002686,
        2.3589982986450195,
        13.554235219955444,
        13.573824882507324,
        13.682759284973145,
        13.835236072540283,
        13.748937845230103,
        13.758000373840332,
        13.673995971679688,
        13.565112829208374,
        13.575893878936768,
        13.55483865737915,
        13.695638179779053,
        13.593542098999023,
        2.99495267868042,
        13.525677680969238,
        13.564793586730957,
        13.594736814498901,
        2.107689142227173,
        4.28172492980957,
        13.545679807662964,
        3.6432032585144043,
        13.59034514427185,
        13.533392429351807,
        13.58662724494934,
        13.64990782737732,
        13.731114387512207
      ]
    },
    {
      "cost": [
        44,
        40,
        38,
        299,
        299,
        299,
        40,
        42,
        299,
        299,
        299,
        299,
        44,
        299,
        38,
        36,
        299,
        46,
        40,
        299,
        299,
        299,
        299,
        42,
        299,
        299,
        299,
        299,
        299,
        38
      ],
      "goal_reached": [
        true,
        true,
        true,
        false,
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        2.357966184616089,
        1.8912205696105957,
        1.823988914489746,
        13.523459672927856,
        13.415478706359863,
        13.527263641357422,
        1.8959951400756836,
        1.9776718616485596,
        13.441389322280884,
        13.387855768203735,
        13.532099962234497,
        13.502289772033691,
        2.1206674575805664,
        13.516215324401855,
        1.8213627338409424,
        1.6483056545257568,
        13.508264303207397,
        2.088311195373535,
        1.8445591926574707,
        13.538426160812378,
        13.38188910484314,
        13.554059743881226,
        13.541674613952637,
        1.8795907497406006,
        13.430781126022339,
        13.534308195114136,
        13.495757102966309,
        13.403461933135986,
        13.5568265914917,
        1.8355257511138916
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        46,
        299,
        299,
        42,
        299,
        299,
        299,
        299,
        299,
        50,
        299,
        299,
        299,
        46,
        299,
        299,
        44,
        299,
        44,
        44,
        299,
        299,
        299,
        54,
        42,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        false,
        false,
        true,
        true,
        false
      ],
      "time": [
        17.400603771209717,
        15.743446826934814,
        15.711885690689087,
        15.590850830078125,
        2.5497632026672363,
        15.603338479995728,
        15.58940863609314,
        2.282014846801758,
        15.507580280303955,
        15.814675331115723,
        15.691487789154053,
        15.721094369888306,
        16.067528247833252,
        2.816225528717041,
        15.684406757354736,
        15.518154621124268,
        15.606273174285889,
        2.568272829055786,
        15.565541744232178,
        15.628637075424194,
        2.4632890224456787,
        15.589799165725708,
        2.3527750968933105,
        2.442335367202759,
        15.861009359359741,
        16.203550815582275,
        15.712232112884521,
        3.0400478839874268,
        2.2965281009674072,
        15.720215082168579
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        64,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        16.5676486492157,
        15.613985776901245,
        16.183701276779175,
        15.824034214019775,
        15.935210466384888,
        15.749579906463623,
        3.4981882572174072,
        15.527766704559326,
        15.690157413482666,
        15.661306858062744,
        15.776485443115234,
        15.72789740562439,
        15.756901502609253,
        15.642650127410889,
        3.159029483795166,
        15.651926040649414,
        15.820952653884888,
        15.688430547714233,
        15.9172682762146,
        15.79334020614624,
        15.725687265396118,
        15.620121717453003,
        15.734657287597656,
        15.735424995422363,
        15.774062871932983,
        15.991665363311768,
        15.766319751739502,
        15.96237850189209,
        16.069953680038452,
        15.897995471954346
      ]
    },
    {
      "cost": [
        299,
        299,
        44,
        62,
        299,
        134,
        36,
        38,
        299,
        299,
        86,
        299,
        299,
        36,
        299,
        46,
        299,
        299,
        299,
        299,
        36,
        299,
        84,
        40,
        299,
        42,
        299,
        36,
        38,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        true,
        false,
        true,
        false,
        true,
        true,
        false
      ],
      "time": [
        13.160878896713257,
        12.623508214950562,
        1.9783999919891357,
        2.8042409420013428,
        12.801305532455444,
        5.754441738128662,
        1.6939432621002197,
        1.7959132194519043,
        12.832565784454346,
        12.844252347946167,
        3.6369683742523193,
        12.910815238952637,
        12.741166353225708,
        1.5809473991394043,
        12.776556491851807,
        2.04630708694458,
        12.704334497451782,
        12.76274824142456,
        12.840636730194092,
        12.83480167388916,
        1.5931591987609863,
        12.772500038146973,
        3.7351176738739014,
        1.7927472591400146,
        12.808312177658081,
        1.8522274494171143,
        12.986202955245972,
        1.5414490699768066,
        1.7113311290740967,
        12.806106090545654
      ]
    },
    {
      "cost": [
        299,
        299,
        138,
        46,
        50,
        299,
        42,
        110,
        82,
        299,
        299,
        299,
        299,
        299,
        82,
        299,
        299,
        58,
        299,
        56,
        92,
        54,
        299,
        299,
        299,
        299,
        299,
        299,
        56,
        42
      ],
      "goal_reached": [
        false,
        false,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        true
      ],
      "time": [
        20.16412854194641,
        17.86229920387268,
        8.319621086120605,
        2.9289655685424805,
        3.1106817722320557,
        17.742813110351562,
        2.6730189323425293,
        6.763846158981323,
        5.123111963272095,
        17.855587482452393,
        17.88327193260193,
        18.230669260025024,
        17.85517144203186,
        17.81782841682434,
        5.157170057296753,
        17.78405499458313,
        17.861528873443604,
        3.6103155612945557,
        17.75821304321289,
        3.5431933403015137,
        5.679370164871216,
        3.367187023162842,
        17.805884838104248,
        18.58105778694153,
        17.77268385887146,
        17.928298711776733,
        17.881943464279175,
        17.89056158065796,
        3.4762909412384033,
        2.7671706676483154
      ]
    },
    {
      "cost": [
        299,
        299,
        80,
        299,
        76,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        117,
        299,
        299,
        68,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        52,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.52903985977173,
        17.743903636932373,
        5.1152966022491455,
        17.621484756469727,
        4.707133054733276,
        17.848830223083496,
        17.79451084136963,
        17.69813585281372,
        17.941850900650024,
        18.114611864089966,
        17.68619394302368,
        17.86318802833557,
        17.80242347717285,
        6.921785831451416,
        17.875850677490234,
        17.842890977859497,
        4.259741306304932,
        17.771146535873413,
        18.029062032699585,
        17.88528609275818,
        17.81413769721985,
        17.85015344619751,
        18.018116235733032,
        17.83639645576477,
        3.2137131690979004,
        17.893677949905396,
        17.99331283569336,
        18.043418645858765,
        17.97593331336975,
        18.027275562286377
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        84,
        299,
        299,
        299,
        299,
        299,
        68,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        true,
        false
      ],
      "time": [
        19.030208349227905,
        17.87680172920227,
        17.99954628944397,
        17.778265237808228,
        17.9433913230896,
        17.94635319709778,
        17.997751235961914,
        17.760552406311035,
        3.9250993728637695,
        18.443531036376953,
        18.010957956314087,
        18.039366960525513,
        18.338807821273804,
        18.04855179786682,
        17.976049661636353,
        18.06603479385376,
        18.27335548400879,
        18.25217628479004,
        18.253955125808716,
        18.063705682754517,
        17.99948263168335,
        18.00915026664734,
        5.401134967803955,
        18.24258065223694,
        17.98762345314026,
        18.0999915599823,
        18.1805522441864,
        18.353381633758545,
        4.496500492095947,
        18.411090850830078
      ]
    },
    {
      "cost": [
        54,
        299,
        299,
        299,
        48,
        72,
        78,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        true,
        false,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        3.53427791595459,
        16.605812072753906,
        16.613906383514404,
        16.677166223526,
        2.911891222000122,
        4.19343376159668,
        4.534634828567505,
        16.734544038772583,
        16.90938377380371,
        16.71585965156555,
        16.854808807373047,
        16.75335454940796,
        16.743826150894165,
        16.768146991729736,
        16.83620309829712,
        16.83675456047058,
        16.795082807540894,
        16.73268413543701,
        16.755335569381714,
        16.761845350265503,
        16.687318086624146,
        3.3596372604370117,
        16.736083030700684,
        16.735424518585205,
        16.686279773712158,
        16.647016286849976,
        16.690407752990723,
        16.731831550598145,
        16.805687189102173,
        16.85718822479248
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        72,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        60,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        20.509979724884033,
        20.205602645874023,
        20.19654130935669,
        20.24133038520813,
        20.289348602294922,
        5.0709333419799805,
        20.09617519378662,
        20.175966024398804,
        20.756641149520874,
        20.218026638031006,
        20.40587282180786,
        20.387845039367676,
        20.56502103805542,
        20.23984670639038,
        20.221090078353882,
        20.68573570251465,
        20.412302017211914,
        20.3717257976532,
        20.34007239341736,
        20.34673547744751,
        20.38910961151123,
        20.40065836906433,
        4.37317967414856,
        20.409203052520752,
        20.25776505470276,
        20.44416117668152,
        20.388397693634033,
        20.390997648239136,
        20.56542730331421,
        20.400996446609497
      ]
    },
    {
      "cost": [
        299,
        299,
        80,
        299,
        106,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        18.759737014770508,
        18.011368989944458,
        5.192801237106323,
        17.931121110916138,
        6.932592868804932,
        17.91341996192932,
        17.909404516220093,
        17.988054990768433,
        18.133500576019287,
        17.948936462402344,
        17.942273139953613,
        17.977012395858765,
        18.072768926620483,
        17.91952085494995,
        18.081841945648193,
        17.94138765335083,
        18.038073539733887,
        18.0721492767334,
        18.013344526290894,
        18.250012159347534,
        18.5562801361084,
        18.277220010757446,
        18.131794691085815,
        18.107512712478638,
        17.74963068962097,
        17.79703640937805,
        17.80023980140686,
        17.780882358551025,
        17.92033839225769,
        17.842621326446533
      ]
    },
    {
      "cost": [
        299,
        299,
        78,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        107,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        74,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.484153509140015,
        22.880423545837402,
        6.541196346282959,
        22.981724500656128,
        22.919350147247314,
        23.196459770202637,
        22.917997360229492,
        23.432698965072632,
        23.02257204055786,
        23.023988962173462,
        22.963180541992188,
        22.918730974197388,
        22.979121446609497,
        23.04069972038269,
        22.89391827583313,
        23.10644268989563,
        8.385457038879395,
        23.994449138641357,
        23.143380880355835,
        23.141453742980957,
        23.044246912002563,
        23.091561794281006,
        23.08891463279724,
        23.21628475189209,
        6.209779500961304,
        23.358438968658447,
        23.029587745666504,
        23.07181429862976,
        22.989202737808228,
        23.181400060653687
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        92,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        299,
        66,
        299,
        299,
        299,
        299,
        299,
        299,
        62,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.395630836486816,
        23.03201198577881,
        23.237763166427612,
        23.016554355621338,
        23.321759939193726,
        23.420249462127686,
        7.629925012588501,
        23.08309054374695,
        22.979919910430908,
        23.05406665802002,
        23.026458024978638,
        23.12510323524475,
        23.111764192581177,
        23.04567575454712,
        23.10985779762268,
        23.1035897731781,
        5.4622743129730225,
        23.263716220855713,
        5.487957715988159,
        23.0715594291687,
        23.15691089630127,
        23.328723192214966,
        23.107855796813965,
        23.124573707580566,
        23.40896439552307,
        5.159080266952515,
        23.22128963470459,
        23.12635850906372,
        23.46749186515808,
        23.721174001693726
      ]
    },
    {
      "cost": [
        299,
        299,
        104,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        23.596587896347046,
        23.171671628952026,
        8.515840530395508,
        23.281745672225952,
        23.296131372451782,
        23.428028106689453,
        23.21409010887146,
        23.380069255828857,
        23.18199586868286,
        23.085901975631714,
        23.23047685623169,
        23.300909519195557,
        23.342174768447876,
        23.097967863082886,
        23.188350200653076,
        23.3611843585968,
        23.675864219665527,
        23.17358684539795,
        23.310594081878662,
        23.357834100723267,
        23.384010553359985,
        23.422035217285156,
        23.312463998794556,
        23.331596612930298,
        23.366431713104248,
        23.586654901504517,
        23.170402765274048,
        23.36161971092224,
        23.232138872146606,
        23.42003107070923
      ]
    },
    {
      "cost": [
        299,
        299,
        126,
        76,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        102,
        299,
        299,
        96,
        299,
        92,
        299,
        299,
        84,
        299,
        299,
        102,
        299,
        299,
        299,
        299,
        114
      ],
      "goal_reached": [
        false,
        false,
        true,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        27.240018129348755,
        25.91970181465149,
        11.244180679321289,
        6.896095275878906,
        25.936613082885742,
        25.936357259750366,
        25.865137100219727,
        25.759602785110474,
        25.858697414398193,
        26.159945726394653,
        25.7709801197052,
        26.34205198287964,
        25.720310926437378,
        9.152600049972534,
        25.93449831008911,
        25.52960705757141,
        8.477297306060791,
        25.63835096359253,
        8.277544498443604,
        25.986996173858643,
        26.026371955871582,
        7.711866855621338,
        26.3393874168396,
        25.98086953163147,
        9.140127182006836,
        26.006569862365723,
        26.082309246063232,
        25.7723388671875,
        26.012166500091553,
        10.313689947128296
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        96,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        28.25284218788147,
        27.799179553985596,
        27.249144792556763,
        27.434077501296997,
        28.186609029769897,
        27.700358152389526,
        8.744477272033691,
        28.19104266166687,
        28.407137870788574,
        28.652214288711548,
        27.1613347530365,
        27.341663360595703,
        28.443963050842285,
        27.806177139282227,
        28.18092107772827,
        27.36559796333313,
        27.417678833007812,
        28.129313230514526,
        27.626681804656982,
        27.86572766304016,
        28.22312593460083,
        28.2186918258667,
        28.04152226448059,
        28.423654556274414,
        27.535319566726685,
        27.615688800811768,
        28.430389165878296,
        26.901718139648438,
        27.52719259262085,
        27.14733123779297
      ]
    },
    {
      "cost": [
        299,
        299,
        72,
        299,
        299,
        68,
        60,
        60,
        299,
        299,
        56,
        299,
        66,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        66,
        299,
        299,
        299,
        299,
        58
      ],
      "goal_reached": [
        false,
        false,
        true,
        false,
        false,
        true,
        true,
        true,
        false,
        false,
        true,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        true
      ],
      "time": [
        27.497653245925903,
        26.245571613311768,
        6.835690498352051,
        26.167402267456055,
        26.126853466033936,
        6.394247531890869,
        5.7105371952056885,
        5.581031322479248,
        26.329848289489746,
        25.963680744171143,
        5.319681167602539,
        25.99329900741577,
        6.104679822921753,
        26.249977111816406,
        26.173908472061157,
        26.375240087509155,
        26.21620011329651,
        26.1547691822052,
        26.646727561950684,
        26.31652283668518,
        26.655952215194702,
        26.14577627182007,
        26.561216592788696,
        26.028207302093506,
        6.301340818405151,
        25.975358963012695,
        26.385131359100342,
        26.142467737197876,
        26.11822748184204,
        5.43097996711731
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        58,
        299,
        299,
        299,
        98
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        true
      ],
      "time": [
        30.467816829681396,
        29.266327619552612,
        29.369357347488403,
        29.211994886398315,
        29.666767835617065,
        29.362142086029053,
        29.94338631629944,
        29.150028705596924,
        29.83741807937622,
        29.295394897460938,
        29.149975538253784,
        28.996944427490234,
        29.32124161720276,
        29.210663557052612,
        29.73513126373291,
        29.103205919265747,
        29.76975440979004,
        29.487526416778564,
        29.095613718032837,
        29.258554458618164,
        29.6783344745636,
        29.07766056060791,
        29.23393726348877,
        29.078652143478394,
        29.14668297767639,
        6.018609523773193,
        29.34706735610962,
        29.048556566238403,
        29.077239990234375,
        10.150928735733032
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        159,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        30.08923101425171,
        29.327843189239502,
        30.162189722061157,
        29.115490674972534,
        29.441192388534546,
        29.057917594909668,
        29.171898126602173,
        29.068667888641357,
        29.077991724014282,
        29.23468041419983,
        29.104713916778564,
        29.045985221862793,
        16.35799813270569,
        29.03934383392334,
        29.3515682220459,
        29.365622758865356,
        29.184327840805054,
        29.28766441345215,
        29.063804626464844,
        29.163978815078735,
        29.026265144348145,
        29.17562961578369,
        29.59897804260254,
        29.273555278778076,
        29.341484308242798,
        29.006432056427002,
        29.132083415985107,
        29.320266246795654,
        29.25333881378174,
        29.089497566223145
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        86,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        true,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        24.376577854156494,
        23.778127431869507,
        23.7044460773468,
        7.400822877883911,
        23.453449010849,
        23.708918809890747,
        23.919874668121338,
        23.817737579345703,
        24.16715979576111,
        23.968252658843994,
        23.848742485046387,
        24.189684867858887,
        23.81514072418213,
        24.012534141540527,
        23.703754901885986,
        24.017977714538574,
        23.86507225036621,
        23.903681755065918,
        24.049222946166992,
        24.221232175827026,
        23.824871063232422,
        24.126023769378662,
        23.992591619491577,
        24.218013286590576,
        23.87419891357422,
        24.070279598236084,
        23.999762296676636,
        24.434894800186157,
        24.51132607460022,
        24.17675542831421
      ]
    }
  ],
  "eval_sizes": [
    11,
    11,
    11,
    12,
    12,
    12,
    13,
    13,
    13,
    14,
    14,
    14,
    15,
    15,
    15,
    16,
    16,
    16,
    17,
    17,
    17,
    18,
    18,
    18,
    19,
    19,
    19,
    20,
    20,
    20
  ],
  "name_arch": "actprop_2l_h_add_pe",
  "name_expt": "ex_blocksworld",
  "train_time": 7201.758791
}


==> results/asnets/results-experiments.prob_blocksworld-experiments.actprop_2l-2019-07-18.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        54,
        44,
        49,
        49,
        50,
        41,
        54,
        45,
        48,
        44,
        42,
        58,
        52,
        50,
        47,
        53,
        44,
        51,
        50,
        49,
        44,
        50,
        55,
        54,
        52,
        40,
        56,
        55,
        46,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.921403169631958,
        2.2726218700408936,
        2.4452571868896484,
        2.4042553901672363,
        2.518338918685913,
        2.0411911010742188,
        2.7080864906311035,
        2.1953377723693848,
        2.332176685333252,
        2.179354667663574,
        2.064448118209839,
        2.829737901687622,
        2.580223321914673,
        2.358441114425659,
        2.261646032333374,
        2.6360630989074707,
        2.1070120334625244,
        2.496178150177002,
        2.4361073970794678,
        2.3985979557037354,
        2.1870908737182617,
        2.4724206924438477,
        2.6765642166137695,
        2.7073206901550293,
        2.545769214630127,
        1.9039208889007568,
        2.715179920196533,
        2.7049739360809326,
        2.236833333969116,
        2.083808660507202
      ]
    },
    {
      "cost": [
        48,
        37,
        50,
        48,
        46,
        34,
        40,
        46,
        42,
        38,
        45,
        36,
        55,
        37,
        43,
        49,
        44,
        38,
        37,
        41,
        38,
        44,
        43,
        46,
        35,
        48,
        49,
        42,
        36,
        50
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.2744102478027344,
        1.5746283531188965,
        2.1401548385620117,
        2.0509231090545654,
        1.898369312286377,
        1.4055054187774658,
        1.6539549827575684,
        1.8846428394317627,
        1.721947193145752,
        1.5515565872192383,
        1.8662290573120117,
        1.5096163749694824,
        2.2754764556884766,
        1.4981317520141602,
        1.8015480041503906,
        1.9509246349334717,
        1.803445816040039,
        1.583634853363037,
        1.530930519104004,
        1.6583566665649414,
        1.5615592002868652,
        1.8522717952728271,
        1.749436616897583,
        1.9532561302185059,
        1.4244954586029053,
        1.9611153602600098,
        2.0270016193389893,
        1.7138471603393555,
        1.4281728267669678,
        2.053544282913208
      ]
    },
    {
      "cost": [
        66,
        66,
        72,
        55,
        65,
        55,
        68,
        61,
        72,
        55,
        62,
        56,
        62,
        63,
        60,
        65,
        64,
        64,
        77,
        73,
        58,
        68,
        61,
        57,
        60,
        62,
        61,
        72,
        70,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.9965555667877197,
        3.5172529220581055,
        3.7322850227355957,
        2.825676679611206,
        3.312131643295288,
        2.7797937393188477,
        3.3492019176483154,
        3.009610891342163,
        3.523808717727661,
        2.8230788707733154,
        2.953598737716675,
        2.7885470390319824,
        3.0665719509124756,
        3.175696849822998,
        2.9559431076049805,
        3.2472851276397705,
        3.1345479488372803,
        3.1083595752716064,
        3.797335147857666,
        3.518620491027832,
        2.8687024116516113,
        3.5000603199005127,
        2.98641300201416,
        2.7631537914276123,
        2.9813473224639893,
        3.0001587867736816,
        3.1234116554260254,
        3.5305256843566895,
        3.4971652030944824,
        3.2459216117858887
      ]
    },
    {
      "cost": [
        49,
        47,
        47,
        55,
        49,
        35,
        57,
        46,
        53,
        50,
        44,
        61,
        43,
        47,
        52,
        49,
        50,
        38,
        48,
        54,
        42,
        40,
        52,
        57,
        51,
        49,
        42,
        56,
        45,
        44
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.2725839614868164,
        2.021798849105835,
        2.0427567958831787,
        2.307173728942871,
        2.0749433040618896,
        1.4299216270446777,
        2.4037551879882812,
        1.9224891662597656,
        2.183912515640259,
        2.097140312194824,
        1.7592990398406982,
        2.5630903244018555,
        1.7042651176452637,
        1.913297414779663,
        2.1007328033447266,
        2.0328269004821777,
        2.1119251251220703,
        1.5788347721099854,
        1.9637017250061035,
        2.278451442718506,
        1.7688922882080078,
        1.6414299011230469,
        2.080291271209717,
        2.3609490394592285,
        2.0715279579162598,
        1.991246223449707,
        1.7123360633850098,
        2.3346312046051025,
        1.797788381576538,
        1.79656982421875
      ]
    },
    {
      "cost": [
        37,
        48,
        51,
        56,
        50,
        34,
        53,
        38,
        51,
        49,
        38,
        43,
        46,
        55,
        53,
        42,
        45,
        42,
        50,
        44,
        48,
        46,
        50,
        37,
        46,
        49,
        45,
        39,
        54,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.1230053901672363,
        2.394904375076294,
        2.61529803276062,
        2.7052202224731445,
        2.427114963531494,
        1.6347181797027588,
        2.5521154403686523,
        1.940873384475708,
        2.4469540119171143,
        2.3277885913848877,
        1.8144168853759766,
        1.9887771606445312,
        2.240687370300293,
        2.7089297771453857,
        2.5611157417297363,
        2.101898193359375,
        2.1827785968780518,
        2.107506036758423,
        2.4991512298583984,
        2.0857319831848145,
        2.335448980331421,
        2.2744991779327393,
        2.337722063064575,
        1.7596855163574219,
        2.2359118461608887,
        2.38739013671875,
        2.147106647491455,
        1.8613085746765137,
        2.6116771697998047,
        2.108806848526001
      ]
    },
    {
      "cost": [
        73,
        69,
        83,
        64,
        71,
        77,
        64,
        85,
        81,
        75,
        72,
        74,
        65,
        75,
        73,
        75,
        84,
        70,
        69,
        73,
        64,
        74,
        68,
        82,
        83,
        75,
        66,
        71,
        77,
        72
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.96126651763916,
        6.92617654800415,
        8.071253299713135,
        6.166831970214844,
        6.832781076431274,
        7.633341550827026,
        5.917677164077759,
        8.08329153060913,
        7.838536500930786,
        6.89001989364624,
        6.884252309799194,
        6.903231620788574,
        6.634526968002319,
        6.954723834991455,
        6.718378782272339,
        7.033684492111206,
        7.996502637863159,
        6.5953381061553955,
        6.617154836654663,
        6.912743091583252,
        6.007237672805786,
        6.9960856437683105,
        6.336928844451904,
        7.801145792007446,
        7.833985805511475,
        7.330093145370483,
        6.072562217712402,
        6.632583856582642,
        7.308365821838379,
        6.844853401184082
      ]
    },
    {
      "cost": [
        76,
        73,
        83,
        56,
        73,
        70,
        60,
        80,
        70,
        74,
        68,
        62,
        63,
        64,
        62,
        66,
        74,
        69,
        72,
        61,
        65,
        62,
        65,
        70,
        76,
        72,
        72,
        74,
        73,
        72
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.974255323410034,
        6.97467303276062,
        8.215291500091553,
        5.312973737716675,
        6.71179461479187,
        6.512601375579834,
        5.509188175201416,
        7.523724317550659,
        6.58116888999939,
        6.910178899765015,
        6.300039291381836,
        5.829010963439941,
        6.0473549365997314,
        6.110259532928467,
        5.856614589691162,
        6.103539705276489,
        6.919342279434204,
        6.594017267227173,
        6.705015420913696,
        5.765481472015381,
        5.963148832321167,
        5.743242502212524,
        6.0123610496521,
        6.5035552978515625,
        6.926371335983276,
        6.746994256973267,
        6.715513706207275,
        6.886883020401001,
        7.018937826156616,
        6.733189344406128
      ]
    },
    {
      "cost": [
        68,
        74,
        83,
        59,
        70,
        72,
        64,
        71,
        53,
        71,
        69,
        61,
        68,
        74,
        71,
        66,
        77,
        67,
        66,
        66,
        67,
        59,
        66,
        63,
        84,
        72,
        67,
        72,
        63,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.150149345397949,
        7.820572376251221,
        8.256040334701538,
        5.785327196121216,
        6.520400524139404,
        7.1880340576171875,
        6.057805061340332,
        6.6888134479522705,
        5.209386110305786,
        6.649465322494507,
        6.5403358936309814,
        5.9305853843688965,
        6.585198402404785,
        7.307807683944702,
        6.806053876876831,
        6.315814256668091,
        7.241210460662842,
        6.651726722717285,
        6.16969108581543,
        6.136768102645874,
        6.587604999542236,
        5.498016834259033,
        6.179867744445801,
        6.035037994384766,
        8.2078115940094,
        6.932063579559326,
        6.768968820571899,
        6.657442808151245,
        5.99066686630249,
        7.377268552780151
      ]
    },
    {
      "cost": [
        72,
        77,
        85,
        60,
        73,
        74,
        67,
        86,
        83,
        73,
        62,
        71,
        71,
        69,
        70,
        93,
        75,
        72,
        68,
        70,
        67,
        71,
        71,
        73,
        78,
        66,
        68,
        79,
        83,
        65
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.49113130569458,
        6.539458513259888,
        7.224024057388306,
        4.936505079269409,
        6.028406620025635,
        6.13382363319397,
        5.196022272109985,
        6.994920015335083,
        6.889676809310913,
        6.04116678237915,
        4.8499979972839355,
        5.650534391403198,
        5.576009273529053,
        5.343472242355347,
        5.933570623397827,
        7.259934902191162,
        6.08822226524353,
        5.605778694152832,
        5.301012277603149,
        5.425047159194946,
        5.634838819503784,
        5.437372446060181,
        5.631277799606323,
        5.959733963012695,
        6.246212720870972,
        5.183053731918335,
        5.389898300170898,
        6.147802352905273,
        6.5117175579071045,
        5.04241418838501
      ]
    },
    {
      "cost": [
        87,
        84,
        87,
        87,
        89,
        79,
        91,
        89,
        86,
        72,
        80,
        87,
        77,
        75,
        92,
        67,
        91,
        82,
        75,
        77,
        75,
        83,
        99,
        87,
        74,
        95,
        77,
        83,
        85,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.561643123626709,
        8.485920667648315,
        8.587279319763184,
        8.437647819519043,
        8.35223937034607,
        7.238466024398804,
        8.454594135284424,
        8.245859384536743,
        8.08110237121582,
        6.752212047576904,
        7.386370897293091,
        8.68344783782959,
        7.206924915313721,
        7.312000751495361,
        8.419377565383911,
        6.616676330566406,
        8.47041368484497,
        7.571758270263672,
        6.911763429641724,
        7.374541521072388,
        7.030047655105591,
        8.292357683181763,
        9.236218929290771,
        8.030502796173096,
        6.814050674438477,
        8.888231039047241,
        7.201188564300537,
        7.719977855682373,
        7.927263259887695,
        7.318607807159424
      ]
    },
    {
      "cost": [
        100,
        99,
        85,
        91,
        98,
        102,
        93,
        94,
        85,
        94,
        88,
        98,
        102,
        82,
        88,
        87,
        91,
        93,
        93,
        96,
        95,
        106,
        96,
        93,
        88,
        95,
        96,
        85,
        112,
        87
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        20.13188123703003,
        17.179563522338867,
        13.804335355758667,
        16.596154928207397,
        17.150930404663086,
        16.240999221801758,
        16.408611536026,
        16.59364128112793,
        15.111178874969482,
        16.230430364608765,
        15.376710891723633,
        16.643630504608154,
        17.351213932037354,
        14.988872766494751,
        15.880285739898682,
        15.274395942687988,
        16.156097888946533,
        16.344698190689087,
        16.247469902038574,
        16.711436986923218,
        15.604039669036865,
        18.183703422546387,
        15.482056856155396,
        15.836418867111206,
        14.568540573120117,
        16.529876470565796,
        16.006269454956055,
        14.758883714675903,
        19.883589506149292,
        14.83631420135498
      ]
    },
    {
      "cost": [
        89,
        97,
        76,
        94,
        87,
        79,
        94,
        100,
        90,
        93,
        94,
        84,
        88,
        99,
        88,
        88,
        79,
        85,
        86,
        82,
        96,
        92,
        86,
        92,
        82,
        82,
        84,
        95,
        87,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        13.542198896408081,
        14.430492162704468,
        11.35465407371521,
        14.400428533554077,
        12.871947765350342,
        11.737467527389526,
        13.329879760742188,
        13.970868349075317,
        12.98160433769226,
        13.030896186828613,
        13.177557229995728,
        11.870205879211426,
        12.717369794845581,
        13.69864296913147,
        12.275243759155273,
        12.214539766311646,
        10.893568515777588,
        12.783719301223755,
        11.492711305618286,
        11.678919553756714,
        13.773225784301758,
        13.472490310668945,
        12.161900043487549,
        13.297129392623901,
        12.38004755973816,
        11.024716854095459,
        11.878013134002686,
        12.96426248550415,
        12.753181457519531,
        10.915930032730103
      ]
    },
    {
      "cost": [
        84,
        86,
        79,
        78,
        79,
        70,
        89,
        80,
        78,
        73,
        77,
        77,
        69,
        81,
        81,
        67,
        87,
        69,
        71,
        67,
        73,
        80,
        91,
        76,
        73,
        93,
        72,
        82,
        75,
        77
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.098319053649902,
        14.469792127609253,
        12.913918733596802,
        12.795105218887329,
        12.895751476287842,
        11.573902368545532,
        15.054199457168579,
        12.757915496826172,
        12.780157804489136,
        11.812191247940063,
        12.620742082595825,
        12.672841787338257,
        11.10807490348816,
        12.95030426979065,
        12.879243612289429,
        10.805308103561401,
        14.027629613876343,
        11.128753185272217,
        11.382324695587158,
        10.688611030578613,
        12.07711124420166,
        12.828661918640137,
        14.688984155654907,
        12.185506582260132,
        11.665393352508545,
        15.07754111289978,
        11.57833480834961,
        13.166943550109863,
        11.950934886932373,
        12.252595663070679
      ]
    },
    {
      "cost": [
        87,
        100,
        87,
        93,
        96,
        87,
        92,
        86,
        93,
        87,
        97,
        87,
        105,
        86,
        92,
        86,
        81,
        84,
        95,
        98,
        84,
        84,
        111,
        83,
        94,
        84,
        104,
        101,
        89,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.889367818832397,
        17.003989934921265,
        14.546682596206665,
        14.891603946685791,
        15.353863716125488,
        13.969972133636475,
        14.459031105041504,
        13.905441761016846,
        14.932904481887817,
        13.802093267440796,
        15.363929986953735,
        13.978588819503784,
        17.129914045333862,
        14.07950758934021,
        14.717467308044434,
        13.69530439376831,
        13.11519169807434,
        13.292972564697266,
        15.037898540496826,
        15.53018856048584,
        13.32063627243042,
        13.355217933654785,
        17.658706665039062,
        13.569152116775513,
        15.003423929214478,
        13.53034782409668,
        16.611035585403442,
        16.224881410598755,
        14.034201860427856,
        16.77703332901001
      ]
    },
    {
      "cost": [
        88,
        100,
        87,
        89,
        82,
        80,
        83,
        94,
        87,
        91,
        92,
        98,
        100,
        87,
        91,
        88,
        80,
        85,
        87,
        91,
        84,
        82,
        106,
        89,
        90,
        94,
        86,
        99,
        75,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.047535181045532,
        17.687631130218506,
        15.11085820198059,
        15.88576626777649,
        14.322269916534424,
        14.422968864440918,
        14.865816593170166,
        15.95937466621399,
        15.027446269989014,
        14.929719924926758,
        15.417157649993896,
        17.508435010910034,
        17.393695831298828,
        14.682801246643066,
        15.388741493225098,
        14.855320930480957,
        13.39839243888855,
        13.652072191238403,
        15.010801076889038,
        15.17189908027649,
        14.11731481552124,
        13.987220048904419,
        17.960429906845093,
        15.358127117156982,
        15.368914604187012,
        15.493080615997314,
        14.36203908920288,
        16.768549919128418,
        12.847327947616577,
        16.60749077796936
      ]
    },
    {
      "cost": [
        112,
        117,
        99,
        102,
        93,
        103,
        102,
        98,
        98,
        98,
        104,
        108,
        105,
        94,
        89,
        98,
        106,
        109,
        102,
        112,
        106,
        99,
        89,
        113,
        104,
        105,
        106,
        106,
        105,
        100
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        31.297723531723022,
        31.870262384414673,
        25.82476782798767,
        28.238128900527954,
        24.661951780319214,
        27.921911239624023,
        25.743180990219116,
        26.038970470428467,
        24.545219898223877,
        25.149010181427002,
        27.771196365356445,
        27.543639421463013,
        27.032227277755737,
        23.946818351745605,
        22.17451810836792,
        26.08532166481018,
        27.47989845275879,
        28.065425395965576,
        27.424126625061035,
        28.565024614334106,
        29.55161476135254,
        24.892985343933105,
        22.753737449645996,
        29.22006392478943,
        26.18092370033264,
        26.1746723651886,
        26.84303307533264,
        28.595362424850464,
        27.31858515739441,
        25.405913591384888
      ]
    },
    {
      "cost": [
        101,
        110,
        80,
        106,
        99,
        107,
        116,
        94,
        100,
        97,
        101,
        122,
        96,
        106,
        89,
        91,
        111,
        109,
        102,
        101,
        118,
        101,
        116,
        113,
        101,
        97,
        107,
        100,
        112,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        31.467068433761597,
        30.797394514083862,
        23.091927766799927,
        30.57161831855774,
        27.224971055984497,
        29.825199365615845,
        32.947521686553955,
        26.456183195114136,
        27.70005989074707,
        27.12318730354309,
        27.82638716697693,
        33.767698764801025,
        26.832114696502686,
        29.3625385761261,
        23.8993501663208,
        26.147749423980713,
        30.50600790977478,
        30.16824960708618,
        28.629005670547485,
        26.467576503753662,
        33.23198676109314,
        28.392691135406494,
        32.1162543296814,
        28.898416996002197,
        27.59205460548401,
        27.62438130378723,
        27.840889930725098,
        27.293781757354736,
        29.382801055908203,
        29.647993326187134
      ]
    },
    {
      "cost": [
        123,
        126,
        108,
        112,
        117,
        108,
        105,
        109,
        107,
        99,
        128,
        112,
        114,
        98,
        100,
        120,
        108,
        118,
        123,
        112,
        98,
        105,
        114,
        103,
        121,
        105,
        105,
        104,
        94,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        35.92780661582947,
        35.84632635116577,
        31.54590916633606,
        30.91941213607788,
        31.183454751968384,
        29.522892236709595,
        27.955509662628174,
        27.52884078025818,
        27.85167670249939,
        28.05421209335327,
        32.26142859458923,
        28.463392734527588,
        30.85810160636902,
        23.996580362319946,
        25.537922143936157,
        32.05631184577942,
        27.536231517791748,
        29.364353895187378,
        33.42542099952698,
        28.57273507118225,
        27.2394118309021,
        27.175774335861206,
        31.297165393829346,
        25.791582822799683,
        30.554540872573853,
        26.43667221069336,
        26.34767246246338,
        28.59533381462097,
        23.83418345451355,
        25.971279621124268
      ]
    },
    {
      "cost": [
        120,
        118,
        105,
        112,
        105,
        109,
        118,
        102,
        105,
        100,
        107,
        105,
        114,
        98,
        101,
        118,
        115,
        113,
        116,
        107,
        104,
        105,
        115,
        96,
        121,
        109,
        108,
        109,
        99,
        105
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        34.70750379562378,
        33.94018888473511,
        27.7192599773407,
        28.304800748825073,
        29.060498476028442,
        30.814753532409668,
        31.691439628601074,
        28.010356187820435,
        27.508511304855347,
        27.613491535186768,
        28.052167177200317,
        29.96532654762268,
        30.119518280029297,
        24.82454252243042,
        27.321932554244995,
        30.747387170791626,
        30.71659803390503,
        29.023298978805542,
        32.207372188568115,
        30.893203258514404,
        28.31622862815857,
        28.822136402130127,
        29.82675838470459,
        26.29765820503235,
        31.317697763442993,
        28.802839517593384,
        27.43603825569153,
        29.01484489440918,
        25.136929273605347,
        26.89484405517578
      ]
    },
    {
      "cost": [
        99,
        122,
        101,
        105,
        97,
        115,
        103,
        86,
        97,
        103,
        105,
        104,
        116,
        100,
        101,
        110,
        115,
        95,
        101,
        116,
        103,
        100,
        102,
        111,
        99,
        126,
        97,
        105,
        104,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        32.08448314666748,
        34.74460244178772,
        30.71908450126648,
        29.636391639709473,
        26.354531288146973,
        32.30238914489746,
        28.801478385925293,
        24.01044011116028,
        26.97020983695984,
        30.70590114593506,
        31.274083137512207,
        29.21091341972351,
        32.21935510635376,
        28.969318389892578,
        27.850330591201782,
        32.98494100570679,
        34.279189586639404,
        28.585667371749878,
        30.401837825775146,
        32.77947783470154,
        28.294704914093018,
        30.131176710128784,
        27.983819484710693,
        32.29537105560303,
        27.051066160202026,
        36.99426889419556,
        26.67747664451599,
        31.129376888275146,
        30.804659128189087,
        28.55179762840271
      ]
    },
    {
      "cost": [
        135,
        129,
        133,
        121,
        144,
        133,
        126,
        136,
        136,
        125,
        118,
        124,
        144,
        137,
        133,
        141,
        128,
        130,
        141,
        150,
        145,
        136,
        124,
        121,
        124,
        129,
        119,
        130,
        151,
        125
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        46.4872145652771,
        45.71102833747864,
        41.34437942504883,
        41.492348194122314,
        48.3395094871521,
        41.73291087150574,
        39.825379371643066,
        45.30254530906677,
        44.16801691055298,
        40.00013756752014,
        38.36653184890747,
        39.528321981430054,
        44.11790227890015,
        43.38429021835327,
        41.61397051811218,
        44.13100862503052,
        41.47581362724304,
        40.57838821411133,
        43.58414840698242,
        45.50858402252197,
        45.59309458732605,
        41.6449077129364,
        39.651838064193726,
        34.7506787776947,
        37.94317150115967,
        42.918606996536255,
        33.67589783668518,
        38.32975792884827,
        48.36405658721924,
        40.65389442443848
      ]
    },
    {
      "cost": [
        141,
        134,
        146,
        120,
        145,
        139,
        130,
        131,
        136,
        126,
        131,
        121,
        137,
        153,
        133,
        153,
        130,
        125,
        144,
        125,
        144,
        141,
        129,
        135,
        141,
        135,
        126,
        114,
        165,
        123
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        48.58346176147461,
        47.19332265853882,
        43.48443794250488,
        37.765726804733276,
        42.10988807678223,
        38.72674632072449,
        38.493759870529175,
        42.00286078453064,
        38.999499797821045,
        34.89936375617981,
        38.7812385559082,
        33.88934564590454,
        38.34053611755371,
        42.431490421295166,
        36.87454175949097,
        42.798282623291016,
        36.25554895401001,
        34.54301738739014,
        48.44986128807068,
        43.515583992004395,
        40.315327167510986,
        39.15583395957947,
        35.742249727249146,
        37.180421113967896,
        38.919859647750854,
        37.298752784729004,
        39.439191579818726,
        32.05327224731445,
        49.718111515045166,
        34.03324246406555
      ]
    },
    {
      "cost": [
        124,
        121,
        114,
        117,
        113,
        122,
        109,
        112,
        105,
        133,
        115,
        116,
        106,
        106,
        124,
        117,
        108,
        117,
        116,
        108,
        117,
        126,
        124,
        117,
        123,
        104,
        101,
        128,
        107,
        120
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        48.53490471839905,
        42.31683969497681,
        43.253294706344604,
        41.526737213134766,
        37.708701610565186,
        40.664772510528564,
        36.09322166442871,
        38.35977649688721,
        38.1703245639801,
        46.214300870895386,
        39.25658655166626,
        39.97511601448059,
        35.40347981452942,
        35.31869840621948,
        41.42202544212341,
        39.31726598739624,
        35.940271615982056,
        40.95854425430298,
        40.56476902961731,
        36.0802686214447,
        38.40636968612671,
        41.224212884902954,
        40.40005874633789,
        39.6026976108551,
        40.054234743118286,
        34.14819669723511,
        32.98707056045532,
        42.09279799461365,
        35.31002855300903,
        40.057291984558105
      ]
    },
    {
      "cost": [
        135,
        125,
        126,
        119,
        123,
        124,
        115,
        123,
        113,
        138,
        119,
        121,
        115,
        132,
        134,
        125,
        138,
        120,
        121,
        139,
        121,
        147,
        121,
        120,
        113,
        114,
        110,
        126,
        122,
        110
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        51.604782581329346,
        45.742143869400024,
        42.55944108963013,
        43.94133257865906,
        41.52462458610535,
        42.12256979942322,
        39.607933044433594,
        37.99898171424866,
        38.65496349334717,
        44.35534167289734,
        38.14157056808472,
        39.414419412612915,
        37.49336242675781,
        40.12640643119812,
        44.37379312515259,
        41.326178312301636,
        46.088555335998535,
        40.43694734573364,
        36.76638579368591,
        45.24791169166565,
        37.518338680267334,
        50.63455653190613,
        37.76583242416382,
        42.15716791152954,
        36.51651620864868,
        38.191609621047974,
        33.40145015716553,
        41.720656871795654,
        41.39620757102966,
        35.00018930435181
      ]
    },
    {
      "cost": [
        141,
        131,
        139,
        127,
        133,
        127,
        128,
        130,
        138,
        136,
        127,
        131,
        146,
        143,
        129,
        144,
        133,
        129,
        142,
        151,
        131,
        142,
        125,
        124,
        121,
        149,
        126,
        150,
        130,
        129
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        58.81811499595642,
        52.38145995140076,
        56.534218072891235,
        50.456857442855835,
        51.763397455215454,
        51.01019740104675,
        48.755616903305054,
        51.592302083969116,
        55.24233865737915,
        52.407050371170044,
        51.33793306350708,
        54.51037788391113,
        56.21522545814514,
        55.38832902908325,
        50.261706829071045,
        53.948750257492065,
        51.914069175720215,
        51.01655149459839,
        56.11603379249573,
        58.42821645736694,
        51.95389008522034,
        55.04006314277649,
        51.34467840194702,
        48.85564160346985,
        47.556859254837036,
        57.231093406677246,
        48.845147132873535,
        54.58651876449585,
        50.264474868774414,
        49.014588832855225
      ]
    },
    {
      "cost": [
        139,
        126,
        121,
        127,
        136,
        129,
        118,
        116,
        128,
        118,
        125,
        121,
        122,
        128,
        120,
        124,
        128,
        123,
        126,
        134,
        108,
        138,
        121,
        131,
        108,
        123,
        116,
        121,
        110,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        80.16214299201965,
        67.54628157615662,
        62.31622123718262,
        71.37655138969421,
        71.93778777122498,
        63.97265267372131,
        59.864649295806885,
        62.62436032295227,
        64.83324098587036,
        64.92782235145569,
        66.7467930316925,
        63.14972138404846,
        63.05254817008972,
        71.90508794784546,
        64.03294920921326,
        63.58153009414673,
        70.58457660675049,
        68.29960513114929,
        62.181434869766235,
        70.73831295967102,
        60.97437906265259,
        73.9091465473175,
        66.25751256942749,
        67.42764902114868,
        56.47065591812134,
        65.12980127334595,
        57.43437933921814,
        60.3632128238678,
        58.674474477767944,
        58.522276878356934
      ]
    },
    {
      "cost": [
        138,
        149,
        149,
        152,
        149,
        131,
        139,
        150,
        151,
        142,
        138,
        153,
        144,
        143,
        143,
        135,
        163,
        138,
        157,
        152,
        151,
        144,
        132,
        146,
        138,
        138,
        153,
        130,
        156,
        127
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        82.20008325576782,
        85.39324188232422,
        80.07728028297424,
        72.38840937614441,
        70.99599409103394,
        67.7416603565216,
        74.28721618652344,
        75.07822227478027,
        78.7756609916687,
        71.4223780632019,
        70.34903049468994,
        76.33413934707642,
        71.11519360542297,
        70.32801723480225,
        66.87747097015381,
        65.70336985588074,
        78.41286039352417,
        69.01654958724976,
        73.8044285774231,
        73.08445358276367,
        69.55135822296143,
        64.63778948783875,
        60.403804063797,
        65.35611152648926,
        63.6165509223938,
        61.36444425582886,
        66.14121866226196,
        56.79126715660095,
        70.32536005973816,
        54.87332630157471
      ]
    },
    {
      "cost": [
        144,
        131,
        152,
        149,
        151,
        136,
        148,
        158,
        138,
        136,
        136,
        146,
        146,
        137,
        132,
        131,
        154,
        136,
        158,
        141,
        138,
        135,
        133,
        144,
        125,
        132,
        160,
        139,
        165,
        132
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        77.02064371109009,
        69.21132969856262,
        75.86124610900879,
        73.9970293045044,
        74.47512602806091,
        62.877060413360596,
        73.12632894515991,
        73.3021388053894,
        57.15969634056091,
        66.96059370040894,
        70.01236748695374,
        63.82520151138306,
        71.26614165306091,
        68.94486355781555,
        67.3280520439148,
        57.470327377319336,
        79.01036763191223,
        65.61117124557495,
        76.24872732162476,
        70.35337448120117,
        70.33031225204468,
        64.69919919967651,
        64.43722414970398,
        63.429418325424194,
        63.62814784049988,
        57.33440017700195,
        78.72422885894775,
        60.02740263938904,
        79.85485696792603,
        64.23322463035583
      ]
    },
    {
      "cost": [
        146,
        154,
        143,
        144,
        156,
        136,
        153,
        163,
        141,
        132,
        134,
        153,
        142,
        159,
        128,
        132,
        146,
        158,
        153,
        142,
        136,
        145,
        151,
        135,
        145,
        148,
        136,
        146,
        145,
        143
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        77.23165035247803,
        78.64494276046753,
        72.3587327003479,
        71.19077754020691,
        75.80514621734619,
        65.6951596736908,
        66.18792581558228,
        77.93846726417542,
        70.96360802650452,
        62.164917945861816,
        62.96945929527283,
        73.93354725837708,
        70.55969309806824,
        78.65248584747314,
        65.8561806678772,
        67.2322449684143,
        62.630048751831055,
        73.85546374320984,
        68.41554760932922,
        72.05260348320007,
        67.47099995613098,
        73.75579237937927,
        74.55500173568726,
        66.00357151031494,
        64.69430899620056,
        71.22678303718567,
        64.72528076171875,
        71.21542835235596,
        72.76289415359497,
        60.83085227012634
      ]
    },
    {
      "cost": [
        156,
        136,
        136,
        150,
        146,
        130,
        146,
        145,
        139,
        137,
        135,
        149,
        154,
        144,
        139,
        134,
        140,
        143,
        162,
        140,
        151,
        139,
        133,
        147,
        130,
        143,
        153,
        137,
        156,
        142
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        92.55842208862305,
        81.40810680389404,
        79.60156154632568,
        88.91360020637512,
        85.26079487800598,
        76.64297103881836,
        84.46752882003784,
        85.02368140220642,
        77.80375623703003,
        78.81779432296753,
        77.16715359687805,
        83.34801173210144,
        83.06048250198364,
        78.26569056510925,
        81.5598156452179,
        74.18841624259949,
        80.08089327812195,
        79.18165612220764,
        92.7992491722107,
        76.35379481315613,
        80.24407958984375,
        72.91909122467041,
        75.71812510490417,
        67.09798574447632,
        70.48585677146912,
        73.49209809303284,
        78.8493766784668,
        66.08106827735901,
        83.63176035881042,
        71.00168871879578
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l",
  "name_expt": "prob_blocksworld",
  "train_time": 7201.391142
}


==> results/asnets/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add-2019-07-18.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        55,
        56,
        46,
        57,
        42,
        40,
        57,
        47,
        50,
        48,
        42,
        61,
        46,
        44,
        56,
        57,
        40,
        44,
        45,
        53,
        53,
        45,
        47,
        53,
        57,
        48,
        44,
        54,
        46,
        48
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.9326164722442627,
        2.6933398246765137,
        2.3187906742095947,
        2.722961664199829,
        2.0626959800720215,
        1.9518589973449707,
        2.779228925704956,
        2.3355045318603516,
        2.4584879875183105,
        2.2708427906036377,
        1.999455451965332,
        2.985417604446411,
        2.132300615310669,
        2.1819727420806885,
        2.6563057899475098,
        2.7120072841644287,
        1.9969134330749512,
        2.1031715869903564,
        2.2413885593414307,
        2.5123379230499268,
        2.662493944168091,
        2.1902706623077393,
        2.3099865913391113,
        2.5475709438323975,
        2.850147247314453,
        2.307683229446411,
        2.067538022994995,
        2.593771457672119,
        2.206770896911621,
        2.3023526668548584
      ]
    },
    {
      "cost": [
        49,
        43,
        46,
        49,
        47,
        34,
        41,
        36,
        40,
        42,
        40,
        37,
        50,
        35,
        52,
        51,
        40,
        44,
        36,
        40,
        38,
        44,
        34,
        42,
        44,
        44,
        49,
        49,
        31,
        39
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.5942940711975098,
        2.126145601272583,
        2.2204489707946777,
        2.4084479808807373,
        2.2594869136810303,
        1.640371322631836,
        2.030592441558838,
        1.7952711582183838,
        1.9109134674072266,
        2.0397515296936035,
        1.9923110008239746,
        1.739725112915039,
        2.410431146621704,
        1.7594821453094482,
        2.5094990730285645,
        2.490278959274292,
        1.8955419063568115,
        2.1905059814453125,
        1.6593852043151855,
        1.9411444664001465,
        1.8625566959381104,
        2.103520154953003,
        1.7367472648620605,
        2.054461717605591,
        2.2324888706207275,
        2.0636136531829834,
        2.4072513580322266,
        2.380855083465576,
        1.5811865329742432,
        1.895005464553833
      ]
    },
    {
      "cost": [
        69,
        66,
        72,
        66,
        65,
        54,
        72,
        65,
        63,
        63,
        73,
        66,
        66,
        64,
        61,
        65,
        69,
        68,
        83,
        72,
        61,
        67,
        57,
        58,
        61,
        63,
        64,
        73,
        60,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.0495665073394775,
        3.5270586013793945,
        3.5834219455718994,
        3.2855076789855957,
        3.1363580226898193,
        2.638540029525757,
        3.472196578979492,
        3.1147117614746094,
        3.0562856197357178,
        3.0180320739746094,
        3.5090060234069824,
        3.1711270809173584,
        3.153531789779663,
        3.0318357944488525,
        3.0101404190063477,
        3.230938673019409,
        3.4353837966918945,
        3.2463185787200928,
        3.9676616191864014,
        3.4430508613586426,
        2.9322028160095215,
        3.2637686729431152,
        2.87420654296875,
        2.8339626789093018,
        2.9704043865203857,
        3.0042762756347656,
        3.171497344970703,
        3.506741762161255,
        2.9304351806640625,
        3.7102155685424805
      ]
    },
    {
      "cost": [
        51,
        46,
        47,
        52,
        51,
        43,
        59,
        42,
        54,
        45,
        43,
        46,
        48,
        61,
        49,
        41,
        51,
        44,
        45,
        40,
        51,
        53,
        46,
        46,
        55,
        55,
        48,
        44,
        54,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.7227232456207275,
        2.224573850631714,
        2.3528127670288086,
        2.4971282482147217,
        2.4436328411102295,
        2.057654619216919,
        2.8595683574676514,
        2.0189709663391113,
        2.6157259941101074,
        2.1520497798919678,
        2.132934331893921,
        2.2193782329559326,
        2.3077199459075928,
        2.9215667247772217,
        2.399446487426758,
        1.9966702461242676,
        2.374293327331543,
        2.140933036804199,
        2.2078475952148438,
        1.8869719505310059,
        2.4355099201202393,
        2.6662609577178955,
        2.1751198768615723,
        2.22515606880188,
        2.624953508377075,
        2.6414525508880615,
        2.3434154987335205,
        2.0607948303222656,
        2.580544948577881,
        2.221652030944824
      ]
    },
    {
      "cost": [
        56,
        64,
        54,
        68,
        44,
        59,
        46,
        57,
        54,
        47,
        71,
        50,
        51,
        53,
        55,
        48,
        53,
        43,
        51,
        52,
        54,
        42,
        55,
        46,
        48,
        48,
        53,
        53,
        49,
        45
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.6899032592773438,
        2.7002711296081543,
        2.2882072925567627,
        2.890627384185791,
        1.7693226337432861,
        2.4314308166503906,
        1.9794518947601318,
        2.32891583442688,
        2.2574572563171387,
        1.8762562274932861,
        2.9041852951049805,
        1.9377973079681396,
        2.1016886234283447,
        2.2092201709747314,
        2.2269773483276367,
        1.979067087173462,
        2.113630771636963,
        1.8360373973846436,
        2.1051993370056152,
        2.145381212234497,
        2.2454237937927246,
        1.7502951622009277,
        2.2776060104370117,
        1.8518805503845215,
        2.0218722820281982,
        1.8954236507415771,
        2.149683713912964,
        2.214808940887451,
        2.064502716064453,
        1.8355095386505127
      ]
    },
    {
      "cost": [
        76,
        77,
        86,
        61,
        78,
        79,
        76,
        66,
        69,
        76,
        74,
        72,
        72,
        65,
        76,
        63,
        73,
        81,
        70,
        80,
        69,
        69,
        69,
        74,
        72,
        84,
        87,
        72,
        69,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.668797254562378,
        6.042002201080322,
        6.690479516983032,
        4.7355265617370605,
        6.013396739959717,
        6.166594982147217,
        5.8208167552948,
        5.056736469268799,
        5.362298488616943,
        5.982786178588867,
        5.761948347091675,
        5.570682764053345,
        5.648724555969238,
        5.065241813659668,
        5.879851579666138,
        4.901029348373413,
        5.688830852508545,
        6.28829026222229,
        5.475324869155884,
        6.236440658569336,
        5.421196699142456,
        5.513750791549683,
        5.338617324829102,
        5.728932619094849,
        5.58832049369812,
        6.5589563846588135,
        6.705348968505859,
        5.603188514709473,
        5.303529739379883,
        5.478005409240723
      ]
    },
    {
      "cost": [
        66,
        73,
        88,
        56,
        72,
        65,
        65,
        57,
        77,
        76,
        73,
        71,
        63,
        63,
        72,
        62,
        67,
        75,
        72,
        62,
        73,
        64,
        65,
        63,
        63,
        74,
        69,
        84,
        61,
        63
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.002153873443604,
        6.934226989746094,
        8.290891170501709,
        5.157179355621338,
        6.571173667907715,
        6.020830154418945,
        6.009241819381714,
        5.266092777252197,
        7.2142558097839355,
        7.053153991699219,
        6.807665586471558,
        6.646284341812134,
        5.826255798339844,
        5.874199151992798,
        6.810696125030518,
        5.664574861526489,
        6.185020208358765,
        7.021644353866577,
        6.6790595054626465,
        5.755601167678833,
        6.889970064163208,
        5.892496824264526,
        6.0573742389678955,
        5.881168365478516,
        5.853046655654907,
        6.85369348526001,
        6.468588829040527,
        7.876923084259033,
        5.756604909896851,
        5.8956685066223145
      ]
    },
    {
      "cost": [
        66,
        66,
        72,
        63,
        74,
        61,
        67,
        65,
        81,
        75,
        72,
        74,
        65,
        62,
        64,
        63,
        64,
        77,
        71,
        66,
        73,
        67,
        64,
        68,
        68,
        77,
        67,
        78,
        68,
        64
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.6951234340667725,
        6.161046981811523,
        6.683444499969482,
        5.881884336471558,
        6.961188077926636,
        5.587152481079102,
        6.2117719650268555,
        5.911526918411255,
        7.546201705932617,
        6.798425197601318,
        6.606116771697998,
        6.817711591720581,
        5.8259289264678955,
        5.753924369812012,
        5.9556543827056885,
        5.928753852844238,
        5.869889259338379,
        7.238117933273315,
        6.542456150054932,
        6.026779890060425,
        6.715965986251831,
        6.101811647415161,
        5.894449949264526,
        6.243263483047485,
        6.27133846282959,
        7.110612154006958,
        6.314126253128052,
        7.210138559341431,
        6.358060121536255,
        6.012333869934082
      ]
    },
    {
      "cost": [
        79,
        77,
        90,
        66,
        81,
        80,
        75,
        88,
        83,
        80,
        75,
        72,
        68,
        71,
        63,
        68,
        79,
        75,
        82,
        73,
        67,
        69,
        73,
        74,
        79,
        87,
        73,
        77,
        80,
        85
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.055255651473999,
        7.188719034194946,
        8.577794551849365,
        6.199241399765015,
        7.423529863357544,
        7.375813245773315,
        6.8379065990448,
        8.1872239112854,
        7.571223020553589,
        7.2696592807769775,
        7.094391107559204,
        6.49912166595459,
        6.328688383102417,
        6.5382325649261475,
        5.845048427581787,
        6.366490364074707,
        7.381948471069336,
        6.969683885574341,
        7.5647783279418945,
        6.728938579559326,
        6.2662434577941895,
        6.2960875034332275,
        6.748294353485107,
        6.857728719711304,
        7.331472873687744,
        8.149168491363525,
        6.693607330322266,
        7.013933897018433,
        7.466893434524536,
        7.74861741065979
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        83,
        76,
        83,
        83,
        74,
        90,
        87,
        87,
        80,
        83,
        81,
        92,
        83,
        87,
        82,
        75,
        83,
        81,
        94,
        100,
        83,
        73,
        98,
        82,
        86,
        84,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        9.599860429763794,
        8.250224828720093,
        7.772672176361084,
        7.6609625816345215,
        6.979482173919678,
        7.617561340332031,
        7.74623966217041,
        6.92507529258728,
        8.440447092056274,
        8.164119720458984,
        7.9504170417785645,
        7.490777492523193,
        7.684255599975586,
        7.524213075637817,
        8.602485179901123,
        7.5629401206970215,
        8.072272062301636,
        7.5821638107299805,
        7.085925102233887,
        7.617964506149292,
        7.45565390586853,
        8.815108299255371,
        9.146213054656982,
        7.71001672744751,
        6.75963282585144,
        9.182965755462646,
        7.53544545173645,
        8.095799446105957,
        7.888315916061401,
        7.304060220718384
      ]
    },
    {
      "cost": [
        91,
        98,
        81,
        91,
        97,
        81,
        98,
        101,
        91,
        89,
        90,
        89,
        86,
        103,
        77,
        88,
        86,
        80,
        83,
        101,
        102,
        83,
        81,
        102,
        89,
        89,
        91,
        91,
        94,
        88
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.672180891036987,
        15.49828314781189,
        12.7522873878479,
        14.594622373580933,
        15.199908971786499,
        12.91696047782898,
        15.759676218032837,
        16.084234476089478,
        14.606472969055176,
        14.014540672302246,
        14.208426713943481,
        14.349010944366455,
        13.799077987670898,
        16.226049184799194,
        12.33813214302063,
        14.019106149673462,
        13.576326608657837,
        12.657249927520752,
        13.15387511253357,
        15.986437559127808,
        16.64203405380249,
        13.389416933059692,
        12.838776588439941,
        16.146318912506104,
        14.218873262405396,
        14.231271028518677,
        14.56712031364441,
        14.854927062988281,
        15.324051141738892,
        13.964569091796875
      ]
    },
    {
      "cost": [
        91,
        93,
        94,
        93,
        99,
        79,
        104,
        95,
        87,
        84,
        90,
        86,
        80,
        94,
        107,
        87,
        88,
        81,
        84,
        83,
        96,
        95,
        84,
        86,
        95,
        95,
        85,
        83,
        85,
        100
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        13.906764507293701,
        12.559255599975586,
        12.513344287872314,
        12.41554570198059,
        13.197102546691895,
        10.553675174713135,
        13.845282793045044,
        12.67212986946106,
        11.563712358474731,
        11.342342853546143,
        12.133457660675049,
        11.49117112159729,
        10.718186855316162,
        12.580940246582031,
        14.371089458465576,
        11.49614953994751,
        11.764561176300049,
        10.950401306152344,
        11.244396924972534,
        11.065207719802856,
        13.061005115509033,
        12.952342987060547,
        11.27945351600647,
        11.567040205001831,
        12.650137662887573,
        12.645352840423584,
        11.280407667160034,
        11.119471311569214,
        11.323597192764282,
        13.383718967437744
      ]
    },
    {
      "cost": [
        86,
        95,
        85,
        87,
        83,
        78,
        87,
        84,
        89,
        79,
        89,
        78,
        83,
        89,
        90,
        77,
        79,
        81,
        77,
        75,
        81,
        83,
        97,
        92,
        90,
        91,
        81,
        76,
        83,
        91
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.387499332427979,
        15.836980819702148,
        13.708542346954346,
        13.821867227554321,
        13.130638599395752,
        12.22108268737793,
        13.804718255996704,
        13.517221689224243,
        14.252814292907715,
        12.6025550365448,
        14.203399181365967,
        12.33794617652893,
        13.52365779876709,
        14.200350522994995,
        14.380157947540283,
        12.155883312225342,
        12.698314428329468,
        13.816542863845825,
        12.466697692871094,
        12.28574824333191,
        12.876806735992432,
        13.57448673248291,
        15.717899560928345,
        14.61166763305664,
        14.291351079940796,
        14.50304627418518,
        13.202356576919556,
        12.176119327545166,
        13.229449987411499,
        14.522972106933594
      ]
    },
    {
      "cost": [
        106,
        99,
        91,
        105,
        107,
        110,
        98,
        107,
        90,
        101,
        96,
        112,
        111,
        100,
        97,
        93,
        84,
        103,
        107,
        101,
        88,
        103,
        97,
        93,
        102,
        108,
        98,
        96,
        124,
        104
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.344488859176636,
        13.115372657775879,
        12.309811353683472,
        14.00344181060791,
        14.205841064453125,
        14.860631704330444,
        13.163635969161987,
        14.290722131729126,
        12.174233198165894,
        13.637460708618164,
        12.979302406311035,
        14.870976448059082,
        14.797165155410767,
        13.48167085647583,
        13.00008511543274,
        12.270475387573242,
        11.23410177230835,
        13.812477350234985,
        14.204864978790283,
        13.446999549865723,
        11.787896394729614,
        13.866880655288696,
        12.84792184829712,
        12.356946229934692,
        13.63267731666565,
        14.442643165588379,
        13.13690996170044,
        12.932674646377563,
        16.632554054260254,
        13.959397077560425
      ]
    },
    {
      "cost": [
        92,
        95,
        87,
        97,
        90,
        83,
        95,
        95,
        97,
        82,
        94,
        93,
        89,
        99,
        85,
        92,
        93,
        80,
        88,
        97,
        96,
        96,
        94,
        93,
        106,
        88,
        86,
        80,
        101,
        87
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.892133235931396,
        15.60533618927002,
        13.944974184036255,
        15.89290165901184,
        14.180912017822266,
        13.324820756912231,
        15.166425943374634,
        15.086860418319702,
        15.47636365890503,
        13.238308191299438,
        15.084406852722168,
        14.934788942337036,
        14.42078709602356,
        15.71396279335022,
        13.587852954864502,
        14.892921209335327,
        15.71849513053894,
        13.439434289932251,
        14.112414598464966,
        15.693976163864136,
        15.429981231689453,
        15.44901156425476,
        15.083329200744629,
        14.985951662063599,
        17.21744704246521,
        14.129061937332153,
        13.705306053161621,
        12.84116506576538,
        16.61703848838806,
        14.247408151626587
      ]
    },
    {
      "cost": [
        120,
        123,
        102,
        107,
        96,
        112,
        111,
        96,
        101,
        102,
        100,
        112,
        99,
        98,
        93,
        99,
        101,
        108,
        104,
        106,
        116,
        103,
        106,
        113,
        120,
        94,
        118,
        130,
        101,
        105
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.19486117362976,
        25.2217218875885,
        20.885273933410645,
        21.71128273010254,
        19.50642967224121,
        22.620073556900024,
        22.503971815109253,
        19.48306179046631,
        20.61997413635254,
        20.75813126564026,
        20.0619637966156,
        22.65203309059143,
        20.032037496566772,
        19.71348547935486,
        18.86767268180847,
        20.083945751190186,
        20.2174072265625,
        21.863950490951538,
        21.09250020980835,
        21.31566619873047,
        23.780075550079346,
        21.045979261398315,
        21.470768690109253,
        22.860493898391724,
        24.329610109329224,
        19.076719045639038,
        23.98839569091797,
        26.438786268234253,
        20.56430435180664,
        21.351354598999023
      ]
    },
    {
      "cost": [
        96,
        108,
        100,
        100,
        103,
        102,
        95,
        94,
        94,
        100,
        103,
        100,
        111,
        89,
        101,
        89,
        95,
        98,
        110,
        106,
        103,
        110,
        101,
        99,
        109,
        101,
        107,
        105,
        112,
        102
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        27.529021501541138,
        27.69955801963806,
        24.788041591644287,
        24.606693267822266,
        25.018972635269165,
        24.88276720046997,
        23.49323058128357,
        23.242811918258667,
        24.494755268096924,
        24.387659311294556,
        25.273876667022705,
        24.538279056549072,
        27.557697772979736,
        21.736180067062378,
        25.10583996772766,
        21.950665950775146,
        23.82216787338257,
        24.212509393692017,
        26.94557499885559,
        26.90203619003296,
        25.74737811088562,
        27.120697021484375,
        25.831886291503906,
        24.806975841522217,
        27.213332653045654,
        24.755379676818848,
        26.37510848045349,
        25.87811255455017,
        27.712329149246216,
        25.11858034133911
      ]
    },
    {
      "cost": [
        125,
        125,
        109,
        109,
        101,
        113,
        110,
        107,
        111,
        103,
        116,
        111,
        120,
        104,
        113,
        113,
        117,
        106,
        103,
        119,
        107,
        101,
        102,
        119,
        104,
        122,
        112,
        115,
        117,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        38.01171684265137,
        30.310576677322388,
        26.407631874084473,
        26.17987298965454,
        24.128657579421997,
        27.224424362182617,
        26.43527865409851,
        25.695487022399902,
        27.520487070083618,
        25.115012407302856,
        27.688541650772095,
        26.752986669540405,
        30.062418699264526,
        26.06834316253662,
        27.629488229751587,
        27.33296823501587,
        28.5190110206604,
        25.883225679397583,
        25.048551082611084,
        29.10732650756836,
        26.200520515441895,
        24.471668243408203,
        24.708364486694336,
        28.872089624404907,
        25.16028666496277,
        29.692697048187256,
        27.672844171524048,
        28.050565004348755,
        28.641664743423462,
        26.09937286376953
      ]
    },
    {
      "cost": [
        122,
        122,
        110,
        98,
        98,
        122,
        106,
        101,
        106,
        110,
        109,
        119,
        107,
        105,
        106,
        94,
        117,
        117,
        118,
        124,
        115,
        106,
        114,
        114,
        100,
        116,
        135,
        119,
        103,
        113
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.79762887954712,
        30.106619358062744,
        27.23741888999939,
        23.61450481414795,
        23.829021215438843,
        29.43885850906372,
        25.60837173461914,
        25.04801893234253,
        25.93487024307251,
        26.550935983657837,
        26.36657738685608,
        30.11820077896118,
        26.880665063858032,
        25.48991894721985,
        25.734123468399048,
        22.952942609786987,
        28.805164337158203,
        28.926180124282837,
        28.99909496307373,
        30.611568212509155,
        28.183053255081177,
        25.95456886291504,
        27.957870721817017,
        27.875023126602173,
        25.064820528030396,
        28.59123945236206,
        33.362733364105225,
        29.376516819000244,
        25.472343683242798,
        27.73608088493347
      ]
    },
    {
      "cost": [
        100,
        114,
        78,
        106,
        104,
        113,
        107,
        102,
        110,
        100,
        99,
        115,
        95,
        104,
        93,
        100,
        103,
        113,
        99,
        104,
        115,
        98,
        106,
        108,
        113,
        93,
        116,
        127,
        107,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        29.91602063179016,
        28.00816249847412,
        18.756450414657593,
        25.740721940994263,
        25.296077728271484,
        27.599339962005615,
        26.265310287475586,
        24.672558784484863,
        26.718140602111816,
        24.418421983718872,
        24.525531768798828,
        28.2271728515625,
        23.164082527160645,
        25.39762592315674,
        22.825214624404907,
        24.54095220565796,
        25.323585271835327,
        28.57957148551941,
        24.828880548477173,
        25.619427919387817,
        28.08710217475891,
        24.045557498931885,
        25.88112735748291,
        26.749871730804443,
        28.075411319732666,
        22.90825319290161,
        29.15027379989624,
        31.922000408172607,
        26.34800624847412,
        23.863906383514404
      ]
    },
    {
      "cost": [
        145,
        135,
        130,
        124,
        142,
        148,
        127,
        139,
        144,
        125,
        128,
        112,
        124,
        139,
        135,
        120,
        140,
        126,
        121,
        145,
        123,
        151,
        130,
        135,
        120,
        134,
        121,
        141,
        119,
        125
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        62.813159465789795,
        46.48787784576416,
        42.32848334312439,
        41.422155141830444,
        46.657148122787476,
        48.516631841659546,
        41.43785858154297,
        46.40080213546753,
        47.905094623565674,
        40.744614124298096,
        42.46019721031189,
        36.798338174819946,
        41.32082986831665,
        45.90486145019531,
        44.749014139175415,
        39.27211260795593,
        45.98091411590576,
        41.71598148345947,
        39.94777727127075,
        47.83842396736145,
        40.525766134262085,
        49.82649803161621,
        43.455981731414795,
        45.29698038101196,
        39.92591595649719,
        45.08964705467224,
        40.46901297569275,
        46.975380659103394,
        40.335196018218994,
        41.67004156112671
      ]
    },
    {
      "cost": [
        146,
        135,
        141,
        123,
        151,
        144,
        135,
        140,
        148,
        133,
        133,
        126,
        133,
        153,
        135,
        142,
        128,
        131,
        144,
        139,
        164,
        132,
        130,
        125,
        137,
        129,
        147,
        122,
        134,
        157
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        59.92911887168884,
        45.53181433677673,
        46.74704837799072,
        41.11525368690491,
        49.28580451011658,
        47.63455533981323,
        44.45940613746643,
        46.21092653274536,
        48.683255195617676,
        43.79664182662964,
        43.866894483566284,
        41.67187786102295,
        44.21740770339966,
        51.40913510322571,
        45.212778091430664,
        47.038559675216675,
        43.2200927734375,
        44.09242844581604,
        47.97532629966736,
        46.12694072723389,
        54.75200533866882,
        45.34270882606506,
        43.44120001792908,
        41.6697723865509,
        46.10570454597473,
        43.277140617370605,
        49.09476590156555,
        41.064921140670776,
        45.34737181663513,
        52.326457500457764
      ]
    },
    {
      "cost": [
        128,
        123,
        115,
        120,
        118,
        122,
        116,
        118,
        126,
        116,
        122,
        123,
        111,
        113,
        138,
        128,
        118,
        135,
        114,
        106,
        116,
        123,
        106,
        134,
        114,
        127,
        118,
        111,
        118,
        130
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        51.61477255821228,
        42.755470275878906,
        37.96137237548828,
        39.743202447891235,
        39.271971702575684,
        40.07679581642151,
        38.24786901473999,
        39.003116846084595,
        41.59957432746887,
        38.073185205459595,
        39.875231981277466,
        40.76604986190796,
        36.53374910354614,
        37.67713212966919,
        45.93085193634033,
        42.39698243141174,
        38.68139147758484,
        45.19177198410034,
        37.83488059043884,
        35.08244776725769,
        38.639822483062744,
        41.367334604263306,
        36.241753578186035,
        44.615949630737305,
        38.20034146308899,
        42.93454456329346,
        39.23559331893921,
        37.626678466796875,
        40.084065437316895,
        43.20087265968323
      ]
    },
    {
      "cost": [
        127,
        132,
        123,
        124,
        126,
        130,
        115,
        111,
        127,
        128,
        116,
        109,
        116,
        114,
        124,
        131,
        120,
        129,
        119,
        119,
        116,
        125,
        124,
        124,
        110,
        121,
        111,
        114,
        113,
        140
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        52.05201029777527,
        45.35630941390991,
        42.75785541534424,
        40.5337929725647,
        41.37192440032959,
        42.47565031051636,
        38.06189322471619,
        36.50849151611328,
        41.93014335632324,
        42.26248812675476,
        39.2745406627655,
        36.676870584487915,
        38.50071310997009,
        37.167516469955444,
        41.209954500198364,
        42.66261434555054,
        39.027981758117676,
        42.87184548377991,
        39.22174024581909,
        39.290732622146606,
        38.153369426727295,
        41.44412684440613,
        40.874770402908325,
        41.17067289352417,
        37.040690660476685,
        40.22650122642517,
        36.9777672290802,
        38.134058475494385,
        38.01987171173096,
        46.56959652900696
      ]
    },
    {
      "cost": [
        143,
        139,
        136,
        127,
        154,
        139,
        125,
        136,
        133,
        132,
        135,
        113,
        130,
        141,
        126,
        115,
        136,
        128,
        126,
        143,
        119,
        151,
        136,
        140,
        124,
        137,
        131,
        141,
        130,
        141
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        63.27512979507446,
        49.51512122154236,
        45.038944244384766,
        42.810465574264526,
        51.866244077682495,
        46.010546922683716,
        42.22525763511658,
        44.852072954177856,
        44.01680612564087,
        44.38015913963318,
        45.02498245239258,
        37.90854334831238,
        43.40196490287781,
        46.74617671966553,
        41.62212657928467,
        38.42513394355774,
        45.152286529541016,
        42.409170627593994,
        41.77989411354065,
        47.757185220718384,
        40.33706784248352,
        50.967615604400635,
        46.048436880111694,
        47.403396129608154,
        42.548372745513916,
        46.02687954902649,
        44.005491733551025,
        47.590142250061035,
        44.07239294052124,
        47.12181234359741
      ]
    },
    {
      "cost": [
        136,
        136,
        127,
        121,
        127,
        133,
        115,
        130,
        126,
        148,
        121,
        130,
        119,
        130,
        142,
        125,
        139,
        126,
        111,
        120,
        130,
        128,
        145,
        121,
        120,
        116,
        130,
        112,
        130,
        116
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        78.18318295478821,
        64.78997230529785,
        58.10885548591614,
        53.83496403694153,
        57.37058615684509,
        62.947449922561646,
        51.168147563934326,
        58.31075978279114,
        56.694880962371826,
        67.02194929122925,
        56.52196192741394,
        58.49839901924133,
        54.09225559234619,
        59.342995405197144,
        63.769057750701904,
        56.66998243331909,
        63.291910886764526,
        56.865217208862305,
        51.284602642059326,
        54.41903519630432,
        59.33123254776001,
        57.87611126899719,
        67.83380937576294,
        54.34595274925232,
        54.44058179855347,
        52.69602131843567,
        57.646684885025024,
        49.81714200973511,
        56.733880043029785,
        50.66679573059082
      ]
    },
    {
      "cost": [
        158,
        134,
        152,
        149,
        153,
        138,
        148,
        139,
        149,
        151,
        129,
        137,
        165,
        143,
        158,
        145,
        139,
        163,
        144,
        163,
        144,
        144,
        136,
        144,
        153,
        135,
        136,
        167,
        142,
        155
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        93.15844869613647,
        63.75377368927002,
        70.71021938323975,
        66.9984130859375,
        69.64261507987976,
        65.95590853691101,
        67.45001673698425,
        62.49660062789917,
        66.66120553016663,
        67.9479455947876,
        57.649394035339355,
        61.2418327331543,
        76.02003765106201,
        64.90493559837341,
        72.61256408691406,
        65.724844455719,
        63.417724609375,
        73.79222249984741,
        65.01451277732849,
        73.41697692871094,
        64.64027452468872,
        64.68838381767273,
        60.59275460243225,
        64.2525463104248,
        68.69294834136963,
        60.78614592552185,
        60.923746824264526,
        75.07116603851318,
        62.58395528793335,
        68.16671228408813
      ]
    },
    {
      "cost": [
        153,
        149,
        145,
        147,
        157,
        146,
        149,
        146,
        148,
        148,
        128,
        141,
        173,
        141,
        160,
        147,
        135,
        158,
        134,
        161,
        136,
        142,
        140,
        139,
        150,
        131,
        134,
        171,
        138,
        157
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        91.57309436798096,
        73.00598001480103,
        66.44656372070312,
        67.45109605789185,
        71.241370677948,
        66.17592573165894,
        67.14311075210571,
        66.60460352897644,
        71.29346060752869,
        66.98970866203308,
        58.33628058433533,
        65.34157943725586,
        78.68579030036926,
        64.44416856765747,
        72.87839579582214,
        67.6373085975647,
        61.30967617034912,
        72.78538084030151,
        61.07289171218872,
        73.57102680206299,
        64.1828441619873,
        66.06185531616211,
        64.23469376564026,
        65.23741412162781,
        68.43351316452026,
        59.54188323020935,
        61.266650915145874,
        77.4783227443695,
        61.92180800437927,
        71.11287331581116
      ]
    },
    {
      "cost": [
        152,
        155,
        148,
        156,
        153,
        135,
        155,
        146,
        162,
        158,
        140,
        146,
        165,
        143,
        167,
        143,
        153,
        157,
        151,
        159,
        150,
        141,
        146,
        138,
        163,
        142,
        168,
        155,
        150,
        168
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        98.79813742637634,
        73.55289220809937,
        68.34840679168701,
        70.65187335014343,
        71.32001829147339,
        62.87106013298035,
        70.58781838417053,
        67.14412665367126,
        73.82450675964355,
        71.28549408912659,
        63.7693932056427,
        66.37584662437439,
        75.71599173545837,
        66.09806036949158,
        76.76988220214844,
        65.76175117492676,
        70.16410112380981,
        72.09159731864929,
        68.61617827415466,
        73.96677565574646,
        68.242595911026,
        63.664045572280884,
        66.49288630485535,
        62.896523237228394,
        74.5878164768219,
        64.37148833274841,
        76.50392127037048,
        68.96496510505676,
        66.57964897155762,
        73.93152403831482
      ]
    },
    {
      "cost": [
        155,
        134,
        154,
        137,
        145,
        141,
        145,
        144,
        166,
        151,
        136,
        134,
        147,
        134,
        127,
        152,
        140,
        145,
        153,
        145,
        152,
        150,
        147,
        145,
        127,
        152,
        144,
        165,
        142,
        138
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        75.24594283103943,
        53.73832392692566,
        61.34729266166687,
        52.23763418197632,
        53.98684310913086,
        52.88542342185974,
        54.51227879524231,
        54.24694514274597,
        62.69322156906128,
        55.92941188812256,
        50.56344509124756,
        50.224910497665405,
        55.15389704704285,
        50.00196194648743,
        47.79644751548767,
        57.20655584335327,
        51.95232677459717,
        54.31925559043884,
        57.45369911193848,
        54.45840358734131,
        57.09590744972229,
        56.12115812301636,
        55.30173420906067,
        54.12805795669556,
        47.65190625190735,
        56.839638233184814,
        53.89233446121216,
        62.0141761302948,
        53.06431865692139,
        52.44541358947754
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add",
  "name_expt": "prob_blocksworld",
  "train_time": 7200.926139
}


==> results/asnets/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        13.540952920913696,
        13.415616989135742,
        13.95850157737732,
        13.764117956161499,
        13.29192566871643,
        13.252708673477173,
        13.367223739624023,
        13.38042426109314,
        13.419468879699707,
        13.518381595611572,
        13.435908079147339,
        13.508894205093384,
        13.628939867019653,
        13.392570972442627,
        13.39823031425476,
        13.422118902206421,
        13.308189630508423,
        13.237496852874756,
        13.304043292999268,
        13.259771823883057,
        13.295726299285889,
        13.343803882598877,
        13.323388576507568,
        13.358731031417847,
        13.398871183395386,
        13.34453296661377,
        13.351675271987915,
        13.41398549079895,
        13.359776020050049,
        13.332629680633545
      ]
    },
    {
      "cost": [
        47,
        47,
        43,
        50,
        48,
        32,
        41,
        47,
        46,
        36,
        42,
        38,
        57,
        39,
        47,
        50,
        45,
        37,
        42,
        46,
        39,
        47,
        43,
        39,
        40,
        49,
        53,
        45,
        39,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.309335708618164,
        2.1056747436523438,
        1.917705774307251,
        2.3377768993377686,
        2.111980676651001,
        1.458033561706543,
        1.8475871086120605,
        2.090756416320801,
        2.0622143745422363,
        1.573718786239624,
        1.8714566230773926,
        1.6928520202636719,
        2.638824939727783,
        1.8396310806274414,
        2.0880439281463623,
        2.2547600269317627,
        1.969151496887207,
        1.6746537685394287,
        1.8958897590637207,
        2.081639051437378,
        1.747798204421997,
        2.0819385051727295,
        1.9830758571624756,
        1.7991280555725098,
        1.7627952098846436,
        2.217634439468384,
        2.337210178375244,
        2.0324342250823975,
        1.7349441051483154,
        2.280668258666992
      ]
    },
    {
      "cost": [
        69,
        66,
        72,
        66,
        65,
        54,
        72,
        65,
        63,
        63,
        73,
        66,
        66,
        64,
        61,
        65,
        69,
        68,
        83,
        72,
        61,
        67,
        57,
        58,
        61,
        63,
        64,
        73,
        60,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.296093702316284,
        2.8595564365386963,
        3.2381746768951416,
        2.9479727745056152,
        2.8753550052642822,
        2.4343299865722656,
        3.229705810546875,
        2.877953052520752,
        2.8074862957000732,
        2.7378203868865967,
        3.2303123474121094,
        3.0957303047180176,
        2.8918066024780273,
        2.8241703510284424,
        2.7494053840637207,
        2.921762228012085,
        3.051166534423828,
        3.0168802738189697,
        3.640598773956299,
        3.2537198066711426,
        2.7614047527313232,
        2.921269178390503,
        2.563244581222534,
        2.522068738937378,
        2.741070032119751,
        2.7391676902770996,
        2.8332269191741943,
        3.2237579822540283,
        2.724210023880005,
        3.3214478492736816
      ]
    },
    {
      "cost": [
        51,
        50,
        49,
        57,
        47,
        38,
        57,
        42,
        54,
        45,
        43,
        46,
        50,
        61,
        49,
        41,
        51,
        44,
        45,
        40,
        51,
        53,
        46,
        48,
        54,
        52,
        48,
        47,
        51,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.4909462928771973,
        2.259941816329956,
        2.3332479000091553,
        2.614675521850586,
        2.1138594150543213,
        1.7221314907073975,
        2.57167911529541,
        1.9010379314422607,
        2.45986270904541,
        1.983931303024292,
        1.9700419902801514,
        2.0788989067077637,
        2.175339698791504,
        2.8247013092041016,
        2.2038774490356445,
        1.8904027938842773,
        2.3003907203674316,
        1.9406025409698486,
        2.031644344329834,
        1.7578840255737305,
        2.2807445526123047,
        2.464019298553467,
        2.0781984329223633,
        2.1342248916625977,
        2.4436862468719482,
        2.3226401805877686,
        2.205648422241211,
        2.1553916931152344,
        2.267280101776123,
        2.0861458778381348
      ]
    },
    {
      "cost": [
        57,
        64,
        57,
        66,
        47,
        62,
        48,
        59,
        57,
        50,
        68,
        53,
        43,
        51,
        56,
        49,
        61,
        55,
        51,
        57,
        60,
        64,
        59,
        52,
        49,
        54,
        54,
        49,
        46,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.7094790935516357,
        2.8022708892822266,
        2.601442575454712,
        2.863456964492798,
        2.05696702003479,
        2.743712902069092,
        2.0922603607177734,
        2.602181911468506,
        2.479478597640991,
        2.215937376022339,
        2.983001232147217,
        2.2988221645355225,
        1.9477620124816895,
        2.247101306915283,
        2.4616026878356934,
        2.1200332641601562,
        2.7999751567840576,
        2.7297794818878174,
        2.362482786178589,
        2.505053997039795,
        2.7018051147460938,
        2.8927454948425293,
        2.6827306747436523,
        2.3487489223480225,
        2.1933951377868652,
        2.330296516418457,
        2.3897242546081543,
        2.235618829727173,
        2.03914213180542,
        2.0671608448028564
      ]
    },
    {
      "cost": [
        75,
        78,
        91,
        62,
        79,
        76,
        73,
        74,
        64,
        77,
        70,
        65,
        72,
        66,
        69,
        61,
        65,
        76,
        75,
        70,
        73,
        73,
        68,
        76,
        70,
        76,
        68,
        81,
        79,
        68
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.925431489944458,
        6.687578439712524,
        7.792856454849243,
        5.302908658981323,
        6.696631193161011,
        6.65409255027771,
        6.172177791595459,
        6.321645736694336,
        5.531811952590942,
        6.55612587928772,
        5.999788761138916,
        5.542543172836304,
        6.132108926773071,
        5.710326433181763,
        5.922042369842529,
        5.218940258026123,
        5.714572191238403,
        6.638612270355225,
        6.490215539932251,
        6.087221145629883,
        6.2808754444122314,
        6.331697225570679,
        5.866156578063965,
        6.600952625274658,
        6.224989414215088,
        6.5641868114471436,
        5.841863393783569,
        7.030472755432129,
        6.7704057693481445,
        5.867444276809692
      ]
    },
    {
      "cost": [
        67,
        66,
        71,
        63,
        76,
        61,
        64,
        53,
        83,
        77,
        75,
        76,
        66,
        63,
        71,
        61,
        66,
        76,
        69,
        64,
        69,
        70,
        65,
        63,
        61,
        67,
        66,
        84,
        63,
        76
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.176344394683838,
        5.552901983261108,
        6.07910943031311,
        5.354083061218262,
        6.396398544311523,
        5.158437967300415,
        5.540605783462524,
        4.519598007202148,
        7.011919021606445,
        6.549446105957031,
        6.287258863449097,
        6.487265586853027,
        5.516101598739624,
        5.333962678909302,
        6.096460580825806,
        5.13145112991333,
        5.698266506195068,
        6.444169759750366,
        5.859785318374634,
        5.407033681869507,
        5.932881832122803,
        5.9609215259552,
        5.55602765083313,
        5.447951078414917,
        5.196576356887817,
        5.666501045227051,
        5.781355142593384,
        7.176636695861816,
        5.462965726852417,
        6.515672922134399
      ]
    },
    {
      "cost": [
        73,
        75,
        89,
        64,
        74,
        70,
        68,
        70,
        67,
        74,
        64,
        66,
        73,
        62,
        63,
        62,
        60,
        77,
        73,
        68,
        68,
        71,
        62,
        69,
        63,
        81,
        64,
        78,
        70,
        60
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.580922842025757,
        6.551275730133057,
        7.501903533935547,
        5.576146602630615,
        6.181657075881958,
        6.021533727645874,
        5.781054258346558,
        5.992061138153076,
        5.6691734790802,
        6.266097068786621,
        5.380048751831055,
        5.694888353347778,
        6.146255970001221,
        5.247696161270142,
        5.4200639724731445,
        5.312914609909058,
        5.055402517318726,
        6.5970659255981445,
        6.271113395690918,
        5.846193552017212,
        5.790968418121338,
        6.0203917026519775,
        5.421013593673706,
        5.921983242034912,
        5.395016670227051,
        7.043398857116699,
        5.504698991775513,
        6.711381912231445,
        6.044688940048218,
        5.176481485366821
      ]
    },
    {
      "cost": [
        80,
        77,
        90,
        65,
        81,
        80,
        69,
        87,
        82,
        80,
        78,
        76,
        68,
        72,
        69,
        62,
        80,
        76,
        82,
        75,
        67,
        72,
        73,
        71,
        79,
        83,
        73,
        79,
        79,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.278655529022217,
        6.510914325714111,
        7.6994240283966064,
        5.661917686462402,
        6.991305589675903,
        6.7684102058410645,
        5.869884252548218,
        7.396076679229736,
        7.0043816566467285,
        6.717938423156738,
        6.672641038894653,
        6.448476552963257,
        5.814343690872192,
        6.123924732208252,
        5.820358514785767,
        5.394943714141846,
        6.768812417984009,
        6.490588188171387,
        7.010513544082642,
        6.469405651092529,
        5.738481044769287,
        6.157238483428955,
        6.285974740982056,
        6.094747304916382,
        6.731231689453125,
        7.181971073150635,
        6.221039772033691,
        6.731132507324219,
        6.8195226192474365,
        7.025103330612183
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        83,
        76,
        83,
        83,
        74,
        90,
        87,
        87,
        80,
        83,
        81,
        92,
        83,
        87,
        82,
        75,
        83,
        81,
        94,
        100,
        83,
        73,
        98,
        82,
        86,
        84,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.971971273422241,
        7.396635055541992,
        7.104997158050537,
        7.026030540466309,
        6.366365194320679,
        7.08568000793457,
        7.035475015640259,
        6.5137786865234375,
        7.677074432373047,
        7.427102088928223,
        7.303267002105713,
        6.846509695053101,
        7.163282871246338,
        6.872611045837402,
        7.891384840011597,
        7.00388503074646,
        7.478876113891602,
        7.1735451221466064,
        6.3927001953125,
        7.162898778915405,
        6.929956674575806,
        8.123991012573242,
        8.850649356842041,
        7.188487529754639,
        6.2036004066467285,
        8.414320945739746,
        6.9247331619262695,
        7.362551689147949,
        7.156881809234619,
        6.651972055435181
      ]
    },
    {
      "cost": [
        92,
        89,
        88,
        94,
        87,
        87,
        102,
        105,
        90,
        89,
        87,
        86,
        92,
        99,
        76,
        88,
        86,
        84,
        84,
        102,
        98,
        80,
        81,
        99,
        87,
        89,
        93,
        83,
        100,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.360707759857178,
        13.02845549583435,
        12.926869630813599,
        13.923310995101929,
        12.688662767410278,
        12.703090906143188,
        14.841455221176147,
        15.519843339920044,
        13.24337911605835,
        13.117260932922363,
        12.82811713218689,
        12.757236957550049,
        13.554513931274414,
        14.537839889526367,
        11.105103015899658,
        12.865133285522461,
        12.581586599349976,
        12.204468965530396,
        12.251976728439331,
        14.894626379013062,
        14.347457647323608,
        11.631709814071655,
        11.834583044052124,
        14.48418140411377,
        12.646960973739624,
        12.987000226974487,
        13.574146270751953,
        12.103662252426147,
        14.646312236785889,
        12.098236799240112
      ]
    },
    {
      "cost": [
        90,
        95,
        83,
        94,
        89,
        82,
        98,
        94,
        87,
        87,
        87,
        86,
        83,
        90,
        91,
        82,
        91,
        88,
        84,
        84,
        103,
        100,
        78,
        84,
        104,
        88,
        93,
        85,
        82,
        98
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.034069299697876,
        14.3502938747406,
        12.567451238632202,
        14.05991506576538,
        13.194937467575073,
        12.090806007385254,
        14.396191120147705,
        13.896998405456543,
        12.945556640625,
        13.139384984970093,
        12.904422760009766,
        13.103672981262207,
        12.328363418579102,
        13.304619789123535,
        13.362117290496826,
        12.17789101600647,
        13.299846410751343,
        12.85487675666809,
        12.298246383666992,
        12.394078254699707,
        15.076749801635742,
        14.644691705703735,
        11.474921941757202,
        12.333424806594849,
        15.30446171760559,
        12.887758016586304,
        13.63502812385559,
        12.472872495651245,
        12.08806562423706,
        14.403781175613403
      ]
    },
    {
      "cost": [
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299,
        299
      ],
      "goal_reached": [
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false,
        false
      ],
      "time": [
        45.11455297470093,
        45.00272035598755,
        44.613361835479736,
        45.21354269981384,
        44.35099005699158,
        44.225600481033325,
        44.1970431804657,
        44.40489840507507,
        44.15884804725647,
        43.074156522750854,
        42.898425340652466,
        42.96429204940796,
        42.91534090042114,
        42.97253155708313,
        42.93987274169922,
        43.013800382614136,
        42.68981170654297,
        41.81019449234009,
        41.47508430480957,
        41.53165555000305,
        41.47632694244385,
        41.562676191329956,
        41.55277442932129,
        41.553189277648926,
        41.4289767742157,
        41.57380127906799,
        41.58180594444275,
        41.313435792922974,
        40.26241397857666,
        39.82064366340637
      ]
    },
    {
      "cost": [
        102,
        96,
        88,
        102,
        97,
        87,
        90,
        92,
        94,
        93,
        96,
        99,
        112,
        88,
        101,
        86,
        83,
        90,
        104,
        96,
        93,
        95,
        108,
        93,
        90,
        97,
        103,
        99,
        89,
        106
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.785580396652222,
        14.5204336643219,
        12.992184400558472,
        15.08346438407898,
        14.039146900177002,
        12.730182647705078,
        13.149619102478027,
        13.672773122787476,
        13.876503944396973,
        13.627056121826172,
        14.109774112701416,
        14.577400922775269,
        16.516998291015625,
        12.87064003944397,
        14.748017072677612,
        12.551206588745117,
        12.110741376876831,
        13.045077323913574,
        15.194087028503418,
        13.994267463684082,
        13.553651094436646,
        13.894143342971802,
        15.725693941116333,
        13.472480535507202,
        13.124306917190552,
        14.214061498641968,
        14.963730335235596,
        14.382607460021973,
        12.927749395370483,
        15.022652626037598
      ]
    },
    {
      "cost": [
        92,
        95,
        85,
        94,
        97,
        84,
        100,
        102,
        88,
        81,
        86,
        91,
        84,
        104,
        89,
        97,
        89,
        81,
        80,
        90,
        93,
        105,
        93,
        86,
        96,
        78,
        81,
        88,
        87,
        100
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.631331205368042,
        14.184375762939453,
        12.591100692749023,
        13.891208171844482,
        14.512983322143555,
        12.395079612731934,
        14.786980390548706,
        15.185994386672974,
        13.198653936386108,
        12.158990859985352,
        12.855648517608643,
        13.779579401016235,
        12.962807416915894,
        15.383646249771118,
        13.187710762023926,
        14.342032194137573,
        13.117947578430176,
        12.035487413406372,
        11.807418584823608,
        13.22056245803833,
        13.759525060653687,
        15.496697902679443,
        13.707437515258789,
        12.704954385757446,
        14.13118600845337,
        11.555216789245605,
        11.954711198806763,
        13.070850133895874,
        12.825529098510742,
        14.618547439575195
      ]
    },
    {
      "cost": [
        114,
        127,
        108,
        112,
        101,
        115,
        105,
        99,
        107,
        103,
        117,
        118,
        109,
        101,
        98,
        99,
        116,
        119,
        107,
        119,
        104,
        101,
        101,
        124,
        111,
        115,
        116,
        104,
        109,
        102
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        27.03242254257202,
        29.95314908027649,
        24.68054223060608,
        26.054142713546753,
        23.337231636047363,
        26.495896816253662,
        24.38333559036255,
        22.555736780166626,
        24.288009643554688,
        23.32598638534546,
        26.5613694190979,
        26.83674120903015,
        24.82436227798462,
        23.04489278793335,
        22.343550443649292,
        22.465381860733032,
        25.8329017162323,
        26.220298051834106,
        23.594735622406006,
        26.235217332839966,
        22.940047025680542,
        22.288490533828735,
        22.290183782577515,
        27.324589014053345,
        24.477399349212646,
        25.451101303100586,
        25.61473512649536,
        23.016329526901245,
        24.05233359336853,
        22.355522394180298
      ]
    },
    {
      "cost": [
        107,
        108,
        86,
        101,
        112,
        113,
        105,
        108,
        101,
        102,
        106,
        106,
        102,
        107,
        96,
        95,
        103,
        120,
        120,
        109,
        105,
        112,
        104,
        111,
        109,
        114,
        99,
        114,
        110,
        102
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        25.44986653327942,
        25.285109043121338,
        19.56414294242859,
        23.326220273971558,
        25.736809968948364,
        25.810479879379272,
        24.134271383285522,
        24.585766315460205,
        22.9648540019989,
        22.98561716079712,
        23.968420267105103,
        24.018834352493286,
        23.11705493927002,
        24.30368161201477,
        21.788147687911987,
        21.532384157180786,
        23.2954158782959,
        26.43294644355774,
        26.39240598678589,
        23.916184663772583,
        23.032467126846313,
        24.613422393798828,
        22.82463240623474,
        24.40199899673462,
        23.903506755828857,
        25.011627912521362,
        21.743380784988403,
        25.01894187927246,
        24.157949447631836,
        22.45379328727722
      ]
    },
    {
      "cost": [
        121,
        128,
        108,
        109,
        101,
        113,
        110,
        99,
        110,
        105,
        119,
        115,
        114,
        106,
        106,
        108,
        120,
        109,
        117,
        119,
        106,
        101,
        101,
        119,
        104,
        121,
        112,
        118,
        118,
        104
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        32.12077593803406,
        32.049333572387695,
        25.78457522392273,
        28.046257495880127,
        27.291205167770386,
        29.962092399597168,
        25.38404107093811,
        22.31034779548645,
        24.672154426574707,
        23.648236989974976,
        26.707135915756226,
        25.97245740890503,
        25.728922367095947,
        23.947439193725586,
        23.93423056602478,
        23.79521131515503,
        26.25894594192505,
        23.78987407684326,
        25.519667148590088,
        25.990928173065186,
        23.136852025985718,
        22.141638040542603,
        22.089589595794678,
        26.007463216781616,
        22.725966930389404,
        26.55124831199646,
        24.51749277114868,
        25.857279777526855,
        25.64209485054016,
        22.218766450881958
      ]
    },
    {
      "cost": [
        121,
        129,
        109,
        109,
        110,
        124,
        122,
        107,
        108,
        115,
        122,
        106,
        111,
        106,
        111,
        110,
        118,
        111,
        104,
        115,
        111,
        116,
        119,
        110,
        99,
        134,
        105,
        125,
        108,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        29.314659595489502,
        30.363698959350586,
        25.16073703765869,
        25.13675856590271,
        25.692854166030884,
        29.249139308929443,
        28.296198844909668,
        24.17091941833496,
        24.232086896896362,
        25.814725399017334,
        27.475840091705322,
        23.970428466796875,
        25.059621572494507,
        23.947131156921387,
        25.094643354415894,
        24.35649609565735,
        25.801883220672607,
        24.268540382385254,
        22.730796337127686,
        25.167150735855103,
        24.25127649307251,
        25.456372261047363,
        25.97697949409485,
        24.04099941253662,
        21.671353101730347,
        29.369972467422485,
        23.031808853149414,
        27.370819807052612,
        23.467681169509888,
        23.382395029067993
      ]
    },
    {
      "cost": [
        120,
        121,
        108,
        113,
        108,
        116,
        109,
        104,
        119,
        110,
        108,
        106,
        121,
        105,
        111,
        115,
        112,
        110,
        103,
        119,
        107,
        100,
        102,
        120,
        103,
        122,
        109,
        110,
        118,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.863261461257935,
        28.998814344406128,
        24.585649251937866,
        25.731335163116455,
        24.82782745361328,
        26.489463329315186,
        24.85158061981201,
        23.59085512161255,
        26.787824153900146,
        24.7937753200531,
        24.324333429336548,
        23.9773428440094,
        27.48044753074646,
        23.799665451049805,
        25.176051139831543,
        25.745323419570923,
        24.57793164253235,
        24.091794967651367,
        22.56640076637268,
        26.11179518699646,
        23.422189712524414,
        21.861297845840454,
        22.372435569763184,
        26.32698106765747,
        22.492437601089478,
        26.796958923339844,
        23.91997456550598,
        24.124881267547607,
        25.779053449630737,
        23.663433074951172
      ]
    },
    {
      "cost": [
        143,
        139,
        133,
        122,
        130,
        135,
        128,
        141,
        130,
        134,
        141,
        125,
        122,
        135,
        143,
        126,
        142,
        124,
        125,
        143,
        134,
        142,
        133,
        148,
        123,
        134,
        124,
        137,
        112,
        136
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        45.88467073440552,
        43.76060771942139,
        40.91353678703308,
        38.26376724243164,
        39.822383880615234,
        41.419426679611206,
        38.97127342224121,
        42.929343938827515,
        39.62180972099304,
        40.263235330581665,
        41.486193895339966,
        36.7355694770813,
        35.89046788215637,
        39.752967834472656,
        42.22970008850098,
        37.018176794052124,
        41.873026609420776,
        36.51567625999451,
        36.28772020339966,
        40.70230746269226,
        37.91073417663574,
        40.38534665107727,
        37.816115379333496,
        41.990519762039185,
        35.06469750404358,
        38.088022232055664,
        35.24528670310974,
        39.00358009338379,
        31.942623615264893,
        38.87348127365112
      ]
    },
    {
      "cost": [
        151,
        148,
        150,
        129,
        147,
        140,
        138,
        131,
        145,
        131,
        142,
        138,
        150,
        159,
        138,
        156,
        137,
        143,
        157,
        136,
        158,
        137,
        147,
        137,
        140,
        149,
        137,
        139,
        160,
        140
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        48.34298753738403,
        47.99152898788452,
        45.99335432052612,
        39.20071458816528,
        44.733933448791504,
        42.691009521484375,
        42.04493188858032,
        39.18852972984314,
        42.71049380302429,
        38.52505707740784,
        41.75378632545471,
        40.69972467422485,
        44.25741791725159,
        46.99313235282898,
        40.662914514541626,
        45.47666096687317,
        39.01862072944641,
        40.70935297012329,
        44.77809691429138,
        38.64732241630554,
        45.00896406173706,
        39.20935392379761,
        41.798821687698364,
        39.217562198638916,
        40.00300645828247,
        42.73117637634277,
        38.51429629325867,
        38.75604176521301,
        43.610678911209106,
        37.65524959564209
      ]
    },
    {
      "cost": [
        135,
        126,
        124,
        127,
        133,
        126,
        114,
        118,
        120,
        137,
        120,
        128,
        109,
        119,
        137,
        129,
        121,
        132,
        121,
        118,
        137,
        119,
        139,
        134,
        129,
        119,
        117,
        120,
        129,
        116
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        43.50682997703552,
        40.34852385520935,
        39.205787658691406,
        39.00715398788452,
        41.104564905166626,
        38.650460958480835,
        35.020535707473755,
        36.13358950614929,
        36.239829540252686,
        40.71387839317322,
        35.55021071434021,
        38.091360092163086,
        32.414738178253174,
        35.38934826850891,
        40.68855118751526,
        38.33796048164368,
        35.88468289375305,
        38.909204721450806,
        34.65407037734985,
        33.775681495666504,
        39.292656660079956,
        34.09109163284302,
        39.76563477516174,
        38.526554584503174,
        37.00709128379822,
        34.117570877075195,
        33.52376651763916,
        34.36176037788391,
        37.07836866378784,
        33.28199744224548
      ]
    },
    {
      "cost": [
        131,
        133,
        127,
        128,
        130,
        125,
        116,
        127,
        127,
        141,
        106,
        125,
        111,
        115,
        130,
        130,
        135,
        131,
        117,
        119,
        141,
        119,
        129,
        137,
        122,
        113,
        119,
        125,
        127,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        42.49326515197754,
        43.088330030441284,
        39.2313506603241,
        39.27370309829712,
        39.650871992111206,
        38.093831062316895,
        35.375367403030396,
        38.55908131599426,
        37.51488161087036,
        41.55970764160156,
        31.17131733894348,
        36.7978253364563,
        33.2164032459259,
        33.91386914253235,
        38.37562608718872,
        39.02022075653076,
        39.72701954841614,
        37.83106064796448,
        33.224600076675415,
        33.946240186691284,
        40.20080494880676,
        33.93806481361389,
        36.76933693885803,
        39.06917333602905,
        34.684136390686035,
        32.26192617416382,
        33.742578744888306,
        35.714404582977295,
        36.46208357810974,
        34.69345760345459
      ]
    },
    {
      "cost": [
        137,
        141,
        135,
        124,
        143,
        133,
        129,
        139,
        135,
        131,
        128,
        121,
        132,
        140,
        130,
        119,
        135,
        124,
        120,
        144,
        115,
        149,
        126,
        127,
        120,
        129,
        116,
        138,
        130,
        120
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        44.907928228378296,
        44.27467608451843,
        41.35517716407776,
        37.66494154930115,
        43.70594525337219,
        40.51799178123474,
        39.14378499984741,
        41.38132572174072,
        39.67602610588074,
        38.64209699630737,
        37.61324667930603,
        35.694825410842896,
        38.92280054092407,
        41.43002915382385,
        38.381606578826904,
        34.81483459472656,
        38.992239475250244,
        35.26165151596069,
        34.09586811065674,
        40.9710967540741,
        32.686875104904175,
        42.518118143081665,
        35.92035675048828,
        36.18215274810791,
        34.13361382484436,
        36.796085596084595,
        33.168795585632324,
        39.56590175628662,
        36.34430241584778,
        33.23790502548218
      ]
    },
    {
      "cost": [
        148,
        143,
        131,
        128,
        138,
        136,
        134,
        136,
        145,
        131,
        132,
        121,
        126,
        137,
        147,
        123,
        138,
        129,
        123,
        148,
        127,
        149,
        132,
        130,
        130,
        138,
        124,
        133,
        125,
        132
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        63.24147009849548,
        59.6621789932251,
        55.052266359329224,
        53.14550709724426,
        55.46388864517212,
        54.911882638931274,
        53.40436410903931,
        54.23174262046814,
        58.106019258499146,
        51.94791531562805,
        50.91410851478577,
        46.28683924674988,
        48.1222710609436,
        52.363372802734375,
        56.15167307853699,
        47.05301833152771,
        52.776588439941406,
        49.59859585762024,
        46.713879346847534,
        54.994549036026,
        45.99310898780823,
        53.22831988334656,
        46.46826648712158,
        45.62317132949829,
        45.64015436172485,
        48.48463988304138,
        43.90737867355347,
        47.023701190948486,
        44.327486515045166,
        46.7320716381073
      ]
    },
    {
      "cost": [
        164,
        147,
        149,
        155,
        158,
        144,
        140,
        137,
        158,
        147,
        129,
        144,
        167,
        145,
        165,
        149,
        140,
        163,
        148,
        157,
        149,
        146,
        154,
        139,
        168,
        136,
        160,
        141,
        145,
        153
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        70.24365854263306,
        61.04686164855957,
        61.993953704833984,
        62.77949357032776,
        63.19458079338074,
        57.514873027801514,
        55.73353719711304,
        54.79765582084656,
        62.737387895584106,
        56.71661972999573,
        49.62855005264282,
        55.24029469490051,
        64.05357480049133,
        55.654672145843506,
        63.31302762031555,
        57.30099630355835,
        53.72853875160217,
        60.43729877471924,
        53.95261597633362,
        55.997007608413696,
        52.50174951553345,
        51.35553765296936,
        54.11588001251221,
        49.11738109588623,
        59.92082738876343,
        48.27620458602905,
        56.26358437538147,
        47.77142524719238,
        48.8378381729126,
        52.08814191818237
      ]
    },
    {
      "cost": [
        160,
        150,
        149,
        159,
        158,
        149,
        143,
        160,
        148,
        154,
        132,
        142,
        177,
        155,
        168,
        150,
        149,
        163,
        166,
        149,
        161,
        145,
        155,
        152,
        145,
        139,
        186,
        147,
        163,
        146
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        63.96957278251648,
        54.23600888252258,
        53.8386070728302,
        57.54800605773926,
        56.95220494270325,
        53.69164776802063,
        51.75735545158386,
        57.706185817718506,
        53.24851632118225,
        55.61717391014099,
        47.408132791519165,
        51.34383702278137,
        63.86675190925598,
        56.01564574241638,
        60.71608376502991,
        54.098692178726196,
        53.93441700935364,
        59.04131507873535,
        60.2185115814209,
        53.83768606185913,
        58.25425577163696,
        52.61210513114929,
        56.299800395965576,
        55.14689111709595,
        52.59061026573181,
        50.420560359954834,
        67.7253487110138,
        53.560821294784546,
        57.32106924057007,
        48.9605278968811
      ]
    },
    {
      "cost": [
        151,
        146,
        161,
        153,
        153,
        144,
        143,
        141,
        157,
        157,
        132,
        146,
        167,
        146,
        175,
        144,
        152,
        164,
        146,
        166,
        163,
        136,
        149,
        139,
        145,
        145,
        176,
        136,
        157,
        165
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        60.53695106506348,
        52.86260724067688,
        57.945717334747314,
        54.748491287231445,
        54.61181688308716,
        51.36354470252991,
        51.20959830284119,
        50.50108313560486,
        56.09252953529358,
        56.1540744304657,
        47.17208480834961,
        52.21465229988098,
        59.64572620391846,
        52.20784878730774,
        62.78591275215149,
        51.601377725601196,
        54.455848932266235,
        58.75170397758484,
        52.4168381690979,
        59.59420824050903,
        58.481022119522095,
        49.01990795135498,
        53.46519875526428,
        49.89032864570618,
        52.17226529121399,
        52.03507089614868,
        63.36092138290405,
        49.11531949043274,
        56.19744348526001,
        57.46973276138306
      ]
    },
    {
      "cost": [
        161,
        145,
        151,
        132,
        150,
        138,
        146,
        140,
        161,
        159,
        129,
        133,
        146,
        143,
        154,
        135,
        149,
        159,
        150,
        162,
        146,
        151,
        132,
        142,
        144,
        135,
        134,
        175,
        128,
        145
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        63.75662302970886,
        53.11816430091858,
        54.40862989425659,
        46.96703863143921,
        53.94379377365112,
        49.007845640182495,
        51.95899677276611,
        49.47993016242981,
        57.235697507858276,
        56.32073760032654,
        45.84400463104248,
        47.283812284469604,
        52.08650255203247,
        50.82239603996277,
        54.922064542770386,
        48.04665970802307,
        53.161550521850586,
        56.677512407302856,
        53.3758065700531,
        57.92807364463806,
        52.19886922836304,
        53.65951728820801,
        47.10992097854614,
        50.49279284477234,
        51.37251353263855,
        48.113768100738525,
        47.93989562988281,
        62.62129235267639,
        45.834084272384644,
        51.95634651184082
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add_no_heur_feats",
  "name_expt": "prob_blocksworld",
  "train_time": 4563.604407
}


==> results/asnets/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        57,
        56,
        50,
        66,
        44,
        45,
        53,
        46,
        51,
        48,
        47,
        59,
        59,
        44,
        50,
        53,
        52,
        56,
        52,
        53,
        54,
        56,
        63,
        61,
        48,
        46,
        60,
        46,
        48,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1810786724090576,
        2.70845890045166,
        2.427879571914673,
        3.129138708114624,
        1.9799182415008545,
        1.9990308284759521,
        2.3075456619262695,
        2.0288634300231934,
        2.2026171684265137,
        2.0726816654205322,
        2.085357189178467,
        2.536240339279175,
        2.5678110122680664,
        1.9743874073028564,
        2.1622681617736816,
        2.252675771713257,
        2.213034152984619,
        2.39772629737854,
        2.2457125186920166,
        2.277345895767212,
        2.3404715061187744,
        2.3531858921051025,
        2.6538918018341064,
        2.598294496536255,
        2.04195237159729,
        1.987600564956665,
        2.511420726776123,
        1.9663002490997314,
        2.1064515113830566,
        1.8215556144714355
      ]
    },
    {
      "cost": [
        48,
        43,
        46,
        49,
        51,
        31,
        55,
        44,
        46,
        39,
        42,
        38,
        56,
        42,
        41,
        48,
        53,
        39,
        42,
        41,
        49,
        36,
        43,
        48,
        45,
        50,
        50,
        39,
        44,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.6656992435455322,
        2.0112643241882324,
        2.0899596214294434,
        2.253049612045288,
        2.2340075969696045,
        1.3233425617218018,
        2.3723528385162354,
        1.9652535915374756,
        1.9593815803527832,
        1.729801893234253,
        1.8566114902496338,
        1.6657092571258545,
        2.4555675983428955,
        1.823143720626831,
        1.8191752433776855,
        2.070253610610962,
        2.2785463333129883,
        1.722398281097412,
        1.8257548809051514,
        1.744319200515747,
        2.1515746116638184,
        1.5846531391143799,
        1.8925883769989014,
        2.1120870113372803,
        1.9495372772216797,
        2.209796905517578,
        2.123279094696045,
        1.7303524017333984,
        1.8787972927093506,
        1.8393394947052002
      ]
    },
    {
      "cost": [
        69,
        66,
        72,
        66,
        65,
        54,
        72,
        65,
        63,
        63,
        73,
        66,
        66,
        64,
        61,
        65,
        69,
        68,
        83,
        72,
        61,
        67,
        57,
        58,
        61,
        63,
        64,
        73,
        60,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.1935508251190186,
        3.3988099098205566,
        3.556819200515747,
        3.2481088638305664,
        3.130664587020874,
        2.6454825401306152,
        3.489365339279175,
        3.1008777618408203,
        3.0516552925109863,
        3.019073247909546,
        3.5185210704803467,
        3.1854002475738525,
        3.1622314453125,
        3.0319297313690186,
        3.01290225982666,
        3.160139322280884,
        3.357276439666748,
        3.2569339275360107,
        3.987300395965576,
        3.462083578109741,
        2.9375038146972656,
        3.1900675296783447,
        2.798119306564331,
        2.7790794372558594,
        2.960176944732666,
        2.9909942150115967,
        3.099846363067627,
        3.5215938091278076,
        2.9278178215026855,
        3.627716541290283
      ]
    },
    {
      "cost": [
        59,
        46,
        48,
        53,
        55,
        46,
        58,
        45,
        51,
        50,
        44,
        60,
        48,
        52,
        53,
        55,
        44,
        49,
        47,
        56,
        41,
        46,
        51,
        51,
        53,
        53,
        42,
        47,
        44,
        46
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1616642475128174,
        2.2823326587677,
        2.458144426345825,
        2.585822582244873,
        2.9112894535064697,
        2.489650011062622,
        2.957223415374756,
        2.1230974197387695,
        2.4737958908081055,
        2.4826407432556152,
        2.1966779232025146,
        2.9050683975219727,
        2.3199381828308105,
        2.5263688564300537,
        2.621229648590088,
        2.6843693256378174,
        2.3029580116271973,
        2.571848154067993,
        2.5102641582489014,
        2.7573611736297607,
        2.1013691425323486,
        2.2761387825012207,
        2.513214588165283,
        2.42437744140625,
        2.6556272506713867,
        2.653057813644409,
        2.057323455810547,
        2.596482515335083,
        2.1092772483825684,
        2.5108847618103027
      ]
    },
    {
      "cost": [
        56,
        64,
        54,
        68,
        44,
        59,
        46,
        57,
        54,
        47,
        71,
        50,
        51,
        53,
        55,
        48,
        53,
        43,
        51,
        52,
        54,
        42,
        55,
        46,
        48,
        48,
        53,
        53,
        49,
        45
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.6614902019500732,
        2.792505979537964,
        2.3732407093048096,
        2.962261199951172,
        1.862344741821289,
        2.5199434757232666,
        2.0114684104919434,
        2.417250394821167,
        2.36568546295166,
        1.9679110050201416,
        3.053560256958008,
        2.048476457595825,
        2.22867488861084,
        2.3242247104644775,
        2.360136032104492,
        2.079071521759033,
        2.224806547164917,
        1.9107468128204346,
        2.2186527252197266,
        2.2721683979034424,
        2.3764541149139404,
        1.8412623405456543,
        2.389927864074707,
        1.9490466117858887,
        2.1607179641723633,
        1.9949967861175537,
        2.261871099472046,
        2.3092734813690186,
        2.1242940425872803,
        1.8916819095611572
      ]
    },
    {
      "cost": [
        75,
        81,
        91,
        67,
        77,
        78,
        72,
        76,
        63,
        74,
        63,
        63,
        74,
        66,
        70,
        64,
        63,
        79,
        75,
        71,
        71,
        73,
        65,
        72,
        69,
        83,
        76,
        81,
        83,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.410917282104492,
        7.723413467407227,
        8.54646348953247,
        6.092472553253174,
        7.007477045059204,
        7.23210883140564,
        6.523064851760864,
        7.028111219406128,
        5.7508955001831055,
        6.71648097038269,
        5.8262879848480225,
        5.71064567565918,
        6.752352237701416,
        6.029092311859131,
        6.413532733917236,
        5.857966899871826,
        5.866405725479126,
        7.247600793838501,
        6.945147514343262,
        6.435057163238525,
        6.580375909805298,
        6.646936893463135,
        5.998459577560425,
        6.576380968093872,
        6.322417259216309,
        7.590290307998657,
        7.05299711227417,
        7.510674476623535,
        7.635666131973267,
        6.712223052978516
      ]
    },
    {
      "cost": [
        78,
        73,
        89,
        62,
        75,
        75,
        75,
        80,
        62,
        79,
        78,
        65,
        77,
        77,
        70,
        70,
        82,
        73,
        68,
        71,
        74,
        66,
        77,
        68,
        85,
        80,
        77,
        70,
        70,
        87
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.453815698623657,
        6.274270296096802,
        7.6029274463653564,
        5.173898458480835,
        6.251123666763306,
        6.408549547195435,
        6.292772054672241,
        6.688715696334839,
        5.382181644439697,
        6.645970344543457,
        6.617578029632568,
        5.499552011489868,
        6.501171588897705,
        6.517770290374756,
        5.85625958442688,
        5.822643756866455,
        7.003432512283325,
        6.140242576599121,
        5.774454832077026,
        5.853435277938843,
        6.144463777542114,
        5.5829737186431885,
        6.41039514541626,
        5.73643684387207,
        7.179916143417358,
        6.719925165176392,
        6.522278308868408,
        5.866780519485474,
        5.8329291343688965,
        7.426743268966675
      ]
    },
    {
      "cost": [
        78,
        73,
        94,
        63,
        79,
        76,
        77,
        80,
        72,
        71,
        75,
        64,
        72,
        74,
        70,
        71,
        73,
        77,
        73,
        66,
        67,
        66,
        67,
        67,
        78,
        66,
        83,
        72,
        62,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.795607328414917,
        6.703972339630127,
        8.92189335823059,
        5.844806432723999,
        7.3127429485321045,
        7.057628393173218,
        7.05130934715271,
        7.375929594039917,
        6.6715826988220215,
        6.696326494216919,
        7.0030059814453125,
        5.915018320083618,
        6.582463979721069,
        6.802225351333618,
        6.5858049392700195,
        6.647809028625488,
        6.922911167144775,
        7.133268594741821,
        6.9405601024627686,
        6.121352195739746,
        6.117794513702393,
        6.240535497665405,
        6.1444361209869385,
        6.278381824493408,
        7.312164545059204,
        6.18647837638855,
        7.824191331863403,
        6.6390907764434814,
        5.740138530731201,
        7.046591758728027
      ]
    },
    {
      "cost": [
        79,
        77,
        90,
        66,
        81,
        80,
        75,
        88,
        83,
        80,
        75,
        72,
        68,
        71,
        63,
        68,
        79,
        75,
        82,
        73,
        67,
        69,
        73,
        74,
        79,
        87,
        73,
        77,
        80,
        85
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.93924617767334,
        7.107867002487183,
        8.365159034729004,
        6.023173093795776,
        7.4655280113220215,
        7.412051677703857,
        6.835860967636108,
        8.138785600662231,
        7.685058355331421,
        7.349530935287476,
        7.07886266708374,
        6.5254645347595215,
        6.350794553756714,
        6.4932966232299805,
        5.823156356811523,
        6.36144757270813,
        7.26411509513855,
        6.998088598251343,
        7.570238351821899,
        6.729504585266113,
        6.2724902629852295,
        6.310159921646118,
        6.7522032260894775,
        6.848424434661865,
        7.340653896331787,
        8.16202998161316,
        6.744955539703369,
        7.038793087005615,
        7.476834297180176,
        7.86299991607666
      ]
    },
    {
      "cost": [
        88,
        86,
        82,
        74,
        68,
        85,
        70,
        86,
        93,
        83,
        79,
        80,
        85,
        82,
        101,
        84,
        90,
        83,
        75,
        80,
        74,
        91,
        97,
        79,
        79,
        99,
        87,
        74,
        73,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        9.531612157821655,
        7.938199758529663,
        7.62553858757019,
        6.746694326400757,
        6.213043928146362,
        8.007194757461548,
        6.387839078903198,
        7.881841659545898,
        8.648818016052246,
        7.6252830028533936,
        7.183092832565308,
        7.348188877105713,
        7.748086452484131,
        7.481089115142822,
        9.267180442810059,
        7.622302293777466,
        8.25572156906128,
        7.5537989139556885,
        6.76946496963501,
        7.449680328369141,
        6.71556544303894,
        8.462602138519287,
        8.799433946609497,
        7.307599306106567,
        7.221872568130493,
        9.143433570861816,
        8.007746458053589,
        6.8241517543792725,
        6.786715984344482,
        7.318666458129883
      ]
    },
    {
      "cost": [
        92,
        90,
        88,
        98,
        91,
        86,
        103,
        106,
        95,
        94,
        93,
        91,
        88,
        105,
        94,
        90,
        80,
        90,
        91,
        98,
        105,
        96,
        99,
        97,
        88,
        84,
        89,
        97,
        86,
        77
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.482497215270996,
        14.3704833984375,
        14.019806385040283,
        15.489147663116455,
        14.420264720916748,
        13.785874128341675,
        16.243183374404907,
        17.01805067062378,
        15.408968925476074,
        15.03641676902771,
        14.818756580352783,
        14.489450216293335,
        14.140895366668701,
        16.95779776573181,
        15.075074672698975,
        14.506285429000854,
        12.895660400390625,
        14.320826292037964,
        14.574280023574829,
        16.027289152145386,
        16.93545627593994,
        15.334974527359009,
        15.935998678207397,
        15.56368637084961,
        14.065033197402954,
        13.480067729949951,
        14.34828519821167,
        15.624024868011475,
        13.713730573654175,
        12.565771579742432
      ]
    },
    {
      "cost": [
        90,
        90,
        93,
        96,
        85,
        86,
        103,
        95,
        91,
        80,
        86,
        90,
        80,
        92,
        99,
        83,
        92,
        84,
        81,
        86,
        100,
        90,
        86,
        88,
        91,
        85,
        87,
        84,
        89,
        95
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.677034854888916,
        14.311804294586182,
        14.68946385383606,
        15.230473041534424,
        13.461022853851318,
        13.78026032447815,
        16.315436840057373,
        15.076707124710083,
        14.351814270019531,
        12.730680704116821,
        13.588597059249878,
        14.280453443527222,
        12.70210313796997,
        14.592902183532715,
        15.713884830474854,
        13.178976058959961,
        14.589686870574951,
        13.234163999557495,
        12.728480815887451,
        13.723066568374634,
        16.0603506565094,
        14.18956184387207,
        13.62722897529602,
        13.968091011047363,
        14.33091139793396,
        13.331320524215698,
        13.611651182174683,
        13.230787992477417,
        14.074955701828003,
        14.890882015228271
      ]
    },
    {
      "cost": [
        89,
        79,
        87,
        86,
        78,
        84,
        94,
        81,
        81,
        78,
        79,
        80,
        81,
        86,
        98,
        73,
        84,
        78,
        69,
        77,
        78,
        83,
        99,
        83,
        73,
        99,
        77,
        80,
        84,
        80
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.844165086746216,
        12.73063039779663,
        13.734441757202148,
        13.537197351455688,
        12.300294399261475,
        13.238947629928589,
        14.8331880569458,
        12.909911870956421,
        12.909299850463867,
        12.43532919883728,
        12.631065130233765,
        12.703320741653442,
        12.949191093444824,
        13.720535516738892,
        15.601872444152832,
        11.726699352264404,
        13.652149677276611,
        12.441202640533447,
        11.087607860565186,
        12.406315565109253,
        12.344421863555908,
        13.34111213684082,
        15.885633707046509,
        13.19741177558899,
        11.650231122970581,
        15.815680980682373,
        12.312596082687378,
        12.73436427116394,
        13.372225046157837,
        12.662493228912354
      ]
    },
    {
      "cost": [
        96,
        98,
        86,
        101,
        97,
        76,
        98,
        100,
        93,
        92,
        93,
        97,
        109,
        94,
        95,
        85,
        82,
        86,
        87,
        96,
        97,
        91,
        105,
        95,
        92,
        96,
        90,
        101,
        89,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.611303567886353,
        15.275326013565063,
        13.588862657546997,
        15.807646751403809,
        15.185681581497192,
        12.013310670852661,
        15.49420714378357,
        15.999024629592896,
        14.866907119750977,
        14.550948143005371,
        14.705530405044556,
        15.38837742805481,
        17.381617069244385,
        14.947642803192139,
        15.037127256393433,
        13.514890432357788,
        12.921218395233154,
        13.760163068771362,
        13.841304302215576,
        15.331562995910645,
        15.518471717834473,
        14.511949300765991,
        16.945996046066284,
        15.126993417739868,
        14.729260921478271,
        15.208280563354492,
        14.406813144683838,
        16.109912633895874,
        14.182983875274658,
        16.57825517654419
      ]
    },
    {
      "cost": [
        92,
        88,
        89,
        95,
        91,
        83,
        98,
        96,
        83,
        79,
        91,
        91,
        88,
        96,
        89,
        94,
        82,
        79,
        87,
        80,
        96,
        101,
        83,
        81,
        99,
        92,
        91,
        100,
        87,
        96
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.516891241073608,
        14.179729700088501,
        15.218878746032715,
        16.40774416923523,
        15.446627855300903,
        14.004384994506836,
        17.33653450012207,
        16.620988368988037,
        14.297326564788818,
        13.632900714874268,
        14.982933282852173,
        16.05440926551819,
        15.335339069366455,
        16.80842876434326,
        15.25879693031311,
        16.347757816314697,
        14.305875301361084,
        14.638525247573853,
        15.16208267211914,
        13.939048528671265,
        16.795756578445435,
        17.189525842666626,
        14.75976276397705,
        13.922914505004883,
        16.602401733398438,
        16.677640676498413,
        15.314159393310547,
        16.890790939331055,
        16.179227113723755,
        16.065300226211548
      ]
    },
    {
      "cost": [
        114,
        126,
        112,
        110,
        100,
        121,
        106,
        102,
        111,
        97,
        120,
        113,
        107,
        104,
        94,
        102,
        121,
        121,
        106,
        119,
        101,
        97,
        107,
        120,
        107,
        112,
        111,
        105,
        113,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        24.06511092185974,
        26.856241464614868,
        23.515724897384644,
        22.916878938674927,
        20.709022760391235,
        25.069518327713013,
        22.047435760498047,
        21.315284252166748,
        23.10168218612671,
        20.235649824142456,
        25.26364231109619,
        23.725144147872925,
        22.517091512680054,
        21.9379563331604,
        19.68442130088806,
        21.661848783493042,
        25.30645442008972,
        25.585986137390137,
        22.253729104995728,
        25.203148126602173,
        21.09334969520569,
        20.422106504440308,
        22.61962389945984,
        25.358444929122925,
        22.461490631103516,
        23.525330781936646,
        23.303543090820312,
        22.238896131515503,
        23.79640793800354,
        21.754424571990967
      ]
    },
    {
      "cost": [
        107,
        106,
        82,
        108,
        109,
        114,
        108,
        106,
        96,
        105,
        105,
        102,
        108,
        111,
        102,
        94,
        99,
        121,
        124,
        105,
        108,
        108,
        104,
        107,
        106,
        108,
        99,
        113,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        26.62902069091797,
        25.514076232910156,
        20.279964447021484,
        26.401155948638916,
        26.621527910232544,
        27.73169708251953,
        26.331593990325928,
        25.671486854553223,
        23.34900426864624,
        25.437779188156128,
        25.255861043930054,
        24.58418297767639,
        25.975632905960083,
        26.992950916290283,
        25.076953411102295,
        23.03199338912964,
        24.23294734954834,
        29.4874050617218,
        30.165605783462524,
        25.68740487098694,
        27.35318112373352,
        26.16225290298462,
        25.411853313446045,
        26.31173324584961,
        26.20974063873291,
        26.264429092407227,
        24.172710180282593,
        27.813091278076172,
        23.91304326057434,
        24.332365036010742
      ]
    },
    {
      "cost": [
        123,
        125,
        113,
        113,
        98,
        126,
        124,
        106,
        107,
        121,
        131,
        101,
        107,
        101,
        109,
        118,
        115,
        110,
        109,
        123,
        110,
        119,
        129,
        114,
        120,
        119,
        111,
        117,
        106,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        31.831620454788208,
        30.236841201782227,
        27.544800996780396,
        27.24972176551819,
        23.81430172920227,
        30.271880388259888,
        30.316578149795532,
        25.18013048171997,
        25.772236585617065,
        28.76867651939392,
        31.604372262954712,
        23.976178884506226,
        25.428321599960327,
        25.22664737701416,
        26.206870079040527,
        28.12109088897705,
        27.363736867904663,
        26.296940803527832,
        25.930699586868286,
        29.290320873260498,
        26.269023656845093,
        28.44308090209961,
        30.84390425682068,
        27.251492023468018,
        28.97420334815979,
        28.940706729888916,
        26.736381769180298,
        28.253404140472412,
        26.194764137268066,
        24.671194791793823
      ]
    },
    {
      "cost": [
        123,
        125,
        113,
        112,
        102,
        121,
        122,
        106,
        107,
        108,
        120,
        108,
        113,
        101,
        107,
        122,
        115,
        108,
        103,
        122,
        108,
        119,
        114,
        109,
        98,
        123,
        106,
        119,
        108,
        104
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        26.920045137405396,
        26.553748846054077,
        23.910507202148438,
        23.690239429473877,
        21.48706293106079,
        25.45489192008972,
        25.707072257995605,
        22.263076782226562,
        22.794620513916016,
        22.736663103103638,
        25.335023164749146,
        22.961528778076172,
        23.94899606704712,
        21.361035585403442,
        22.75760054588318,
        26.015769720077515,
        24.38261651992798,
        22.99045729637146,
        21.890404224395752,
        25.959694623947144,
        22.90387797355652,
        25.444607257843018,
        24.274230480194092,
        23.272342681884766,
        20.270277738571167,
        25.68122363090515,
        22.16015100479126,
        25.14934277534485,
        22.51921057701111,
        21.754188776016235
      ]
    },
    {
      "cost": [
        101,
        126,
        102,
        104,
        103,
        120,
        110,
        102,
        110,
        105,
        116,
        121,
        109,
        98,
        97,
        101,
        115,
        118,
        103,
        123,
        100,
        102,
        101,
        127,
        112,
        117,
        118,
        102,
        108,
        110
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        21.81466317176819,
        26.534268856048584,
        21.699057817459106,
        22.014836072921753,
        21.61458468437195,
        25.31962561607361,
        23.09065532684326,
        21.51871609687805,
        23.08051586151123,
        22.002514362335205,
        24.30203676223755,
        25.719733238220215,
        23.02801203727722,
        20.963661909103394,
        20.47793483734131,
        21.443399667739868,
        24.329471349716187,
        25.10153579711914,
        21.743082284927368,
        25.90524649620056,
        21.07391667366028,
        21.670083045959473,
        21.380693197250366,
        26.73828935623169,
        23.807343244552612,
        24.829593658447266,
        24.93460440635681,
        21.71313977241516,
        23.045601844787598,
        23.42239546775818
      ]
    },
    {
      "cost": [
        156,
        141,
        154,
        132,
        147,
        134,
        135,
        137,
        149,
        131,
        136,
        127,
        137,
        144,
        141,
        154,
        139,
        137,
        157,
        132,
        144,
        137,
        142,
        131,
        142,
        134,
        150,
        127,
        146,
        156
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        45.06411910057068,
        39.96398568153381,
        43.54009819030762,
        37.53950619697571,
        41.69858241081238,
        37.91781306266785,
        38.476062059402466,
        38.699288845062256,
        41.884679555892944,
        36.95862030982971,
        38.61719870567322,
        35.91792178153992,
        38.685458183288574,
        40.915473222732544,
        40.168761014938354,
        43.604833126068115,
        39.42468810081482,
        38.96419024467468,
        44.652857065200806,
        37.48025894165039,
        40.90252184867859,
        38.96414303779602,
        40.33992314338684,
        37.25970196723938,
        40.599430322647095,
        38.05373954772949,
        42.93346810340881,
        36.27693247795105,
        41.66180419921875,
        44.58445072174072
      ]
    },
    {
      "cost": [
        150,
        147,
        146,
        134,
        144,
        137,
        136,
        131,
        143,
        136,
        135,
        130,
        136,
        148,
        135,
        155,
        136,
        143,
        158,
        125,
        161,
        147,
        145,
        133,
        145,
        144,
        130,
        125,
        165,
        120
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        49.21921968460083,
        48.97483277320862,
        48.307960510253906,
        44.235188722610474,
        47.811660289764404,
        46.7178111076355,
        45.04987406730652,
        44.14383029937744,
        46.75025129318237,
        45.00814890861511,
        44.861446380615234,
        42.65923595428467,
        45.098729610443115,
        49.485970973968506,
        44.32689309120178,
        51.09560585021973,
        44.80130934715271,
        47.54964017868042,
        52.86473321914673,
        41.18931555747986,
        53.77043604850769,
        48.65171432495117,
        47.887277364730835,
        43.90071988105774,
        48.001081228256226,
        47.641918897628784,
        42.20309042930603,
        40.919021129608154,
        54.10366988182068,
        39.273054122924805
      ]
    },
    {
      "cost": [
        134,
        125,
        111,
        124,
        127,
        129,
        119,
        124,
        118,
        133,
        124,
        117,
        107,
        109,
        129,
        130,
        122,
        133,
        114,
        123,
        126,
        132,
        120,
        128,
        118,
        113,
        119,
        111,
        110,
        130
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        43.24710416793823,
        40.74075984954834,
        36.56331753730774,
        40.872607946395874,
        41.58546042442322,
        42.02351713180542,
        38.94226360321045,
        40.777323484420776,
        38.56701302528381,
        43.44584131240845,
        40.856236934661865,
        38.35724687576294,
        34.901145219802856,
        35.39932465553284,
        42.181798696517944,
        42.719897508621216,
        39.840609312057495,
        43.28938913345337,
        37.36085224151611,
        40.2422308921814,
        41.07324004173279,
        43.306849241256714,
        39.097522497177124,
        42.140318155288696,
        38.76186656951904,
        37.01712727546692,
        38.62968587875366,
        36.29030704498291,
        36.027873277664185,
        42.32214593887329
      ]
    },
    {
      "cost": [
        139,
        137,
        130,
        123,
        136,
        123,
        119,
        125,
        131,
        146,
        125,
        122,
        120,
        124,
        129,
        122,
        133,
        121,
        128,
        125,
        137,
        117,
        145,
        124,
        136,
        120,
        124,
        122,
        137,
        117
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        46.64371347427368,
        45.44928479194641,
        43.004692792892456,
        40.46070146560669,
        44.76210570335388,
        40.57602858543396,
        39.122905254364014,
        41.254830837249756,
        43.110252380371094,
        47.500855445861816,
        40.995766401290894,
        40.032620668411255,
        39.526203632354736,
        41.01815629005432,
        42.47862720489502,
        40.30412220954895,
        43.66347527503967,
        39.76808547973633,
        42.09829235076904,
        41.115373611450195,
        44.70459747314453,
        38.559887170791626,
        47.33866357803345,
        40.68477535247803,
        43.899473428726196,
        39.07597064971924,
        39.620338439941406,
        38.77432942390442,
        43.45584535598755,
        36.790685176849365
      ]
    },
    {
      "cost": [
        143,
        138,
        141,
        127,
        151,
        142,
        133,
        135,
        134,
        129,
        137,
        120,
        128,
        141,
        135,
        134,
        133,
        131,
        136,
        140,
        127,
        141,
        125,
        136,
        131,
        137,
        136,
        124,
        123,
        161
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        47.339763164520264,
        46.02431273460388,
        46.4895179271698,
        42.21089196205139,
        50.992754220962524,
        47.5035285949707,
        44.108150482177734,
        44.1846604347229,
        44.23827266693115,
        42.73462533950806,
        45.251638412475586,
        39.65854024887085,
        42.87709617614746,
        46.82262635231018,
        44.70468473434448,
        44.47706985473633,
        44.15395212173462,
        43.069756507873535,
        44.72335982322693,
        46.29776477813721,
        41.581782817840576,
        45.96990466117859,
        40.85488772392273,
        44.371079206466675,
        42.23347544670105,
        43.98494625091553,
        43.50977802276611,
        39.34607696533203,
        38.35840702056885,
        50.62998867034912
      ]
    },
    {
      "cost": [
        139,
        139,
        134,
        126,
        136,
        126,
        117,
        129,
        122,
        147,
        133,
        118,
        127,
        135,
        146,
        134,
        141,
        130,
        131,
        155,
        126,
        155,
        124,
        132,
        120,
        130,
        119,
        137,
        129,
        131
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        52.94026780128479,
        52.16376328468323,
        50.14923548698425,
        47.13827729225159,
        51.01348805427551,
        47.27274036407471,
        43.839420557022095,
        48.48083567619324,
        45.662436723709106,
        54.91966724395752,
        50.00035810470581,
        44.1125271320343,
        47.65018033981323,
        50.3269567489624,
        55.00378608703613,
        50.01649045944214,
        53.1043815612793,
        48.808016300201416,
        49.576234102249146,
        58.11616802215576,
        47.609368324279785,
        58.61518144607544,
        47.0269992351532,
        50.03494310379028,
        44.95528173446655,
        49.19668793678284,
        45.07463097572327,
        51.65588116645813,
        48.78957390785217,
        49.45053219795227
      ]
    },
    {
      "cost": [
        153,
        137,
        155,
        128,
        139,
        134,
        138,
        133,
        146,
        135,
        137,
        136,
        149,
        162,
        143,
        153,
        140,
        140,
        141,
        141,
        156,
        150,
        136,
        150,
        136,
        147,
        131,
        158,
        131,
        145
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        70.47706127166748,
        61.48799252510071,
        69.36815786361694,
        57.292805194854736,
        62.30277681350708,
        59.9763023853302,
        62.414836168289185,
        59.18345546722412,
        65.16401219367981,
        60.51907753944397,
        61.29835820198059,
        60.830402851104736,
        66.08223628997803,
        72.0368766784668,
        62.87527513504028,
        66.94065618515015,
        60.78715658187866,
        60.59016513824463,
        60.67940330505371,
        59.8120219707489,
        65.78243470191956,
        62.54346013069153,
        56.27243781089783,
        62.345245122909546,
        56.35227012634277,
        60.41088557243347,
        53.86530041694641,
        64.92702007293701,
        53.7386269569397,
        59.17781639099121
      ]
    },
    {
      "cost": [
        154,
        143,
        155,
        149,
        159,
        155,
        142,
        142,
        155,
        150,
        133,
        146,
        157,
        146,
        171,
        141,
        149,
        163,
        154,
        167,
        145,
        143,
        147,
        139,
        158,
        142,
        164,
        137,
        154,
        165
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        70.73505449295044,
        63.96349287033081,
        69.78919816017151,
        65.94525218009949,
        70.50199365615845,
        68.68733501434326,
        62.4639310836792,
        62.555400371551514,
        68.87601232528687,
        66.91664147377014,
        58.80158019065857,
        64.85308980941772,
        68.86735916137695,
        63.49214744567871,
        73.82095408439636,
        59.88738679885864,
        62.258583784103394,
        68.35739326477051,
        63.68394327163696,
        69.28165483474731,
        59.40218734741211,
        58.20706605911255,
        59.92167067527771,
        56.556538820266724,
        63.70960807800293,
        56.32158827781677,
        63.94835567474365,
        53.814472913742065,
        60.26277947425842,
        64.58596992492676
      ]
    },
    {
      "cost": [
        151,
        149,
        154,
        158,
        154,
        136,
        144,
        138,
        146,
        147,
        133,
        143,
        153,
        148,
        163,
        136,
        144,
        171,
        140,
        152,
        143,
        147,
        144,
        141,
        150,
        139,
        148,
        169,
        146,
        149
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        69.53574919700623,
        67.55237340927124,
        69.66307187080383,
        72.29263091087341,
        70.37184715270996,
        61.71861958503723,
        65.01957583427429,
        62.213050365448,
        66.8870439529419,
        67.24161434173584,
        61.20531368255615,
        64.93975591659546,
        70.37116289138794,
        67.69405603408813,
        73.84474039077759,
        61.44194793701172,
        64.8570806980133,
        76.39275074005127,
        62.44314241409302,
        67.89899110794067,
        63.005311727523804,
        64.8868818283081,
        63.28797388076782,
        61.569342613220215,
        64.45636749267578,
        59.08674621582031,
        61.99742889404297,
        70.1034586429596,
        60.53288531303406,
        62.02655863761902
      ]
    },
    {
      "cost": [
        149,
        143,
        146,
        128,
        147,
        141,
        140,
        145,
        160,
        140,
        134,
        141,
        145,
        152,
        134,
        150,
        145,
        137,
        140,
        138,
        162,
        147,
        133,
        143,
        133,
        157,
        136,
        144,
        141,
        146
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        68.24084043502808,
        64.19379162788391,
        65.58572697639465,
        57.65278458595276,
        65.48252582550049,
        62.69260311126709,
        62.89136004447937,
        64.79894018173218,
        71.743723154068,
        62.074599266052246,
        60.17396378517151,
        63.37170624732971,
        64.12488460540771,
        67.72494292259216,
        58.731647968292236,
        65.8906307220459,
        63.16757798194885,
        59.0844464302063,
        59.55483675003052,
        58.380844831466675,
        67.8400309085846,
        61.13646650314331,
        55.46650695800781,
        59.42376947402954,
        55.28046178817749,
        64.82373189926147,
        55.972184896469116,
        59.09513998031616,
        57.85559582710266,
        58.81639313697815
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add_no_lmcut",
  "name_expt": "prob_blocksworld",
  "train_time": 7201.223178
}


==> results/asnets/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        55,
        56,
        46,
        57,
        39,
        37,
        57,
        46,
        52,
        49,
        45,
        65,
        46,
        44,
        56,
        57,
        40,
        44,
        45,
        53,
        53,
        44,
        47,
        53,
        55,
        47,
        40,
        54,
        50,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.767816066741943,
        2.7236318588256836,
        2.472397565841675,
        2.6386449337005615,
        1.8919422626495361,
        1.7749578952789307,
        2.732147455215454,
        2.2211196422576904,
        2.464003801345825,
        2.359795570373535,
        2.2390353679656982,
        3.1018176078796387,
        2.224595546722412,
        2.269761800765991,
        2.734980821609497,
        2.7685604095458984,
        2.2769505977630615,
        2.271251916885376,
        2.2479567527770996,
        2.5501060485839844,
        2.7430858612060547,
        2.19954776763916,
        2.369007110595703,
        2.673243999481201,
        2.856558322906494,
        2.2930891513824463,
        1.96394944190979,
        2.6956231594085693,
        2.4117958545684814,
        2.465015411376953
      ]
    },
    {
      "cost": [
        38,
        46,
        49,
        47,
        47,
        35,
        36,
        47,
        40,
        42,
        44,
        35,
        50,
        39,
        47,
        52,
        39,
        42,
        35,
        36,
        43,
        48,
        46,
        38,
        45,
        41,
        46,
        56,
        36,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.1046648025512695,
        2.374375104904175,
        2.660780429840088,
        2.305913209915161,
        2.247408151626587,
        1.7170758247375488,
        1.6305334568023682,
        2.332685708999634,
        1.9042296409606934,
        2.019785165786743,
        2.072747230529785,
        1.693810224533081,
        2.819729804992676,
        1.8866636753082275,
        2.729243516921997,
        2.595818281173706,
        1.8571133613586426,
        2.2338476181030273,
        1.728581428527832,
        1.7496323585510254,
        2.1777946949005127,
        2.2783091068267822,
        2.2309210300445557,
        1.9598519802093506,
        2.3554770946502686,
        1.9192278385162354,
        2.265385389328003,
        2.6868133544921875,
        1.7835767269134521,
        1.677795648574829
      ]
    },
    {
      "cost": [
        69,
        66,
        72,
        66,
        65,
        54,
        72,
        65,
        63,
        63,
        73,
        66,
        66,
        64,
        61,
        65,
        69,
        68,
        83,
        72,
        61,
        67,
        57,
        58,
        61,
        63,
        64,
        73,
        60,
        74
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.846583127975464,
        3.245499610900879,
        3.65901780128479,
        4.3615803718566895,
        3.183509349822998,
        2.69850754737854,
        3.518264055252075,
        3.1463937759399414,
        3.093095541000366,
        3.130035400390625,
        3.6132922172546387,
        3.24723219871521,
        3.2389702796936035,
        3.1100637912750244,
        3.0992748737335205,
        3.260206460952759,
        3.3852157592773438,
        3.2900235652923584,
        4.027893304824829,
        3.502229690551758,
        2.900895595550537,
        3.273331642150879,
        2.741375684738159,
        2.8432419300079346,
        2.895298957824707,
        3.071342945098877,
        3.1484501361846924,
        3.5615744590759277,
        2.89200758934021,
        3.743330717086792
      ]
    },
    {
      "cost": [
        58,
        47,
        45,
        61,
        47,
        35,
        57,
        46,
        57,
        50,
        43,
        60,
        37,
        62,
        55,
        51,
        43,
        50,
        54,
        55,
        41,
        39,
        56,
        51,
        57,
        53,
        42,
        47,
        44,
        43
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.038242816925049,
        2.4551877975463867,
        2.2698137760162354,
        2.9616079330444336,
        2.3937363624572754,
        1.696031093597412,
        2.737572431564331,
        2.29422664642334,
        2.7938079833984375,
        2.3806283473968506,
        2.144392728805542,
        2.9705710411071777,
        1.875117540359497,
        3.0429539680480957,
        2.647425889968872,
        2.518355369567871,
        2.1091747283935547,
        2.4486706256866455,
        2.6630818843841553,
        2.704596519470215,
        1.9595317840576172,
        2.0147595405578613,
        2.732417583465576,
        2.4843592643737793,
        2.745265245437622,
        2.622030258178711,
        1.9962654113769531,
        2.251225471496582,
        2.1201095581054688,
        2.085536241531372
      ]
    },
    {
      "cost": [
        57,
        64,
        57,
        66,
        47,
        62,
        48,
        59,
        57,
        50,
        68,
        53,
        43,
        51,
        56,
        49,
        61,
        55,
        51,
        57,
        60,
        64,
        59,
        52,
        49,
        54,
        54,
        49,
        46,
        47
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.953221082687378,
        3.2970199584960938,
        2.880586862564087,
        3.1940090656280518,
        2.2886204719543457,
        3.0316882133483887,
        2.350794792175293,
        2.893225908279419,
        2.790778875350952,
        2.4313766956329346,
        3.355255126953125,
        2.5578691959381104,
        2.18109393119812,
        2.4997942447662354,
        2.7306997776031494,
        2.395742893218994,
        3.0049047470092773,
        2.6456031799316406,
        2.5462799072265625,
        2.7580862045288086,
        2.8268773555755615,
        3.0762617588043213,
        2.8698766231536865,
        2.526592493057251,
        2.355848789215088,
        2.556605100631714,
        2.6405882835388184,
        2.3781211376190186,
        2.2190756797790527,
        2.2457375526428223
      ]
    },
    {
      "cost": [
        75,
        75,
        88,
        61,
        79,
        78,
        76,
        72,
        72,
        81,
        70,
        61,
        73,
        65,
        64,
        72,
        76,
        76,
        70,
        79,
        64,
        73,
        69,
        75,
        73,
        82,
        79,
        70,
        76,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.906826734542847,
        7.003674030303955,
        8.210485696792603,
        5.683125734329224,
        7.120244979858398,
        7.10480260848999,
        6.837754726409912,
        6.59535551071167,
        6.691121339797974,
        7.462337255477905,
        6.645272254943848,
        5.5635459423065186,
        6.620893239974976,
        6.031588554382324,
        5.864300966262817,
        6.604141712188721,
        7.1585373878479,
        6.995910167694092,
        6.505812406539917,
        7.180172443389893,
        5.825151681900024,
        6.876840829849243,
        6.187179803848267,
        6.794804096221924,
        6.7017951011657715,
        7.474272012710571,
        7.487658500671387,
        6.65902042388916,
        6.87333869934082,
        6.387560844421387
      ]
    },
    {
      "cost": [
        66,
        67,
        72,
        56,
        66,
        60,
        71,
        63,
        81,
        64,
        75,
        74,
        63,
        66,
        70,
        72,
        68,
        79,
        72,
        70,
        72,
        70,
        62,
        70,
        67,
        72,
        63,
        85,
        72,
        68
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.856271982192993,
        6.406635999679565,
        6.665359973907471,
        5.235790729522705,
        6.152703523635864,
        5.358372449874878,
        6.462563514709473,
        5.904326438903809,
        7.421795606613159,
        5.835346698760986,
        6.806197881698608,
        7.310464143753052,
        6.005315780639648,
        5.983933448791504,
        6.520770072937012,
        6.773369073867798,
        6.152188062667847,
        7.473821640014648,
        6.503334999084473,
        6.318418979644775,
        6.661720514297485,
        6.304568290710449,
        5.646395683288574,
        6.428606271743774,
        5.962502956390381,
        6.538023233413696,
        5.746604919433594,
        7.949573755264282,
        6.582507371902466,
        6.057651042938232
      ]
    },
    {
      "cost": [
        77,
        73,
        89,
        62,
        77,
        71,
        71,
        69,
        69,
        71,
        64,
        60,
        74,
        68,
        67,
        71,
        72,
        80,
        58,
        75,
        67,
        68,
        64,
        68,
        73,
        81,
        77,
        66,
        71,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.152187824249268,
        7.278906583786011,
        8.212331771850586,
        5.940000057220459,
        7.265369415283203,
        7.027210474014282,
        6.617008209228516,
        6.282251596450806,
        6.461992263793945,
        6.492527961730957,
        5.965101718902588,
        6.044949054718018,
        6.985742568969727,
        6.356834650039673,
        6.53490138053894,
        6.662071228027344,
        6.704991102218628,
        7.425026178359985,
        5.318434715270996,
        8.303509712219238,
        6.260591506958008,
        6.409894943237305,
        5.900796890258789,
        6.2977869510650635,
        6.681843519210815,
        7.73041558265686,
        7.137524604797363,
        6.318752765655518,
        6.6685264110565186,
        6.20302152633667
      ]
    },
    {
      "cost": [
        79,
        77,
        89,
        65,
        80,
        79,
        69,
        84,
        75,
        75,
        80,
        72,
        65,
        71,
        67,
        69,
        77,
        74,
        74,
        70,
        73,
        65,
        73,
        73,
        83,
        78,
        72,
        70,
        69,
        87
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.039536476135254,
        7.0327160358428955,
        8.215773105621338,
        5.885084629058838,
        7.192673444747925,
        7.139514446258545,
        6.346675157546997,
        7.8171796798706055,
        6.96484375,
        7.3546059131622314,
        7.620139837265015,
        6.530254602432251,
        6.027305603027344,
        6.450029611587524,
        6.113922357559204,
        6.258761405944824,
        7.054544448852539,
        6.711020469665527,
        6.709459066390991,
        6.339296817779541,
        6.636397123336792,
        5.976480722427368,
        6.561575412750244,
        6.47980809211731,
        7.450171709060669,
        6.936617851257324,
        6.453454494476318,
        6.134851455688477,
        5.990020513534546,
        7.705515384674072
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        74,
        72,
        88,
        76,
        82,
        89,
        87,
        82,
        78,
        82,
        84,
        94,
        81,
        90,
        83,
        73,
        77,
        75,
        94,
        89,
        81,
        81,
        87,
        80,
        81,
        78,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.961984872817993,
        8.012990951538086,
        7.586122274398804,
        6.7228333950042725,
        6.532614707946777,
        8.128458023071289,
        6.854559659957886,
        7.843214988708496,
        8.086772203445435,
        8.117602109909058,
        7.36978816986084,
        7.096983909606934,
        7.414602756500244,
        7.6219236850738525,
        8.472256660461426,
        7.385600805282593,
        8.15904712677002,
        7.464730739593506,
        6.656848192214966,
        6.959635972976685,
        6.696509838104248,
        8.395024061203003,
        7.861906051635742,
        7.224411487579346,
        7.056839466094971,
        7.583681583404541,
        7.0763561725616455,
        6.991595506668091,
        6.743975400924683,
        6.883525133132935
      ]
    },
    {
      "cost": [
        92,
        99,
        81,
        94,
        94,
        82,
        99,
        101,
        92,
        90,
        90,
        90,
        89,
        100,
        83,
        86,
        83,
        81,
        83,
        104,
        102,
        80,
        81,
        103,
        95,
        87,
        88,
        91,
        95,
        89
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.289700508117676,
        15.980420589447021,
        13.138752222061157,
        15.05560851097107,
        14.922510623931885,
        12.755371570587158,
        15.181145906448364,
        15.516368389129639,
        14.056780576705933,
        13.741584777832031,
        13.768730163574219,
        13.853038311004639,
        13.600890636444092,
        15.359008312225342,
        12.802731037139893,
        13.14109492301941,
        12.675920486450195,
        12.359457969665527,
        12.750765085220337,
        16.01289701461792,
        15.612605810165405,
        12.307299137115479,
        12.412421703338623,
        15.800724029541016,
        14.534077644348145,
        13.432870864868164,
        13.534739255905151,
        13.940347909927368,
        14.633103847503662,
        13.492666482925415
      ]
    },
    {
      "cost": [
        90,
        92,
        94,
        93,
        93,
        81,
        103,
        95,
        102,
        84,
        83,
        85,
        84,
        91,
        97,
        85,
        80,
        81,
        82,
        82,
        95,
        89,
        92,
        90,
        100,
        92,
        86,
        79,
        91,
        100
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.939318656921387,
        15.27330994606018,
        15.535650253295898,
        14.85157036781311,
        14.760796070098877,
        12.799669027328491,
        16.04986023902893,
        14.603017568588257,
        15.780121326446533,
        12.840764045715332,
        12.800094366073608,
        13.088119983673096,
        13.328210830688477,
        14.112543106079102,
        14.962050914764404,
        13.061542987823486,
        12.469484567642212,
        12.451284408569336,
        12.560888767242432,
        12.689481496810913,
        14.77142333984375,
        13.82613754272461,
        14.294171810150146,
        13.949006080627441,
        15.36811113357544,
        14.151416778564453,
        13.27627182006836,
        12.283344507217407,
        13.984225034713745,
        15.386704206466675
      ]
    },
    {
      "cost": [
        90,
        92,
        81,
        83,
        89,
        73,
        93,
        85,
        82,
        76,
        82,
        85,
        73,
        89,
        83,
        75,
        84,
        80,
        72,
        84,
        82,
        82,
        99,
        78,
        79,
        100,
        80,
        80,
        79,
        79
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.245094776153564,
        15.2609384059906,
        13.501187801361084,
        13.74767541885376,
        14.209670066833496,
        11.452226400375366,
        14.437043190002441,
        13.134845733642578,
        12.697582483291626,
        11.70915412902832,
        12.917232751846313,
        13.13668441772461,
        11.180748462677002,
        13.733054161071777,
        13.023425579071045,
        11.576849699020386,
        12.90359616279602,
        12.342905521392822,
        10.997138977050781,
        13.022673606872559,
        12.621361494064331,
        12.704818725585938,
        15.287126064300537,
        11.928141355514526,
        12.277905225753784,
        15.421598196029663,
        12.34800910949707,
        12.324833154678345,
        12.222565174102783,
        12.107224702835083
      ]
    },
    {
      "cost": [
        99,
        97,
        89,
        96,
        93,
        76,
        97,
        100,
        98,
        94,
        95,
        93,
        110,
        92,
        94,
        81,
        83,
        88,
        92,
        96,
        96,
        91,
        107,
        90,
        89,
        99,
        101,
        96,
        83,
        100
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        20.58773136138916,
        15.622595310211182,
        14.44366192817688,
        15.378265857696533,
        15.067906141281128,
        11.94084882736206,
        14.973392724990845,
        15.355428218841553,
        15.034578323364258,
        14.480854272842407,
        14.662788152694702,
        14.25399923324585,
        16.872087478637695,
        14.206682682037354,
        14.48930287361145,
        12.579336881637573,
        12.737231254577637,
        13.567044734954834,
        14.201135635375977,
        14.834294557571411,
        14.804582595825195,
        14.065695524215698,
        16.45167088508606,
        13.933158874511719,
        13.682678461074829,
        15.350634813308716,
        15.601909875869751,
        14.76483678817749,
        12.654216051101685,
        15.149348974227905
      ]
    },
    {
      "cost": [
        92,
        88,
        85,
        89,
        85,
        83,
        97,
        93,
        97,
        75,
        91,
        94,
        84,
        91,
        87,
        88,
        79,
        80,
        85,
        82,
        105,
        88,
        87,
        94,
        99,
        88,
        85,
        88,
        74,
        93
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.26303505897522,
        14.07078742980957,
        13.864250183105469,
        14.446322441101074,
        13.59594440460205,
        12.929864168167114,
        15.0270094871521,
        14.385900974273682,
        14.808788776397705,
        11.528890371322632,
        13.91399097442627,
        14.539113521575928,
        12.890056848526001,
        14.130555629730225,
        13.424582958221436,
        13.398327112197876,
        12.15209412574768,
        12.30111312866211,
        12.830067157745361,
        12.617184162139893,
        16.064394235610962,
        13.471913814544678,
        13.34182071685791,
        14.384933471679688,
        15.21053695678711,
        13.535897254943848,
        13.115639925003052,
        13.514262914657593,
        11.35784101486206,
        14.298112630844116
      ]
    },
    {
      "cost": [
        103,
        112,
        82,
        102,
        105,
        114,
        118,
        104,
        103,
        107,
        97,
        118,
        92,
        107,
        102,
        99,
        105,
        111,
        107,
        100,
        120,
        100,
        101,
        99,
        106,
        107,
        111,
        117,
        99,
        108
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.87263321876526,
        27.751281261444092,
        20.16144824028015,
        25.569600820541382,
        25.277453184127808,
        27.384097576141357,
        27.604585886001587,
        23.935266256332397,
        23.26805353164673,
        24.01537275314331,
        21.69553780555725,
        25.985166549682617,
        20.220152139663696,
        23.366734981536865,
        22.031741857528687,
        21.03349757194519,
        22.456101417541504,
        23.45702075958252,
        22.731618404388428,
        20.977577209472656,
        25.531792879104614,
        20.95600914955139,
        20.497304916381836,
        20.14199709892273,
        21.428948163986206,
        21.414987325668335,
        21.689253091812134,
        23.030065536499023,
        19.465623140335083,
        21.187715530395508
      ]
    },
    {
      "cost": [
        119,
        110,
        87,
        102,
        111,
        118,
        128,
        108,
        104,
        107,
        103,
        122,
        96,
        108,
        98,
        106,
        106,
        102,
        107,
        106,
        114,
        105,
        101,
        106,
        124,
        118,
        115,
        117,
        97,
        100
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        38.58661437034607,
        27.467986583709717,
        21.53946852684021,
        24.776541471481323,
        26.63309407234192,
        27.355436325073242,
        29.445563793182373,
        24.492910623550415,
        23.408868074417114,
        23.840780019760132,
        22.698903799057007,
        26.67499613761902,
        20.864969968795776,
        23.265708446502686,
        20.823818922042847,
        22.46757221221924,
        22.328540086746216,
        21.490919589996338,
        22.526655197143555,
        22.26917552947998,
        23.767847537994385,
        21.216546297073364,
        20.340429067611694,
        21.27356457710266,
        24.57389211654663,
        23.265958547592163,
        22.419931888580322,
        22.942317485809326,
        18.85996127128601,
        18.33183717727661
      ]
    },
    {
      "cost": [
        124,
        128,
        109,
        107,
        98,
        114,
        110,
        109,
        107,
        103,
        109,
        119,
        120,
        104,
        109,
        113,
        121,
        107,
        103,
        119,
        106,
        100,
        101,
        123,
        102,
        118,
        112,
        115,
        117,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        38.37486457824707,
        31.486424922943115,
        26.065410375595093,
        25.082034826278687,
        22.899826526641846,
        26.411778926849365,
        25.623785495758057,
        25.402297258377075,
        24.727643966674805,
        23.916847229003906,
        25.478697538375854,
        27.65700626373291,
        27.890990734100342,
        24.160644054412842,
        25.269150495529175,
        26.006484270095825,
        27.32910180091858,
        25.141629219055176,
        23.2402606010437,
        26.772376775741577,
        23.908615112304688,
        22.368863344192505,
        22.679919958114624,
        27.5771701335907,
        22.92301630973816,
        26.6166729927063,
        25.25230836868286,
        25.890608310699463,
        26.288459539413452,
        24.015806674957275
      ]
    },
    {
      "cost": [
        120,
        124,
        111,
        111,
        102,
        117,
        107,
        107,
        113,
        106,
        112,
        114,
        104,
        106,
        115,
        106,
        105,
        116,
        108,
        123,
        109,
        96,
        102,
        119,
        106,
        112,
        113,
        124,
        109,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.08660411834717,
        31.980402946472168,
        27.307764768600464,
        26.07455539703369,
        24.20328402519226,
        27.788306713104248,
        25.678614854812622,
        25.058249473571777,
        26.58241868019104,
        24.88978672027588,
        26.534159660339355,
        26.936073780059814,
        24.68445634841919,
        25.07855534553528,
        27.302295923233032,
        24.552146911621094,
        24.13645839691162,
        26.464165449142456,
        24.74504327774048,
        27.974135875701904,
        24.959809064865112,
        21.9657142162323,
        23.235831022262573,
        26.853236436843872,
        24.24309468269348,
        25.478134393692017,
        25.825697898864746,
        28.20432209968567,
        24.968941688537598,
        23.303322553634644
      ]
    },
    {
      "cost": [
        111,
        114,
        86,
        110,
        93,
        109,
        117,
        96,
        109,
        111,
        99,
        109,
        82,
        102,
        95,
        98,
        116,
        111,
        92,
        103,
        119,
        98,
        101,
        103,
        110,
        102,
        114,
        115,
        104,
        95
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        32.82915806770325,
        29.763643741607666,
        22.146979570388794,
        27.966634511947632,
        23.474433660507202,
        27.015172719955444,
        28.801630973815918,
        23.28852391242981,
        26.106199026107788,
        27.00213074684143,
        23.657000064849854,
        25.817602157592773,
        19.50812029838562,
        24.2605402469635,
        22.579742193222046,
        23.341697454452515,
        27.264997720718384,
        26.037932872772217,
        21.431133270263672,
        24.04966974258423,
        27.373750925064087,
        22.526379108428955,
        22.989387035369873,
        23.332430839538574,
        25.147812128067017,
        23.20351791381836,
        26.041454076766968,
        25.634114503860474,
        23.012272119522095,
        20.980992317199707
      ]
    },
    {
      "cost": [
        148,
        137,
        135,
        134,
        154,
        150,
        135,
        139,
        142,
        137,
        128,
        131,
        128,
        152,
        138,
        154,
        139,
        131,
        150,
        134,
        140,
        130,
        137,
        125,
        139,
        129,
        145,
        132,
        128,
        158
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        61.84322643280029,
        46.052228689193726,
        43.01340937614441,
        48.1256206035614,
        51.7763888835907,
        47.6066689491272,
        42.68039512634277,
        44.051185846328735,
        44.79799151420593,
        41.96961808204651,
        39.26190757751465,
        40.61949014663696,
        40.03371977806091,
        46.570345640182495,
        42.3554322719574,
        47.12581443786621,
        42.60322427749634,
        39.58172965049744,
        45.0855987071991,
        40.20819926261902,
        42.626598834991455,
        38.98640704154968,
        40.97475051879883,
        37.6271071434021,
        41.61420488357544,
        39.24504232406616,
        43.35226106643677,
        39.31608772277832,
        38.05015468597412,
        48.4276225566864
      ]
    },
    {
      "cost": [
        145,
        143,
        150,
        123,
        146,
        139,
        133,
        136,
        145,
        136,
        127,
        124,
        126,
        149,
        131,
        150,
        134,
        138,
        147,
        132,
        144,
        131,
        143,
        131,
        140,
        130,
        144,
        130,
        135,
        149
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        60.44494819641113,
        49.498462200164795,
        48.07509160041809,
        39.41206240653992,
        49.341479778289795,
        44.535959005355835,
        42.12259650230408,
        43.22665858268738,
        46.04721641540527,
        42.044753313064575,
        39.5739471912384,
        38.12025260925293,
        38.76429057121277,
        45.84520244598389,
        40.33485555648804,
        46.37448978424072,
        41.172218799591064,
        42.1160683631897,
        44.410688400268555,
        39.970877170562744,
        43.970855712890625,
        39.71086025238037,
        43.32467579841614,
        39.70293354988098,
        42.47749471664429,
        39.476542472839355,
        43.148279666900635,
        39.78285765647888,
        40.715604066848755,
        44.53183889389038
      ]
    },
    {
      "cost": [
        130,
        121,
        115,
        109,
        114,
        113,
        127,
        115,
        119,
        119,
        123,
        121,
        110,
        114,
        118,
        140,
        119,
        118,
        120,
        118,
        120,
        127,
        107,
        140,
        117,
        121,
        117,
        117,
        111,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        52.47490048408508,
        41.77119278907776,
        36.761547565460205,
        34.77536654472351,
        36.263548612594604,
        35.599793672561646,
        42.732553482055664,
        36.719515800476074,
        37.524333000183105,
        37.76528882980347,
        38.36556077003479,
        36.747416496276855,
        33.567577600479126,
        34.615363121032715,
        35.778481245040894,
        43.26827001571655,
        36.11775088310242,
        35.92330312728882,
        36.49694275856018,
        35.95319700241089,
        36.31024527549744,
        38.021013021469116,
        31.946141481399536,
        41.83994793891907,
        35.15549159049988,
        36.23318409919739,
        34.894378662109375,
        34.966957807540894,
        33.38241744041443,
        37.176064252853394
      ]
    },
    {
      "cost": [
        124,
        133,
        116,
        118,
        125,
        133,
        118,
        118,
        125,
        134,
        119,
        123,
        110,
        116,
        131,
        128,
        112,
        133,
        116,
        120,
        129,
        114,
        114,
        128,
        112,
        136,
        121,
        126,
        117,
        129
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        53.41334390640259,
        47.591230630874634,
        40.576786041259766,
        40.03564190864563,
        42.67364835739136,
        43.27499294281006,
        37.857649087905884,
        37.8081476688385,
        39.993943214416504,
        44.565285205841064,
        37.47018074989319,
        38.49127197265625,
        34.24719166755676,
        35.80198693275452,
        40.26157331466675,
        39.40389657020569,
        34.58179974555969,
        39.71510195732117,
        34.10979199409485,
        34.957088470458984,
        37.19541311264038,
        34.263813734054565,
        32.580944299697876,
        36.37316083908081,
        31.672019243240356,
        38.39516615867615,
        34.09847021102905,
        35.02077674865723,
        34.47618079185486,
        35.88936471939087
      ]
    },
    {
      "cost": [
        150,
        142,
        143,
        127,
        147,
        143,
        135,
        140,
        144,
        133,
        133,
        123,
        129,
        154,
        137,
        151,
        139,
        136,
        149,
        134,
        144,
        132,
        149,
        130,
        129,
        131,
        143,
        124,
        123,
        153
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        61.640270471572876,
        47.184192419052124,
        44.80620360374451,
        40.094748973846436,
        46.01252818107605,
        45.19314241409302,
        42.57713198661804,
        43.79573178291321,
        45.0402672290802,
        40.56443786621094,
        40.435631275177,
        37.419989824295044,
        39.24834752082825,
        46.46963167190552,
        41.71852254867554,
        45.922008991241455,
        42.231839656829834,
        41.12209343910217,
        44.499597787857056,
        39.859708070755005,
        42.81150197982788,
        39.43522548675537,
        44.265551805496216,
        38.82857584953308,
        38.560489892959595,
        39.19357895851135,
        42.53611159324646,
        36.85640525817871,
        36.19387650489807,
        45.40420961380005
      ]
    },
    {
      "cost": [
        134,
        144,
        130,
        127,
        135,
        134,
        132,
        133,
        117,
        144,
        131,
        115,
        129,
        144,
        148,
        130,
        143,
        129,
        121,
        146,
        131,
        145,
        132,
        136,
        124,
        137,
        113,
        137,
        127,
        115
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        79.3973970413208,
        67.2814416885376,
        57.031415939331055,
        56.10156583786011,
        58.462947607040405,
        58.322121143341064,
        56.211493253707886,
        56.54163455963135,
        49.21588683128357,
        60.63540816307068,
        55.22645926475525,
        47.81182289123535,
        53.63844156265259,
        59.18936538696289,
        60.169073820114136,
        53.15230393409729,
        58.111708879470825,
        52.443270683288574,
        49.54551553726196,
        59.96916937828064,
        52.601436376571655,
        58.553481101989746,
        52.32758808135986,
        52.50844120979309,
        47.845943212509155,
        53.259684801101685,
        43.42449331283569,
        53.19578814506531,
        49.55928349494934,
        44.50654721260071
      ]
    },
    {
      "cost": [
        154,
        150,
        155,
        155,
        154,
        140,
        147,
        138,
        151,
        151,
        127,
        143,
        163,
        144,
        161,
        141,
        140,
        167,
        138,
        158,
        147,
        149,
        146,
        137,
        153,
        136,
        141,
        161,
        149,
        153
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        92.22175884246826,
        69.22313380241394,
        68.5689115524292,
        68.41388821601868,
        70.22703075408936,
        63.968122482299805,
        61.179375410079956,
        57.43646788597107,
        62.44966673851013,
        62.60716223716736,
        52.41592216491699,
        58.88081669807434,
        66.24624109268188,
        58.20828676223755,
        64.97424101829529,
        57.28293585777283,
        56.23710656166077,
        67.21024250984192,
        55.59067153930664,
        63.54764413833618,
        57.40781831741333,
        57.56746816635132,
        56.485848903656006,
        53.18383550643921,
        59.3865864276886,
        52.70678663253784,
        54.39696288108826,
        62.998438596725464,
        55.52856254577637,
        56.601014852523804
      ]
    },
    {
      "cost": [
        149,
        138,
        146,
        131,
        143,
        144,
        143,
        142,
        163,
        142,
        136,
        141,
        148,
        157,
        147,
        137,
        135,
        157,
        144,
        148,
        144,
        149,
        133,
        150,
        137,
        142,
        133,
        167,
        149,
        148
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        100.75234293937683,
        63.33010125160217,
        66.2010145187378,
        57.614991426467896,
        61.57032871246338,
        61.46316480636597,
        62.563538551330566,
        58.843825340270996,
        67.2680344581604,
        57.72788619995117,
        53.980544090270996,
        54.668333768844604,
        56.70643973350525,
        59.60750889778137,
        55.6873459815979,
        51.20356559753418,
        50.18393111228943,
        58.25999665260315,
        49.15671634674072,
        50.18220400810242,
        48.86902356147766,
        50.578922510147095,
        45.13882780075073,
        50.99274706840515,
        46.430373430252075,
        48.40403151512146,
        45.20544648170471,
        56.55708646774292,
        50.78822159767151,
        50.41169333457947
      ]
    },
    {
      "cost": [
        156,
        144,
        153,
        159,
        157,
        148,
        128,
        146,
        157,
        155,
        137,
        135,
        160,
        133,
        161,
        147,
        137,
        157,
        137,
        162,
        145,
        153,
        139,
        138,
        162,
        135,
        143,
        158,
        151,
        165
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        93.5182683467865,
        66.5590705871582,
        66.54585361480713,
        69.1896767616272,
        68.13349151611328,
        63.4177131652832,
        53.48983097076416,
        61.12815546989441,
        66.17265295982361,
        64.17873239517212,
        56.97412729263306,
        57.92778301239014,
        65.48190474510193,
        54.18446922302246,
        65.72727346420288,
        60.0651957988739,
        55.813254833221436,
        64.8664653301239,
        55.47541689872742,
        65.48134970664978,
        57.02333164215088,
        59.56261086463928,
        54.16692018508911,
        53.72683596611023,
        63.025917291641235,
        52.524285554885864,
        55.37569713592529,
        60.24983048439026,
        56.47945833206177,
        60.74563717842102
      ]
    },
    {
      "cost": [
        154,
        140,
        153,
        134,
        137,
        133,
        136,
        142,
        146,
        136,
        143,
        131,
        147,
        144,
        131,
        149,
        131,
        129,
        151,
        144,
        157,
        147,
        136,
        131,
        138,
        150,
        139,
        141,
        150,
        143
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        90.40666222572327,
        64.62808561325073,
        68.19333934783936,
        58.042617321014404,
        58.70794200897217,
        57.15167164802551,
        56.87416696548462,
        58.69921517372131,
        60.40805768966675,
        55.965837240219116,
        59.116281032562256,
        53.74365973472595,
        61.69900870323181,
        58.07829236984253,
        52.82595252990723,
        59.96281409263611,
        52.9476535320282,
        51.91434955596924,
        60.985045433044434,
        57.71418762207031,
        62.83362174034119,
        57.69461226463318,
        52.51242113113403,
        50.24871039390564,
        53.2908501625061,
        57.9780216217041,
        53.567190408706665,
        54.411760091781616,
        57.08599042892456,
        54.01690101623535
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add_old_style_pool",
  "name_expt": "prob_blocksworld",
  "train_time": 7200.688427
}


==> results/asnets/results-experiments.prob_blocksworld-experiments.actprop_2l_h_add_pe-2019-07-18.json <==
{
  "eval_names": [
    "prob_bw_15_n15_es1_r1501",
    "prob_bw_15_n15_es2_r1502",
    "prob_bw_15_n15_es3_r1503",
    "prob_bw_15_n15_es4_r1504",
    "prob_bw_15_n15_es5_r1505",
    "prob_bw_20_n20_es1_r2001",
    "prob_bw_20_n20_es2_r2002",
    "prob_bw_20_n20_es3_r2003",
    "prob_bw_20_n20_es4_r2004",
    "prob_bw_20_n20_es5_r2005",
    "prob_bw_25_n25_es1_r2501",
    "prob_bw_25_n25_es2_r2502",
    "prob_bw_25_n25_es3_r2503",
    "prob_bw_25_n25_es4_r2504",
    "prob_bw_25_n25_es5_r2505",
    "prob_bw_30_n30_es1_r3001",
    "prob_bw_30_n30_es2_r3002",
    "prob_bw_30_n30_es3_r3003",
    "prob_bw_30_n30_es4_r3004",
    "prob_bw_30_n30_es5_r3005",
    "prob_bw_35_n35_es1_r3501",
    "prob_bw_35_n35_es2_r3502",
    "prob_bw_35_n35_es3_r3503",
    "prob_bw_35_n35_es4_r3504",
    "prob_bw_35_n35_es5_r3505",
    "prob_bw_40_n40_es1_r4001",
    "prob_bw_40_n40_es2_r4002",
    "prob_bw_40_n40_es3_r4003",
    "prob_bw_40_n40_es4_r4004",
    "prob_bw_40_n40_es5_r4005"
  ],
  "eval_runs": [
    {
      "cost": [
        59,
        61,
        54,
        71,
        46,
        65,
        48,
        54,
        54,
        47,
        66,
        55,
        43,
        48,
        62,
        50,
        60,
        51,
        51,
        49,
        55,
        58,
        61,
        57,
        44,
        57,
        46,
        51,
        43,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.8474581241607666,
        2.6873834133148193,
        2.48724102973938,
        3.0816707611083984,
        2.046630620956421,
        2.821218252182007,
        2.1453075408935547,
        2.3819568157196045,
        2.3630428314208984,
        2.0127856731414795,
        2.815168857574463,
        2.294412851333618,
        1.8843436241149902,
        2.010753631591797,
        2.68837833404541,
        2.204340696334839,
        2.6891536712646484,
        2.184899091720581,
        2.1608870029449463,
        2.0412909984588623,
        2.3213884830474854,
        2.5057897567749023,
        2.5880942344665527,
        2.3904311656951904,
        1.8850574493408203,
        2.493621587753296,
        2.093658447265625,
        2.1499671936035156,
        1.8151164054870605,
        2.1048309803009033
      ]
    },
    {
      "cost": [
        57,
        55,
        45,
        56,
        41,
        30,
        54,
        45,
        49,
        53,
        37,
        62,
        36,
        50,
        53,
        51,
        42,
        39,
        51,
        55,
        52,
        44,
        42,
        48,
        62,
        47,
        43,
        52,
        46,
        49
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.5553197860717773,
        3.005531072616577,
        2.462526559829712,
        2.8776137828826904,
        2.1469388008117676,
        1.5358798503875732,
        2.7381784915924072,
        2.2804200649261475,
        2.5240957736968994,
        2.6676268577575684,
        1.8843071460723877,
        3.086995840072632,
        1.7525529861450195,
        2.504232168197632,
        2.6136794090270996,
        2.5859217643737793,
        2.0961854457855225,
        2.0166983604431152,
        2.588192939758301,
        2.803328037261963,
        2.6145248413085938,
        2.1974263191223145,
        2.0982677936553955,
        2.428583860397339,
        3.085200548171997,
        2.3858327865600586,
        2.158247947692871,
        2.690730333328247,
        2.207026243209839,
        2.452777147293091
      ]
    },
    {
      "cost": [
        69,
        66,
        73,
        66,
        76,
        60,
        69,
        65,
        80,
        67,
        61,
        59,
        57,
        63,
        63,
        68,
        67,
        68,
        78,
        75,
        61,
        68,
        58,
        63,
        65,
        68,
        71,
        72,
        73,
        70
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.564454555511475,
        3.321661949157715,
        3.661816120147705,
        3.254591226577759,
        3.8101956844329834,
        2.9432175159454346,
        3.452449083328247,
        3.18070650100708,
        3.9202773571014404,
        3.2777347564697266,
        2.9678101539611816,
        2.8879995346069336,
        2.7456212043762207,
        3.0782127380371094,
        3.1273467540740967,
        3.4125988483428955,
        3.2182979583740234,
        3.3039584159851074,
        3.8621938228607178,
        3.615506649017334,
        2.9105312824249268,
        3.325255870819092,
        2.8646671772003174,
        3.0992431640625,
        3.1333155632019043,
        3.255978584289551,
        3.46596360206604,
        3.532513380050659,
        3.63413667678833,
        3.4662089347839355
      ]
    },
    {
      "cost": [
        50,
        50,
        50,
        57,
        50,
        35,
        57,
        42,
        51,
        48,
        43,
        46,
        52,
        59,
        49,
        41,
        54,
        49,
        46,
        44,
        52,
        47,
        49,
        44,
        54,
        53,
        56,
        43,
        55,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.3832364082336426,
        2.110355854034424,
        2.182077646255493,
        2.4639933109283447,
        2.0817174911499023,
        1.493323802947998,
        2.333181619644165,
        1.747981309890747,
        2.1307451725006104,
        1.979170322418213,
        1.8516759872436523,
        1.8742289543151855,
        2.231311082839966,
        2.439444065093994,
        1.998878002166748,
        1.7090253829956055,
        2.2810912132263184,
        2.007377862930298,
        1.9152672290802002,
        1.822089672088623,
        2.246764659881592,
        1.9564461708068848,
        2.0463035106658936,
        1.9151055812835693,
        2.296403169631958,
        2.2000792026519775,
        2.324113368988037,
        1.7328059673309326,
        2.291978120803833,
        2.1093130111694336
      ]
    },
    {
      "cost": [
        65,
        57,
        54,
        66,
        47,
        64,
        48,
        56,
        57,
        50,
        68,
        60,
        51,
        46,
        56,
        52,
        65,
        63,
        56,
        48,
        45,
        58,
        55,
        49,
        51,
        56,
        46,
        50,
        49,
        50
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.6948182582855225,
        3.352780342102051,
        2.988225221633911,
        3.402597665786743,
        2.370600700378418,
        3.2220287322998047,
        2.3959643840789795,
        2.801243305206299,
        2.8967161178588867,
        2.4437787532806396,
        3.41619873046875,
        3.024399995803833,
        2.5555803775787354,
        2.315396785736084,
        2.828360080718994,
        2.640730619430542,
        3.2419121265411377,
        3.3145294189453125,
        2.786470413208008,
        2.3692758083343506,
        2.2563416957855225,
        2.8235394954681396,
        2.7407782077789307,
        2.4552040100097656,
        2.5114550590515137,
        2.790958881378174,
        2.317502737045288,
        2.519925355911255,
        2.399176597595215,
        2.528630256652832
      ]
    },
    {
      "cost": [
        76,
        76,
        92,
        68,
        83,
        80,
        69,
        80,
        73,
        80,
        86,
        70,
        78,
        91,
        77,
        80,
        86,
        70,
        72,
        70,
        65,
        68,
        77,
        89,
        70,
        81,
        71,
        67,
        94,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.7665369510650635,
        6.378513813018799,
        7.417871713638306,
        5.518310785293579,
        6.88020920753479,
        6.336270332336426,
        5.586808443069458,
        6.416809320449829,
        6.070456266403198,
        6.384174823760986,
        6.831451416015625,
        5.670237064361572,
        6.435518026351929,
        7.313141822814941,
        6.229470491409302,
        6.56810450553894,
        6.9964447021484375,
        5.734873294830322,
        5.7671058177948,
        5.548162221908569,
        5.199459791183472,
        5.333484172821045,
        6.054357528686523,
        7.271202802658081,
        5.551512241363525,
        6.4302825927734375,
        5.638869285583496,
        5.31983494758606,
        7.602449178695679,
        5.824585914611816
      ]
    },
    {
      "cost": [
        81,
        77,
        84,
        67,
        78,
        86,
        67,
        86,
        80,
        82,
        70,
        75,
        73,
        73,
        78,
        83,
        79,
        68,
        84,
        71,
        66,
        72,
        73,
        86,
        86,
        70,
        72,
        67,
        78,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.1644127368927,
        6.610594987869263,
        7.171859979629517,
        5.713396072387695,
        6.625584125518799,
        7.334028005599976,
        5.839636564254761,
        6.99613618850708,
        6.611612319946289,
        6.872042894363403,
        5.953880071640015,
        6.237489700317383,
        6.100575923919678,
        6.11590313911438,
        6.718203544616699,
        6.637577533721924,
        6.475239992141724,
        5.525061845779419,
        7.014007329940796,
        6.071828603744507,
        5.374661445617676,
        5.800096035003662,
        6.096414089202881,
        6.9809792041778564,
        7.007325172424316,
        5.801112651824951,
        5.807220458984375,
        5.430147647857666,
        6.38399338722229,
        5.6772496700286865
      ]
    },
    {
      "cost": [
        77,
        75,
        90,
        61,
        72,
        77,
        66,
        66,
        60,
        73,
        69,
        59,
        77,
        61,
        71,
        69,
        75,
        87,
        57,
        79,
        67,
        65,
        66,
        62,
        63,
        78,
        87,
        72,
        71,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.823484897613525,
        7.4575371742248535,
        8.831909418106079,
        6.055909633636475,
        7.13082480430603,
        7.615570306777954,
        6.886280536651611,
        6.349329471588135,
        5.748028993606567,
        6.962332248687744,
        6.461210012435913,
        5.539457082748413,
        7.516173601150513,
        5.854839324951172,
        6.60404896736145,
        6.7303876876831055,
        7.392111778259277,
        8.220838785171509,
        5.329689264297485,
        7.504448175430298,
        6.569245100021362,
        6.150957822799683,
        6.451807022094727,
        5.753662824630737,
        5.958902597427368,
        7.647546052932739,
        8.201759815216064,
        7.014840126037598,
        6.820888519287109,
        7.194443225860596
      ]
    },
    {
      "cost": [
        90,
        77,
        84,
        65,
        77,
        82,
        73,
        96,
        82,
        76,
        68,
        82,
        85,
        80,
        78,
        92,
        75,
        81,
        82,
        74,
        79,
        75,
        88,
        84,
        84,
        78,
        91,
        86,
        72,
        73
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        9.496299982070923,
        7.685669183731079,
        8.41285252571106,
        6.6761250495910645,
        7.571300745010376,
        7.91434383392334,
        7.06995701789856,
        9.241024494171143,
        7.8515400886535645,
        7.325110912322998,
        6.606775283813477,
        7.994476795196533,
        8.283954620361328,
        7.795287847518921,
        7.871031761169434,
        8.528664112091064,
        7.240705251693726,
        7.760908842086792,
        7.997449159622192,
        7.111394643783569,
        7.891856908798218,
        7.331754922866821,
        8.387005805969238,
        8.006933689117432,
        8.06980276107788,
        7.555592060089111,
        8.686376094818115,
        8.421442985534668,
        7.092874050140381,
        7.150892734527588
      ]
    },
    {
      "cost": [
        88,
        87,
        83,
        74,
        73,
        88,
        77,
        83,
        93,
        86,
        87,
        80,
        83,
        81,
        92,
        82,
        90,
        79,
        75,
        89,
        86,
        90,
        100,
        83,
        81,
        99,
        81,
        85,
        87,
        78
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.886265277862549,
        7.314777374267578,
        6.935891628265381,
        6.1917619705200195,
        6.002281427383423,
        7.199479103088379,
        6.4907848834991455,
        6.746159791946411,
        7.428786516189575,
        7.147485017776489,
        7.03361177444458,
        6.670508146286011,
        6.683698892593384,
        6.564522743225098,
        7.458197355270386,
        6.577556133270264,
        7.413113117218018,
        6.308801651000977,
        6.19280743598938,
        7.157876968383789,
        6.886953353881836,
        7.11029839515686,
        8.056913375854492,
        6.595380067825317,
        6.539208889007568,
        7.955459356307983,
        6.427538156509399,
        6.881921052932739,
        7.177444219589233,
        6.111400842666626
      ]
    },
    {
      "cost": [
        115,
        106,
        86,
        86,
        104,
        99,
        98,
        101,
        84,
        102,
        102,
        102,
        122,
        113,
        102,
        91,
        95,
        113,
        115,
        98,
        98,
        107,
        103,
        95,
        94,
        102,
        97,
        110,
        107,
        96
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.665302276611328,
        15.397327184677124,
        12.906038284301758,
        12.817450284957886,
        15.086740493774414,
        14.493299722671509,
        14.092515230178833,
        14.764181852340698,
        12.517531633377075,
        15.014207601547241,
        15.445548295974731,
        14.775927305221558,
        17.91084313392639,
        16.427438497543335,
        15.070778369903564,
        13.408183336257935,
        13.931430578231812,
        16.396437644958496,
        16.554452419281006,
        14.234965801239014,
        14.269105434417725,
        15.304136276245117,
        14.894975185394287,
        13.64054799079895,
        13.849821329116821,
        14.731688022613525,
        14.201042413711548,
        16.414915800094604,
        15.48200249671936,
        13.705435514450073
      ]
    },
    {
      "cost": [
        90,
        91,
        89,
        100,
        91,
        92,
        97,
        103,
        93,
        93,
        93,
        87,
        92,
        95,
        81,
        89,
        95,
        87,
        82,
        95,
        95,
        77,
        92,
        106,
        94,
        101,
        91,
        99,
        98,
        94
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        16.34956383705139,
        15.257916927337646,
        14.750296592712402,
        16.68835139274597,
        14.877474546432495,
        15.885278463363647,
        16.353881120681763,
        17.858149528503418,
        16.209985971450806,
        16.127404928207397,
        16.10914635658264,
        15.184513092041016,
        15.09795069694519,
        16.076143741607666,
        13.16372537612915,
        14.864444971084595,
        15.723272562026978,
        15.39301872253418,
        13.861420154571533,
        15.968164682388306,
        15.279345989227295,
        12.479183197021484,
        15.302772045135498,
        17.51392388343811,
        16.108978748321533,
        16.73845911026001,
        14.898408651351929,
        16.930137872695923,
        16.276623964309692,
        15.818399429321289
      ]
    },
    {
      "cost": [
        100,
        94,
        82,
        107,
        90,
        77,
        96,
        84,
        87,
        85,
        87,
        87,
        86,
        98,
        73,
        85,
        88,
        76,
        84,
        94,
        98,
        92,
        85,
        88,
        96,
        92,
        84,
        74,
        105,
        90
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.531801223754883,
        16.353638648986816,
        14.674147367477417,
        19.088539123535156,
        16.139508724212646,
        13.655082941055298,
        17.104065895080566,
        14.43461012840271,
        15.06338906288147,
        15.331866025924683,
        15.198678255081177,
        15.367974996566772,
        15.39875340461731,
        17.136415481567383,
        12.894996166229248,
        14.787744045257568,
        15.862308263778687,
        13.506768226623535,
        14.809735774993896,
        16.4057719707489,
        16.940585136413574,
        15.889551401138306,
        14.5903959274292,
        15.348317384719849,
        16.980197191238403,
        16.467405319213867,
        15.151819944381714,
        13.044113397598267,
        18.734602689743042,
        16.175305128097534
      ]
    },
    {
      "cost": [
        104,
        102,
        83,
        102,
        110,
        112,
        103,
        104,
        92,
        100,
        98,
        105,
        109,
        103,
        97,
        89,
        94,
        103,
        102,
        99,
        91,
        111,
        98,
        100,
        94,
        118,
        95,
        82,
        121,
        105
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.022846460342407,
        17.934977531433105,
        15.30246376991272,
        18.320400953292847,
        19.116150379180908,
        19.984275579452515,
        18.602635622024536,
        18.296250104904175,
        16.39453363418579,
        18.495686054229736,
        17.420207500457764,
        17.646365642547607,
        18.958579778671265,
        18.606712579727173,
        17.248509645462036,
        15.7444167137146,
        16.1417977809906,
        17.794572114944458,
        17.998251914978027,
        17.199334621429443,
        16.06081771850586,
        19.82732629776001,
        16.98403525352478,
        16.997257232666016,
        16.542996406555176,
        20.2029812335968,
        16.846425771713257,
        14.680886268615723,
        21.046321153640747,
        18.526440620422363
      ]
    },
    {
      "cost": [
        96,
        93,
        84,
        99,
        100,
        89,
        98,
        97,
        98,
        90,
        96,
        86,
        80,
        101,
        91,
        93,
        93,
        94,
        83,
        108,
        105,
        98,
        85,
        89,
        90,
        90,
        99,
        97,
        102,
        86
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.807670593261719,
        13.61033821105957,
        12.179316759109497,
        13.97431755065918,
        14.72539496421814,
        12.797281980514526,
        14.12656545639038,
        13.595500230789185,
        13.717079162597656,
        12.472462892532349,
        13.197673082351685,
        13.02846884727478,
        11.084213256835938,
        14.069309949874878,
        12.79142165184021,
        13.192347526550293,
        12.707680225372314,
        13.404409408569336,
        11.471903324127197,
        14.888458251953125,
        14.520951986312866,
        13.618759870529175,
        11.697900533676147,
        12.263734340667725,
        12.384843349456787,
        12.449644088745117,
        13.649199724197388,
        13.334208488464355,
        14.364126920700073,
        11.603057384490967
      ]
    },
    {
      "cost": [
        122,
        129,
        120,
        111,
        102,
        119,
        117,
        119,
        119,
        112,
        121,
        99,
        100,
        109,
        106,
        120,
        118,
        114,
        115,
        109,
        110,
        117,
        120,
        123,
        133,
        146,
        117,
        118,
        108,
        118
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.782225608825684,
        30.40784192085266,
        29.02265453338623,
        26.589515686035156,
        24.40025806427002,
        27.12362265586853,
        27.59420394897461,
        28.625903367996216,
        28.036268711090088,
        25.78384494781494,
        28.795984983444214,
        23.619800806045532,
        23.314218282699585,
        25.91506314277649,
        24.670526266098022,
        28.874986171722412,
        27.66267442703247,
        27.12727642059326,
        27.483276844024658,
        25.29995608329773,
        26.348967790603638,
        28.209139347076416,
        27.714908838272095,
        29.459457874298096,
        31.768677949905396,
        35.522828817367554,
        27.71533203125,
        28.83618426322937,
        25.93176245689392,
        27.18754816055298
      ]
    },
    {
      "cost": [
        108,
        115,
        93,
        110,
        98,
        118,
        124,
        105,
        108,
        103,
        103,
        117,
        108,
        99,
        105,
        110,
        117,
        110,
        103,
        94,
        129,
        108,
        110,
        106,
        121,
        104,
        117,
        108,
        101,
        103
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        26.03906488418579,
        26.87869691848755,
        22.410074949264526,
        26.44229769706726,
        23.250924587249756,
        28.624597549438477,
        29.267032861709595,
        25.35770297050476,
        26.18867039680481,
        24.44514274597168,
        24.560787200927734,
        27.231678009033203,
        25.99637746810913,
        23.1286940574646,
        25.259634494781494,
        26.38826322555542,
        27.813394784927368,
        25.940815210342407,
        24.611035108566284,
        22.429882287979126,
        30.894094705581665,
        26.135972261428833,
        25.14697265625,
        25.610968351364136,
        27.210771083831787,
        24.166034936904907,
        28.02567219734192,
        25.732645988464355,
        23.99392008781433,
        23.74263310432434
      ]
    },
    {
      "cost": [
        128,
        130,
        127,
        127,
        129,
        130,
        109,
        113,
        115,
        114,
        116,
        133,
        106,
        117,
        122,
        132,
        108,
        133,
        118,
        115,
        122,
        138,
        113,
        133,
        118,
        120,
        117,
        111,
        125,
        137
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.638679027557373,
        31.16226291656494,
        30.104544401168823,
        30.952521085739136,
        30.873745441436768,
        31.189738988876343,
        25.513465642929077,
        26.12559461593628,
        26.584439754486084,
        26.852843046188354,
        26.695045471191406,
        31.24610662460327,
        24.527219772338867,
        27.379786014556885,
        27.79930090904236,
        30.597918272018433,
        24.327046871185303,
        29.22269082069397,
        27.28683090209961,
        26.567549467086792,
        26.78750252723694,
        31.859304428100586,
        26.078380584716797,
        30.48374032974243,
        27.585805892944336,
        27.613940238952637,
        27.372958421707153,
        26.226792335510254,
        29.42767095565796,
        31.46268630027771
      ]
    },
    {
      "cost": [
        129,
        125,
        111,
        109,
        115,
        108,
        111,
        110,
        117,
        113,
        127,
        94,
        111,
        102,
        105,
        131,
        129,
        105,
        132,
        112,
        100,
        115,
        131,
        112,
        112,
        129,
        115,
        121,
        104,
        120
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.437301874160767,
        29.747931003570557,
        26.848267316818237,
        26.41026544570923,
        27.983526945114136,
        25.309818267822266,
        27.106979846954346,
        26.292959451675415,
        28.0974702835083,
        25.967363357543945,
        30.193662405014038,
        22.65053939819336,
        27.110623836517334,
        24.44493269920349,
        24.3019802570343,
        31.553815126419067,
        30.162602424621582,
        25.410043239593506,
        31.39669108390808,
        26.68775177001953,
        23.334212064743042,
        26.555306911468506,
        31.419660806655884,
        27.040472507476807,
        27.1596839427948,
        29.679803609848022,
        27.57111358642578,
        29.063730478286743,
        24.655685424804688,
        27.764796018600464
      ]
    },
    {
      "cost": [
        122,
        112,
        108,
        114,
        95,
        121,
        114,
        99,
        110,
        109,
        118,
        103,
        111,
        103,
        104,
        109,
        111,
        113,
        104,
        125,
        103,
        109,
        113,
        111,
        98,
        137,
        109,
        115,
        105,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        34.406150102615356,
        30.912954330444336,
        29.933269500732422,
        31.94977569580078,
        26.732604265213013,
        32.98598909378052,
        31.270058631896973,
        27.20116376876831,
        30.183370351791382,
        30.81096863746643,
        32.37629508972168,
        28.692065238952637,
        30.271790742874146,
        28.0029399394989,
        28.275160789489746,
        29.766019344329834,
        30.345784664154053,
        30.602956295013428,
        29.860335111618042,
        33.66119694709778,
        27.9330575466156,
        29.153378009796143,
        31.711480617523193,
        30.880458116531372,
        26.986595630645752,
        37.90602207183838,
        30.232093334197998,
        31.872761011123657,
        27.894216060638428,
        27.89498472213745
      ]
    },
    {
      "cost": [
        138,
        140,
        145,
        129,
        156,
        140,
        146,
        149,
        140,
        151,
        124,
        142,
        153,
        150,
        129,
        145,
        134,
        120,
        161,
        138,
        153,
        131,
        138,
        132,
        140,
        132,
        133,
        131,
        172,
        117
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        48.41998887062073,
        49.171834230422974,
        51.41899538040161,
        45.214925050735474,
        53.8180730342865,
        49.7486298084259,
        51.433799505233765,
        51.81985068321228,
        48.56808114051819,
        52.10339379310608,
        43.28240251541138,
        49.35437297821045,
        53.56315636634827,
        52.252307415008545,
        44.70729112625122,
        49.062719106674194,
        46.467565059661865,
        42.298598289489746,
        54.93742084503174,
        46.988959312438965,
        52.20546197891235,
        41.92142868041992,
        46.55672860145569,
        42.926496744155884,
        47.55806541442871,
        43.67100119590759,
        45.09423637390137,
        46.21725559234619,
        57.06341767311096,
        39.43752312660217
      ]
    },
    {
      "cost": [
        154,
        145,
        142,
        133,
        155,
        142,
        150,
        146,
        170,
        150,
        134,
        140,
        158,
        149,
        156,
        145,
        152,
        171,
        135,
        158,
        141,
        145,
        142,
        138,
        150,
        137,
        130,
        166,
        143,
        156
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        64.00742721557617,
        59.276618003845215,
        57.285773038864136,
        56.855870723724365,
        63.222015380859375,
        59.47851848602295,
        61.670570611953735,
        58.31604790687561,
        68.62786293029785,
        60.92831349372864,
        54.99736189842224,
        60.04768109321594,
        64.8548002243042,
        61.063597440719604,
        63.78214144706726,
        59.25842571258545,
        63.275911808013916,
        70.79790830612183,
        56.542232036590576,
        61.04998230934143,
        56.42999315261841,
        58.4505980014801,
        55.35627889633179,
        57.26071739196777,
        60.73988151550293,
        54.267887592315674,
        52.26571083068848,
        63.593836307525635,
        56.59874939918518,
        60.15620756149292
      ]
    },
    {
      "cost": [
        142,
        133,
        128,
        132,
        120,
        131,
        119,
        141,
        117,
        137,
        151,
        116,
        117,
        138,
        133,
        122,
        135,
        125,
        130,
        137,
        128,
        166,
        129,
        139,
        122,
        120,
        117,
        138,
        134,
        145
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        62.60994744300842,
        56.3345992565155,
        54.62815499305725,
        56.99464535713196,
        48.67191529273987,
        55.452526569366455,
        48.853694677352905,
        58.754175901412964,
        48.58704209327698,
        57.2486207485199,
        62.75507616996765,
        49.601441621780396,
        49.38445043563843,
        57.713942766189575,
        54.10454511642456,
        50.13211488723755,
        56.17260980606079,
        52.09732460975647,
        53.098742961883545,
        56.92680382728577,
        54.15103340148926,
        68.0865626335144,
        52.86918783187866,
        58.58385181427002,
        49.96246862411499,
        48.1931574344635,
        49.35542273521423,
        58.14086079597473,
        56.87874460220337,
        59.75277519226074
      ]
    },
    {
      "cost": [
        144,
        130,
        127,
        134,
        141,
        136,
        133,
        144,
        143,
        122,
        140,
        116,
        114,
        140,
        131,
        140,
        136,
        125,
        125,
        138,
        118,
        151,
        125,
        130,
        114,
        135,
        130,
        140,
        115,
        127
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        60.82741069793701,
        54.06492495536804,
        53.08711075782776,
        57.228924036026,
        59.48482799530029,
        55.52633333206177,
        54.3251850605011,
        59.28999876976013,
        58.04014611244202,
        48.33906078338623,
        56.513577461242676,
        45.706454038619995,
        46.24665021896362,
        57.61577486991882,
        51.841851234436035,
        58.26783585548401,
        57.063894271850586,
        53.080995321273804,
        53.63318133354187,
        53.9581983089447,
        47.3660101890564,
        60.340070962905884,
        51.339473247528076,
        52.301849365234375,
        43.90446066856384,
        54.860142946243286,
        53.736528158187866,
        55.71964883804321,
        45.88622283935547,
        51.99412226676941
      ]
    },
    {
      "cost": [
        146,
        140,
        140,
        127,
        146,
        142,
        137,
        137,
        148,
        130,
        128,
        130,
        137,
        143,
        130,
        150,
        136,
        139,
        150,
        132,
        161,
        137,
        131,
        134,
        134,
        136,
        133,
        132,
        166,
        124
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        61.5428900718689,
        59.324167251586914,
        57.490254402160645,
        52.20515275001526,
        57.28584313392639,
        58.27804231643677,
        54.033117055892944,
        56.95256423950195,
        58.766605615615845,
        53.15434408187866,
        50.24740672111511,
        53.40137004852295,
        56.99140739440918,
        56.693604707717896,
        53.918190002441406,
        59.169432401657104,
        54.293009996414185,
        56.21013951301575,
        58.51609396934509,
        54.557849407196045,
        61.929402112960815,
        54.53805661201477,
        54.236122846603394,
        50.92725992202759,
        55.61824917793274,
        55.710232973098755,
        54.6381049156189,
        52.3977255821228,
        61.359493017196655,
        48.19588303565979
      ]
    },
    {
      "cost": [
        151,
        143,
        131,
        130,
        161,
        140,
        125,
        135,
        157,
        141,
        150,
        123,
        136,
        137,
        137,
        149,
        132,
        137,
        157,
        135,
        141,
        149,
        132,
        133,
        142,
        142,
        128,
        136,
        191,
        125
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        89.61352181434631,
        83.64512467384338,
        76.1865017414093,
        77.73242807388306,
        92.71494030952454,
        81.45687484741211,
        73.80639481544495,
        79.504958152771,
        92.18821024894714,
        86.13099503517151,
        90.81266355514526,
        73.67571711540222,
        80.79944729804993,
        78.01321244239807,
        82.271071434021,
        86.80706357955933,
        76.47295999526978,
        83.12103867530823,
        92.0510983467102,
        78.89992475509644,
        79.81179428100586,
        85.8721535205841,
        73.38604688644409,
        74.38580775260925,
        77.09904146194458,
        77.33332705497742,
        71.05790662765503,
        76.08342504501343,
        100.89847421646118,
        68.71316719055176
      ]
    },
    {
      "cost": [
        165,
        138,
        156,
        159,
        160,
        145,
        141,
        152,
        154,
        162,
        154,
        165,
        160,
        150,
        146,
        141,
        158,
        153,
        169,
        145,
        155,
        145,
        143,
        158,
        142,
        153,
        163,
        163,
        158,
        148
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        100.48207449913025,
        82.8726315498352,
        94.58488941192627,
        91.51035189628601,
        95.58314490318298,
        86.4445948600769,
        86.49533724784851,
        91.32987689971924,
        92.36915731430054,
        100.06925630569458,
        92.27973008155823,
        100.2761754989624,
        96.78969717025757,
        90.66063094139099,
        87.50107860565186,
        83.3212718963623,
        94.76936197280884,
        90.85963773727417,
        100.35461831092834,
        83.37497234344482,
        88.42763161659241,
        83.79342722892761,
        84.04037570953369,
        85.32729196548462,
        79.63192868232727,
        84.79274821281433,
        88.78212308883667,
        87.84713888168335,
        80.97945547103882,
        76.47434759140015
      ]
    },
    {
      "cost": [
        170,
        146,
        155,
        159,
        169,
        169,
        172,
        168,
        165,
        142,
        155,
        173,
        162,
        168,
        150,
        146,
        166,
        184,
        157,
        157,
        147,
        148,
        162,
        145,
        177,
        140,
        159,
        166,
        158,
        165
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        83.77902364730835,
        74.2087516784668,
        77.36828279495239,
        77.09540939331055,
        83.31392788887024,
        85.5319037437439,
        83.10293364524841,
        81.57369136810303,
        78.03371286392212,
        74.53543043136597,
        76.70964550971985,
        83.92375564575195,
        77.07793855667114,
        78.32185983657837,
        72.87037229537964,
        72.66136479377747,
        79.53662776947021,
        90.6792540550232,
        76.89515256881714,
        76.49049305915833,
        71.37552785873413,
        72.10859155654907,
        78.08051872253418,
        72.80412411689758,
        85.59987187385559,
        64.62264800071716,
        74.74938607215881,
        82.79548692703247,
        79.18021774291992,
        79.50338649749756
      ]
    },
    {
      "cost": [
        160,
        143,
        149,
        163,
        161,
        157,
        154,
        165,
        166,
        148,
        137,
        163,
        170,
        161,
        161,
        146,
        166,
        152,
        171,
        148,
        138,
        146,
        134,
        161,
        143,
        179,
        154,
        162,
        153,
        145
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        94.50872445106506,
        86.01792693138123,
        86.47028851509094,
        96.2322473526001,
        95.46738648414612,
        93.59660768508911,
        91.30675101280212,
        97.80431985855103,
        102.81889319419861,
        91.0946114063263,
        82.39139485359192,
        99.85329270362854,
        101.09881567955017,
        96.13640880584717,
        94.41424798965454,
        89.21868801116943,
        97.19201993942261,
        86.59085774421692,
        95.30069637298584,
        87.58310103416443,
        81.60207009315491,
        83.43270921707153,
        77.54084873199463,
        92.7984983921051,
        80.46609926223755,
        94.32461309432983,
        83.15247344970703,
        83.51116180419922,
        80.9717493057251,
        72.77522110939026
      ]
    },
    {
      "cost": [
        158,
        145,
        160,
        166,
        151,
        143,
        146,
        148,
        146,
        142,
        135,
        156,
        164,
        135,
        158,
        142,
        148,
        147,
        139,
        158,
        149,
        138,
        145,
        144,
        156,
        134,
        180,
        140,
        152,
        161
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        102.31710743904114,
        88.14324903488159,
        97.96789693832397,
        97.53885650634766,
        89.55816340446472,
        84.16301465034485,
        83.18622708320618,
        88.85065412521362,
        85.74661207199097,
        80.41955041885376,
        76.5547547340393,
        88.21313524246216,
        91.9229564666748,
        73.09208011627197,
        90.85472989082336,
        80.69262337684631,
        89.62470173835754,
        85.29065322875977,
        77.63558578491211,
        84.35836958885193,
        78.70990514755249,
        79.69097590446472,
        72.90559315681458,
        77.14069032669067,
        85.21461033821106,
        72.81325483322144,
        89.71382570266724,
        72.87530446052551,
        76.51947402954102,
        75.29339218139648
      ]
    }
  ],
  "eval_sizes": [
    15,
    15,
    15,
    15,
    15,
    20,
    20,
    20,
    20,
    20,
    25,
    25,
    25,
    25,
    25,
    30,
    30,
    30,
    30,
    30,
    35,
    35,
    35,
    35,
    35,
    40,
    40,
    40,
    40,
    40
  ],
  "name_arch": "actprop_2l_h_add_pe",
  "name_expt": "prob_blocksworld",
  "train_time": 7201.174585
}


==> results/asnets/results-experiments.triangle_tireworld-experiments.actprop_2l-2019-07-18.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20",
    "triangle-tire-25"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.52862548828125,
        0.3015267848968506,
        0.2113502025604248,
        0.3097865581512451,
        0.26904773712158203,
        0.27224254608154297,
        0.21291112899780273,
        0.31050920486450195,
        0.30603647232055664,
        0.29499101638793945,
        0.22533488273620605,
        0.26866984367370605,
        0.2400648593902588,
        0.24241209030151367,
        0.25772762298583984,
        0.2702980041503906,
        0.2728152275085449,
        0.29952049255371094,
        0.18645691871643066,
        0.2964038848876953,
        0.281353235244751,
        0.3125579357147217,
        0.21931099891662598,
        0.28294992446899414,
        0.3092353343963623,
        0.27756190299987793,
        0.24377679824829102,
        0.29808783531188965,
        0.2566654682159424,
        0.2732963562011719
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.7261147499084473,
        0.5210528373718262,
        0.4499971866607666,
        0.45676445960998535,
        0.4084618091583252,
        0.5271921157836914,
        0.5063178539276123,
        0.44576454162597656,
        0.4989769458770752,
        0.3801913261413574,
        0.49437975883483887,
        0.4772820472717285,
        0.42578935623168945,
        0.49740052223205566,
        0.4049861431121826,
        0.48464107513427734,
        0.49834251403808594,
        0.4260077476501465,
        0.47078466415405273,
        0.5174765586853027,
        0.40990686416625977,
        0.5096333026885986,
        0.49474668502807617,
        0.38974666595458984,
        0.49167442321777344,
        0.4262540340423584,
        0.42536115646362305,
        0.38813304901123047,
        0.46190714836120605,
        0.40038108825683594
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.9927818775177,
        0.7569079399108887,
        0.753551721572876,
        0.6556670665740967,
        0.7683901786804199,
        0.774561882019043,
        0.7503244876861572,
        0.6795721054077148,
        0.6734480857849121,
        0.8267822265625,
        0.6875429153442383,
        0.7831168174743652,
        0.7138805389404297,
        0.774658203125,
        0.777062177658081,
        0.7573821544647217,
        0.8083686828613281,
        0.7802152633666992,
        0.8308258056640625,
        0.6493258476257324,
        0.7288062572479248,
        0.5714900493621826,
        0.6844649314880371,
        0.7304749488830566,
        0.7098531723022461,
        0.7356839179992676,
        0.6924784183502197,
        0.7804999351501465,
        0.7819561958312988,
        0.7661318778991699
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.253725290298462,
        0.9784464836120605,
        1.0925462245941162,
        1.0127029418945312,
        1.2018866539001465,
        1.1293528079986572,
        1.031341552734375,
        1.015758752822876,
        1.121659755706787,
        1.1274678707122803,
        0.9328396320343018,
        1.1420743465423584,
        1.093595266342163,
        1.13155198097229,
        1.0668044090270996,
        1.2804467678070068,
        0.9891486167907715,
        1.0747144222259521,
        0.9161665439605713,
        1.0310003757476807,
        1.05305814743042,
        1.1031486988067627,
        1.0141613483428955,
        1.1962330341339111,
        1.0640869140625,
        1.096550464630127,
        1.153723955154419,
        1.0921385288238525,
        1.068469524383545,
        1.149352788925171
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.90299129486084,
        1.7244830131530762,
        1.5998144149780273,
        1.756688117980957,
        1.7285394668579102,
        1.712599515914917,
        1.5394902229309082,
        1.7829999923706055,
        1.7552216053009033,
        1.6035828590393066,
        1.8303349018096924,
        1.6535778045654297,
        1.8282148838043213,
        1.8712244033813477,
        1.6152925491333008,
        1.5956649780273438,
        1.3046367168426514,
        1.715928554534912,
        1.5841939449310303,
        1.8443734645843506,
        1.761747121810913,
        1.7792439460754395,
        1.6447422504425049,
        1.650681972503662,
        1.8298227787017822,
        1.8698363304138184,
        1.7899210453033447,
        1.5601170063018799,
        1.648190975189209,
        1.8584628105163574
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.541539430618286,
        2.305800676345825,
        2.1728930473327637,
        2.537977933883667,
        2.395750045776367,
        2.056194543838501,
        2.421490430831909,
        2.361973524093628,
        2.268953800201416,
        2.519705057144165,
        2.4663376808166504,
        2.307528018951416,
        2.470736265182495,
        2.25883412361145,
        1.9220263957977295,
        2.4051599502563477,
        2.151803493499756,
        2.2685728073120117,
        2.6648831367492676,
        2.3112754821777344,
        2.336705207824707,
        2.3739261627197266,
        2.396047830581665,
        2.4634411334991455,
        2.173959732055664,
        2.3265740871429443,
        2.6545557975769043,
        2.3318192958831787,
        2.5929622650146484,
        2.4251890182495117
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.3853964805603027,
        3.2097411155700684,
        3.2481958866119385,
        3.4640016555786133,
        3.130688190460205,
        3.2102155685424805,
        3.313854217529297,
        3.1798617839813232,
        3.431711435317993,
        3.321984052658081,
        3.4024555683135986,
        3.17854380607605,
        3.0338213443756104,
        2.97636079788208,
        3.119905710220337,
        3.194671630859375,
        3.6597743034362793,
        3.3146800994873047,
        3.2231736183166504,
        3.3356664180755615,
        3.4940285682678223,
        3.4973394870758057,
        3.1799159049987793,
        3.380892753601074,
        3.5729126930236816,
        3.602550506591797,
        3.39632248878479,
        3.2978901863098145,
        3.2362098693847656,
        3.7571663856506348
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.800037622451782,
        4.782902479171753,
        4.777991771697998,
        4.748692035675049,
        4.195026874542236,
        4.682863712310791,
        4.70076322555542,
        5.021449327468872,
        5.011338710784912,
        4.973782777786255,
        4.754484415054321,
        4.329847812652588,
        4.696109056472778,
        4.412813186645508,
        4.720913648605347,
        5.090970039367676,
        5.065927743911743,
        4.94953727722168,
        4.82555365562439,
        4.9338836669921875,
        4.593247890472412,
        5.299407005310059,
        5.000164031982422,
        4.928302049636841,
        4.587794303894043,
        5.093018054962158,
        4.915795564651489,
        4.586821556091309,
        4.776538610458374,
        5.126633405685425
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.314185857772827,
        6.329180955886841,
        6.539283275604248,
        6.465131521224976,
        6.201181650161743,
        6.487499475479126,
        6.230002164840698,
        6.66323447227478,
        6.755725622177124,
        6.564598798751831,
        5.68379020690918,
        6.2389631271362305,
        6.163193225860596,
        6.546710968017578,
        6.676657438278198,
        6.143571376800537,
        6.696396112442017,
        6.956789493560791,
        6.225568532943726,
        6.580458164215088,
        6.655858039855957,
        7.096664905548096,
        6.239455223083496,
        6.546656370162964,
        7.120662450790405,
        6.125681161880493,
        6.684595823287964,
        6.7115490436553955,
        6.8162219524383545,
        6.687671661376953
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.399779081344604,
        8.324233055114746,
        8.72452163696289,
        8.156755924224854,
        8.713127613067627,
        8.48720932006836,
        8.863317012786865,
        9.078563928604126,
        8.99686050415039,
        8.356486082077026,
        8.261097431182861,
        8.36035704612732,
        9.116382122039795,
        8.400747060775757,
        8.781498670578003,
        8.904676914215088,
        8.797778367996216,
        8.262202024459839,
        9.300050497055054,
        9.367477655410767,
        8.913294315338135,
        8.61616826057434,
        8.854989051818848,
        8.045541524887085,
        9.206610202789307,
        9.139694690704346,
        8.975641250610352,
        8.23861312866211,
        9.361966848373413,
        8.52666425704956
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.825012683868408,
        10.608478546142578,
        11.254607200622559,
        10.190397500991821,
        11.356497049331665,
        10.756563663482666,
        11.609821081161499,
        11.582230567932129,
        10.241494178771973,
        9.579466581344604,
        10.939114809036255,
        11.611589431762695,
        11.231961965560913,
        11.406383037567139,
        11.353389024734497,
        10.927728176116943,
        11.734154224395752,
        11.829095363616943,
        12.081029653549194,
        11.031994581222534,
        11.665684223175049,
        10.939318656921387,
        11.587557077407837,
        12.017812967300415,
        11.146738290786743,
        10.53020691871643,
        11.297186851501465,
        10.586485147476196,
        11.590396404266357,
        10.551324605941772
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        15.864846229553223,
        14.076478242874146,
        14.981671571731567,
        13.445847749710083,
        14.724673509597778,
        15.115577459335327,
        15.25521469116211,
        15.251234769821167,
        13.143373489379883,
        14.502047061920166,
        14.643295764923096,
        15.038285255432129,
        14.073108911514282,
        14.226118087768555,
        14.143630743026733,
        14.11506462097168,
        15.58462119102478,
        14.879436492919922,
        13.990837574005127,
        15.090725183486938,
        13.351362228393555,
        14.384597778320312,
        15.297470569610596,
        14.373695850372314,
        14.48016619682312,
        14.007785081863403,
        14.227949142456055,
        14.241535425186157,
        14.499904155731201,
        12.810553312301636
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.149420261383057,
        17.945768117904663,
        18.943938970565796,
        18.275362968444824,
        18.86366319656372,
        20.51506781578064,
        20.204171180725098,
        17.379552841186523,
        15.811380863189697,
        17.589842319488525,
        18.92430853843689,
        17.413253784179688,
        19.331970930099487,
        17.924925565719604,
        18.417379140853882,
        19.059024572372437,
        18.790846586227417,
        17.95448923110962,
        18.476523876190186,
        17.027578592300415,
        18.962084770202637,
        18.612560033798218,
        17.120426893234253,
        17.780438899993896,
        18.605088233947754,
        17.877802848815918,
        18.656684160232544,
        16.654472589492798,
        18.11361336708069,
        18.354473114013672
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        22.946781635284424,
        22.902350664138794,
        22.749000072479248,
        23.60337734222412,
        22.536087036132812,
        24.740044355392456,
        23.43492555618286,
        20.63863444328308,
        23.0451877117157,
        24.394249200820923,
        23.25560212135315,
        23.611997365951538,
        24.37351131439209,
        23.215419054031372,
        24.71802020072937,
        23.11638379096985,
        22.628308534622192,
        23.43380355834961,
        22.05332088470459,
        24.304178953170776,
        22.019117832183838,
        23.102524518966675,
        22.842227935791016,
        23.92192840576172,
        22.276376962661743,
        22.940272092819214,
        23.647144556045532,
        22.722033739089966,
        23.744187593460083,
        22.74691104888916
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.4246768951416,
        31.0278582572937,
        29.82407784461975,
        31.536131143569946,
        30.710235595703125,
        30.777581691741943,
        29.26793599128723,
        25.879568576812744,
        28.2990882396698,
        30.247520685195923,
        28.57781171798706,
        29.727036952972412,
        26.4828941822052,
        30.356919527053833,
        30.3607816696167,
        27.581725358963013,
        28.95192790031433,
        28.585999250411987,
        29.148160696029663,
        28.09480381011963,
        27.959559679031372,
        27.14866352081299,
        28.64846658706665,
        29.2620689868927,
        26.367859840393066,
        26.833226442337036,
        28.735902547836304,
        28.190951347351074,
        27.311902046203613,
        28.189528226852417
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        36.855862617492676,
        37.76704502105713,
        37.10204839706421,
        37.42033386230469,
        40.14124321937561,
        40.170559883117676,
        33.56569027900696,
        35.57504487037659,
        36.96278142929077,
        35.86944508552551,
        35.78770303726196,
        36.32261037826538,
        37.12663197517395,
        37.809865951538086,
        35.450193881988525,
        33.921164751052856,
        35.64013147354126,
        35.169609785079956,
        34.1765558719635,
        36.0138156414032,
        34.80352425575256,
        33.597992181777954,
        34.87055850028992,
        32.54647350311279,
        33.75525903701782,
        33.902400493621826,
        32.44050574302673,
        33.550337076187134,
        33.90015411376953,
        31.61266279220581
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        45.8590612411499,
        47.51792645454407,
        46.27419090270996,
        46.72034025192261,
        49.36120915412903,
        48.54236125946045,
        41.56281876564026,
        45.044442653656006,
        47.746628284454346,
        44.420294523239136,
        46.40462517738342,
        44.13476538658142,
        47.45931100845337,
        42.3052921295166,
        44.49437856674194,
        40.25936770439148,
        45.75049614906311,
        42.239426374435425,
        44.1388955116272,
        43.065589427948,
        42.73538637161255,
        43.063177824020386,
        41.295496702194214,
        42.40192103385925,
        41.14174175262451,
        41.552095890045166,
        41.16482448577881,
        41.41561150550842,
        40.03514647483826,
        41.859936475753784
      ]
    },
    {
      "cost": [
        143,
        148,
        146,
        156,
        149,
        135,
        150,
        149,
        147,
        153,
        152,
        154,
        146,
        152,
        150,
        148,
        147,
        148,
        146,
        153,
        144,
        151,
        141,
        152,
        148,
        150,
        153,
        159,
        156,
        142
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        140.777423620224,
        150.1808934211731,
        141.1590883731842,
        147.02868342399597,
        135.1767566204071,
        118.85514998435974,
        136.26327061653137,
        136.79143238067627,
        137.703959941864,
        137.18082475662231,
        138.66916608810425,
        140.12133765220642,
        126.85628414154053,
        141.0702621936798,
        134.7791657447815,
        129.2761242389679,
        130.37092232704163,
        138.27493572235107,
        128.4220163822174,
        137.41590785980225,
        124.31134486198425,
        134.44337606430054,
        120.17701292037964,
        138.394793510437,
        132.02159595489502,
        134.02480292320251,
        140.57680320739746,
        142.85961961746216,
        144.90791654586792,
        133.5417354106903
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    25
  ],
  "name_arch": "actprop_2l",
  "name_expt": "triangle_tireworld",
  "train_time": 567.680455
}


==> results/asnets/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add-2019-07-18.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20",
    "triangle-tire-25"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.46308279037475586,
        0.31746339797973633,
        0.22096657752990723,
        0.32230591773986816,
        0.275378942489624,
        0.26862168312072754,
        0.20763635635375977,
        0.3035702705383301,
        0.3042325973510742,
        0.2950441837310791,
        0.22027039527893066,
        0.2605259418487549,
        0.23692917823791504,
        0.23690032958984375,
        0.25641441345214844,
        0.26921582221984863,
        0.2700521945953369,
        0.3020963668823242,
        0.18571758270263672,
        0.29695677757263184,
        0.2812511920928955,
        0.3020813465118408,
        0.2153773307800293,
        0.2871432304382324,
        0.30626344680786133,
        0.2693488597869873,
        0.23695683479309082,
        0.29006099700927734,
        0.25483274459838867,
        0.267564058303833
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7180793285369873,
        0.5408501625061035,
        0.46512436866760254,
        0.4691925048828125,
        0.4152653217315674,
        0.5371534824371338,
        0.5199646949768066,
        0.4502580165863037,
        0.5086290836334229,
        0.3851897716522217,
        0.4950838088989258,
        0.4806501865386963,
        0.4326283931732178,
        0.5019991397857666,
        0.41296982765197754,
        0.48889827728271484,
        0.5041112899780273,
        0.42804741859436035,
        0.48022031784057617,
        0.5252780914306641,
        0.42009735107421875,
        0.517798900604248,
        0.5088813304901123,
        0.4021008014678955,
        0.5013256072998047,
        0.4391353130340576,
        0.43785619735717773,
        0.3977699279785156,
        0.47266197204589844,
        0.4056689739227295
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.0904715061187744,
        0.9432458877563477,
        0.9314029216766357,
        0.8132500648498535,
        0.9582669734954834,
        0.8745603561401367,
        0.7667567729949951,
        0.6932854652404785,
        0.6807639598846436,
        0.8119628429412842,
        0.6716675758361816,
        0.7689578533172607,
        0.7036402225494385,
        0.7603003978729248,
        0.7637419700622559,
        0.742887020111084,
        0.7884917259216309,
        0.7607934474945068,
        0.8085000514984131,
        0.6330616474151611,
        0.7106423377990723,
        0.5583150386810303,
        0.6709268093109131,
        0.713402271270752,
        0.6984262466430664,
        0.7229213714599609,
        0.6789286136627197,
        0.7594525814056396,
        0.7604539394378662,
        0.748544454574585
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.5827672481536865,
        1.1744928359985352,
        1.2855331897735596,
        1.174785852432251,
        1.3839991092681885,
        1.3064048290252686,
        1.1943447589874268,
        1.1821105480194092,
        1.3018293380737305,
        1.3042330741882324,
        1.0052595138549805,
        1.181056261062622,
        1.1335158348083496,
        1.1708626747131348,
        1.1035959720611572,
        1.2242565155029297,
        1.0186350345611572,
        1.105846881866455,
        0.943784236907959,
        1.0578227043151855,
        1.0871999263763428,
        1.1362688541412354,
        1.0531632900238037,
        1.2445063591003418,
        1.1057307720184326,
        1.1383824348449707,
        1.1968507766723633,
        1.1267845630645752,
        1.1140992641448975,
        1.1972389221191406
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.190373182296753,
        1.7404918670654297,
        1.6228141784667969,
        1.7769200801849365,
        1.7522284984588623,
        1.7405540943145752,
        1.5600309371948242,
        1.8090400695800781,
        1.787646770477295,
        1.6538617610931396,
        1.899423599243164,
        1.678152322769165,
        1.8441402912139893,
        1.9062907695770264,
        1.6413333415985107,
        1.6063716411590576,
        1.314871072769165,
        1.7241291999816895,
        1.590895414352417,
        1.7929861545562744,
        1.7652759552001953,
        1.7842190265655518,
        1.6505112648010254,
        1.661440134048462,
        1.8328306674957275,
        1.8689765930175781,
        1.7925753593444824,
        1.5604162216186523,
        1.6368613243103027,
        1.85866117477417
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.444087505340576,
        2.4244394302368164,
        2.2643706798553467,
        2.673185348510742,
        2.5292725563049316,
        2.167201042175293,
        2.5569162368774414,
        2.4726078510284424,
        2.392341375350952,
        2.6782093048095703,
        2.636111259460449,
        2.4682109355926514,
        2.634394645690918,
        2.483597993850708,
        2.0589981079101562,
        2.5911524295806885,
        2.3323497772216797,
        2.4099056720733643,
        2.8418185710906982,
        2.455963373184204,
        2.492025375366211,
        2.5126664638519287,
        2.5340254306793213,
        2.6281943321228027,
        2.316789388656616,
        2.464682102203369,
        2.789093494415283,
        2.4553256034851074,
        2.7257676124572754,
        2.561939001083374
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.506648302078247,
        3.4463815689086914,
        3.333491325378418,
        3.5622236728668213,
        3.4200315475463867,
        3.329458713531494,
        3.466524839401245,
        3.333458423614502,
        3.700019598007202,
        3.7005062103271484,
        3.737297773361206,
        3.3624215126037598,
        3.1611735820770264,
        3.5004260540008545,
        3.622406244277954,
        3.4610092639923096,
        4.023674964904785,
        3.831378936767578,
        3.5609242916107178,
        3.912342071533203,
        3.766580581665039,
        3.896714925765991,
        3.3393380641937256,
        3.5225985050201416,
        4.164915323257446,
        4.107878923416138,
        3.606814384460449,
        3.7424519062042236,
        3.8026812076568604,
        4.051269054412842
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.933905124664307,
        4.933554649353027,
        4.857781171798706,
        4.781062841415405,
        4.224864959716797,
        4.743646621704102,
        4.73325514793396,
        5.277124404907227,
        5.136687755584717,
        4.901175498962402,
        4.729485034942627,
        4.359520673751831,
        4.774453163146973,
        4.4423508644104,
        4.841218709945679,
        5.103297472000122,
        5.111730337142944,
        4.947490930557251,
        4.8540966510772705,
        4.942487001419067,
        4.5960071086883545,
        5.420722723007202,
        5.034025430679321,
        4.9902119636535645,
        4.593055009841919,
        5.010722637176514,
        4.893957853317261,
        4.517552852630615,
        4.722126007080078,
        5.059428453445435
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.973612546920776,
        6.754632949829102,
        6.80212926864624,
        6.48382568359375,
        6.085619926452637,
        6.561953067779541,
        6.325715780258179,
        6.818101644515991,
        6.8441643714904785,
        6.633021831512451,
        5.695172309875488,
        6.165469408035278,
        6.252376556396484,
        6.638633489608765,
        6.831310987472534,
        6.298173666000366,
        6.767338991165161,
        7.027800798416138,
        6.141398668289185,
        6.496628522872925,
        6.538856267929077,
        7.023488283157349,
        6.271842002868652,
        6.4793195724487305,
        7.067892789840698,
        6.079387903213501,
        6.65466833114624,
        6.708385944366455,
        6.674723863601685,
        6.586621284484863
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.8758385181427,
        8.192787647247314,
        8.567322731018066,
        8.109601974487305,
        8.684333562850952,
        8.413477897644043,
        8.939289093017578,
        9.073156595230103,
        9.019240140914917,
        8.00899076461792,
        8.031708002090454,
        8.314325332641602,
        9.239637851715088,
        8.355600357055664,
        8.710317373275757,
        8.438769102096558,
        8.641653299331665,
        8.094857692718506,
        9.102328062057495,
        9.061067581176758,
        8.557785749435425,
        8.303898096084595,
        8.603047132492065,
        7.757993459701538,
        8.858993291854858,
        8.667044878005981,
        8.67998218536377,
        8.010009288787842,
        8.973716259002686,
        8.150153636932373
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        11.27502703666687,
        10.93847131729126,
        11.541293621063232,
        10.413728713989258,
        11.574442148208618,
        10.883631467819214,
        11.731723308563232,
        11.626868963241577,
        10.22627305984497,
        9.558976650238037,
        10.713796138763428,
        11.28675103187561,
        10.92447543144226,
        11.113320589065552,
        11.066948175430298,
        10.517603397369385,
        11.360297441482544,
        11.530286073684692,
        11.791657447814941,
        10.692575216293335,
        11.313374042510986,
        10.602323532104492,
        11.29806661605835,
        11.760708093643188,
        10.933493852615356,
        10.419156789779663,
        11.159542798995972,
        10.458072423934937,
        11.469639539718628,
        10.554512739181519
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.538478136062622,
        14.147137880325317,
        14.86444878578186,
        13.270705938339233,
        14.250651121139526,
        14.51853346824646,
        14.697715759277344,
        14.512354850769043,
        12.493297100067139,
        14.025782108306885,
        14.074622869491577,
        14.591980695724487,
        13.53544020652771,
        13.6687593460083,
        13.730145454406738,
        13.685593366622925,
        15.069369554519653,
        14.446030855178833,
        13.472252607345581,
        14.456796407699585,
        12.828434944152832,
        13.842112064361572,
        14.7006356716156,
        13.98525094985962,
        13.937518119812012,
        13.623059511184692,
        13.82082200050354,
        13.875040531158447,
        13.986392974853516,
        12.429829597473145
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        18.88347864151001,
        18.10494613647461,
        18.63590693473816,
        18.177924156188965,
        18.514158010482788,
        19.82079267501831,
        20.043183088302612,
        17.27822709083557,
        15.731099605560303,
        17.555845499038696,
        18.893664598464966,
        17.247355222702026,
        19.34215235710144,
        17.789011001586914,
        18.3081271648407,
        18.910624742507935,
        18.680834770202637,
        17.88431167602539,
        18.386271238327026,
        16.80568289756775,
        18.914869785308838,
        18.57264018058777,
        16.912416219711304,
        17.66709804534912,
        18.424431800842285,
        17.817742586135864,
        18.59578537940979,
        16.59086012840271,
        18.065173149108887,
        18.203131437301636
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.925238609313965,
        23.807501316070557,
        23.800522804260254,
        24.977007627487183,
        23.955486297607422,
        25.582237005233765,
        23.82445979118347,
        20.659354209899902,
        23.08303666114807,
        24.068625926971436,
        23.12623643875122,
        22.832781076431274,
        23.864289045333862,
        23.08115530014038,
        24.64305853843689,
        23.232490062713623,
        22.50460124015808,
        23.513290405273438,
        21.963494062423706,
        24.062100887298584,
        21.74808359146118,
        22.912796020507812,
        22.587008714675903,
        23.534571170806885,
        21.79373288154602,
        22.61016011238098,
        23.389830350875854,
        22.245387315750122,
        23.357080221176147,
        22.248072147369385
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.070228099822998,
        30.43582320213318,
        28.79095768928528,
        30.8225417137146,
        30.673444747924805,
        30.84559726715088,
        29.32642936706543,
        25.59515118598938,
        27.65821361541748,
        29.519895792007446,
        27.824183225631714,
        29.215713500976562,
        26.027847290039062,
        29.983232021331787,
        29.933642625808716,
        27.287122011184692,
        28.503395795822144,
        27.913809061050415,
        28.410518646240234,
        27.699599027633667,
        27.306772232055664,
        26.426368474960327,
        27.988208770751953,
        28.397870779037476,
        25.7938871383667,
        26.101959943771362,
        27.935546398162842,
        27.265475749969482,
        26.601569652557373,
        27.47203254699707
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        38.228999853134155,
        39.2056143283844,
        37.49979043006897,
        37.0967333316803,
        40.03831148147583,
        38.896321296691895,
        32.51469326019287,
        34.62825393676758,
        36.612714767456055,
        35.476953744888306,
        35.64774131774902,
        36.23772883415222,
        37.08117938041687,
        37.51309943199158,
        34.518128871917725,
        33.30414342880249,
        34.94159460067749,
        35.259820222854614,
        34.74776887893677,
        36.237189292907715,
        35.0689172744751,
        34.075265407562256,
        35.50595307350159,
        33.05729007720947,
        34.088343143463135,
        34.11716103553772,
        33.000577449798584,
        33.90102815628052,
        34.36932349205017,
        31.993387460708618
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        47.08005952835083,
        46.308948040008545,
        43.42509078979492,
        43.67780518531799,
        46.33746314048767,
        45.74129366874695,
        39.75525379180908,
        43.58359098434448,
        46.83411765098572,
        43.5300509929657,
        45.45928072929382,
        42.60535907745361,
        46.10852360725403,
        41.65725541114807,
        43.2266104221344,
        39.170798540115356,
        44.519690990448,
        41.316149950027466,
        42.872971296310425,
        41.290441036224365,
        41.00237584114075,
        41.718958139419556,
        40.19269061088562,
        41.95669674873352,
        40.77114796638489,
        40.9172158241272,
        40.963038206100464,
        41.51133322715759,
        39.89253067970276,
        40.56194591522217
      ]
    },
    {
      "cost": [
        143,
        148,
        146,
        156,
        149,
        135,
        150,
        149,
        147,
        153,
        152,
        154,
        146,
        152,
        150,
        148,
        147,
        148,
        146,
        153,
        144,
        151,
        141,
        152,
        148,
        150,
        153,
        159,
        156,
        142
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        147.8512773513794,
        150.67142939567566,
        141.27518248558044,
        147.61595487594604,
        135.62847471237183,
        118.9595696926117,
        134.4406259059906,
        133.44500613212585,
        133.34344744682312,
        130.1260848045349,
        130.61746168136597,
        130.65583658218384,
        117.96903276443481,
        131.8241937160492,
        125.16659998893738,
        120.95436954498291,
        121.32805895805359,
        128.92875981330872,
        120.8547637462616,
        127.9706244468689,
        116.30645275115967,
        126.45727229118347,
        111.8002507686615,
        129.78374218940735,
        123.22075843811035,
        123.78550052642822,
        131.52832221984863,
        133.2373185157776,
        135.1864824295044,
        124.93585467338562
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    25
  ],
  "name_arch": "actprop_2l_h_add",
  "name_expt": "triangle_tireworld",
  "train_time": 575.044248
}


==> results/asnets/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add_no_heur_feats-2019-07-23.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.38506269454956055,
        0.276705265045166,
        0.18787002563476562,
        0.2818288803100586,
        0.24501371383666992,
        0.24950075149536133,
        0.19124698638916016,
        0.27906370162963867,
        0.2787017822265625,
        0.2752351760864258,
        0.2048816680908203,
        0.24135041236877441,
        0.22240161895751953,
        0.2212519645690918,
        0.24212431907653809,
        0.2616443634033203,
        0.2625150680541992,
        0.27803516387939453,
        0.1708676815032959,
        0.28507232666015625,
        0.27230286598205566,
        0.28800225257873535,
        0.19989514350891113,
        0.2709529399871826,
        0.2936437129974365,
        0.2569460868835449,
        0.21990156173706055,
        0.27687859535217285,
        0.23856616020202637,
        0.2487351894378662
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5694427490234375,
        0.48688268661499023,
        0.4144883155822754,
        0.41811394691467285,
        0.38106393814086914,
        0.48044753074645996,
        0.47147536277770996,
        0.41163158416748047,
        0.46715593338012695,
        0.3546147346496582,
        0.45440006256103516,
        0.44513726234436035,
        0.39270853996276855,
        0.46088719367980957,
        0.3789997100830078,
        0.4535846710205078,
        0.46543121337890625,
        0.396526575088501,
        0.44925832748413086,
        0.49285364151000977,
        0.3892824649810791,
        0.4860095977783203,
        0.4772634506225586,
        0.3712918758392334,
        0.46656107902526855,
        0.34382033348083496,
        0.41339802742004395,
        0.37268853187561035,
        0.44350624084472656,
        0.37728357315063477
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8163762092590332,
        0.6964659690856934,
        0.6959676742553711,
        0.6032383441925049,
        0.7181363105773926,
        0.7193870544433594,
        0.6940205097198486,
        0.6216845512390137,
        0.6210215091705322,
        0.7030351161956787,
        0.624016284942627,
        0.7246062755584717,
        0.6634616851806641,
        0.78519606590271,
        0.7197251319885254,
        0.7034749984741211,
        0.734987735748291,
        0.7205591201782227,
        0.7583928108215332,
        0.5924267768859863,
        0.6726477146148682,
        0.5265917778015137,
        0.6331593990325928,
        0.6649363040924072,
        0.6501262187957764,
        0.6797072887420654,
        0.6305868625640869,
        0.7138938903808594,
        0.710547924041748,
        0.6959483623504639
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.2067556381225586,
        0.9370975494384766,
        1.015343427658081,
        0.9529571533203125,
        1.0711321830749512,
        1.1259260177612305,
        0.9743208885192871,
        0.9689171314239502,
        1.0659422874450684,
        1.0879478454589844,
        0.9002113342285156,
        1.1006884574890137,
        1.051816463470459,
        1.106966257095337,
        1.0196733474731445,
        1.1447970867156982,
        0.9570295810699463,
        1.0254063606262207,
        0.8779361248016357,
        0.9903373718261719,
        1.0082545280456543,
        1.0034770965576172,
        0.9916479587554932,
        1.1383204460144043,
        1.0313377380371094,
        1.0502476692199707,
        1.1093204021453857,
        1.1035652160644531,
        1.0296688079833984,
        1.1106348037719727
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.6937739849090576,
        1.5607202053070068,
        1.4196381568908691,
        1.7210676670074463,
        1.6642470359802246,
        1.6366276741027832,
        1.4661409854888916,
        1.7095904350280762,
        1.5685656070709229,
        1.6225004196166992,
        1.6343951225280762,
        1.5327820777893066,
        1.601400375366211,
        1.6259214878082275,
        1.432408094406128,
        1.4209978580474854,
        1.185664176940918,
        1.5596466064453125,
        1.3785884380340576,
        1.5170979499816895,
        1.5399534702301025,
        1.5353367328643799,
        1.4553120136260986,
        1.4288218021392822,
        1.589468240737915,
        1.633927345275879,
        1.5393199920654297,
        1.3495137691497803,
        1.4091598987579346,
        1.614844560623169
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.7715821266174316,
        2.4054481983184814,
        2.2644150257110596,
        2.479335308074951,
        2.3263471126556396,
        1.9044322967529297,
        2.1714060306549072,
        2.1936652660369873,
        2.058474063873291,
        2.311811923980713,
        2.302692174911499,
        2.12587308883667,
        2.2575414180755615,
        2.0496065616607666,
        1.7668108940124512,
        2.1573569774627686,
        1.991365909576416,
        2.1076245307922363,
        2.3562169075012207,
        2.0921518802642822,
        2.113166093826294,
        2.15590238571167,
        2.1627345085144043,
        2.216029405593872,
        1.9009218215942383,
        2.1098878383636475,
        2.3590331077575684,
        2.0325205326080322,
        2.301543712615967,
        2.13200306892395
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.982611894607544,
        2.8422067165374756,
        2.9281768798828125,
        3.0797669887542725,
        2.802323341369629,
        2.8575522899627686,
        2.9968719482421875,
        2.88474702835083,
        3.1157114505767822,
        3.093280792236328,
        3.055246353149414,
        2.9207589626312256,
        2.689627170562744,
        2.677048683166504,
        2.8459126949310303,
        2.86612868309021,
        3.2598795890808105,
        2.965085744857788,
        2.8750741481781006,
        2.941530227661133,
        3.1150577068328857,
        3.2031280994415283,
        2.9329309463500977,
        2.99961256980896,
        3.109851837158203,
        3.1637654304504395,
        3.0613152980804443,
        2.9420907497406006,
        2.8318591117858887,
        3.330522060394287
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.972174882888794,
        3.9865219593048096,
        4.0416953563690186,
        3.993992567062378,
        3.6712536811828613,
        3.942901372909546,
        3.962923526763916,
        4.263305902481079,
        4.165404558181763,
        4.106608152389526,
        3.9424777030944824,
        3.5742757320404053,
        3.9352660179138184,
        3.7402334213256836,
        4.013530492782593,
        4.1523277759552,
        4.099059581756592,
        4.046234607696533,
        4.064364910125732,
        4.133702278137207,
        3.669729709625244,
        4.412496089935303,
        4.105443239212036,
        4.172819137573242,
        3.8644394874572754,
        4.173943281173706,
        3.943557024002075,
        3.769564390182495,
        3.977073907852173,
        4.0939836502075195
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.208091735839844,
        5.147778749465942,
        5.396437883377075,
        5.146025657653809,
        4.892848968505859,
        5.216181993484497,
        5.039215803146362,
        5.41072678565979,
        5.352181673049927,
        5.064443111419678,
        4.475167274475098,
        4.855446815490723,
        4.853579044342041,
        5.149830102920532,
        5.177928447723389,
        4.730039358139038,
        5.229475021362305,
        5.357849836349487,
        4.74896502494812,
        5.0319905281066895,
        5.051344633102417,
        5.375685214996338,
        4.792845964431763,
        5.083967447280884,
        5.3567564487457275,
        4.603173017501831,
        5.135918617248535,
        5.091780662536621,
        5.091756582260132,
        5.003642559051514
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.565260887145996,
        6.50456428527832,
        6.9576497077941895,
        6.367340326309204,
        6.905107736587524,
        6.739983558654785,
        7.062883377075195,
        7.0455427169799805,
        7.046619176864624,
        6.3004302978515625,
        6.369031190872192,
        6.4492878913879395,
        7.182109594345093,
        6.6829729080200195,
        6.742008447647095,
        6.81187629699707,
        6.655563116073608,
        6.3138511180877686,
        7.067657470703125,
        6.917956590652466,
        6.697885036468506,
        6.584900856018066,
        6.733618497848511,
        6.219023704528809,
        6.804794549942017,
        6.6022725105285645,
        6.7546281814575195,
        6.254704236984253,
        6.934218168258667,
        6.346962928771973
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.4332857131958,
        8.098133087158203,
        9.008150100708008,
        8.027833938598633,
        8.733728647232056,
        8.478225708007812,
        9.138976573944092,
        9.011868715286255,
        8.098535537719727,
        7.480075120925903,
        8.284563541412354,
        8.669440031051636,
        8.590672492980957,
        8.472241163253784,
        8.419523477554321,
        8.079158544540405,
        8.37395691871643,
        8.540028810501099,
        8.804627180099487,
        8.08095407485962,
        8.460481405258179,
        7.723504543304443,
        8.386446237564087,
        8.595277547836304,
        8.400966167449951,
        7.901607513427734,
        8.560542106628418,
        7.922854661941528,
        8.450588464736938,
        7.988263130187988
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        10.741103649139404,
        10.420558452606201,
        10.946827411651611,
        10.139482975006104,
        10.629566669464111,
        11.281959772109985,
        11.117899179458618,
        11.0366952419281,
        9.581815481185913,
        10.42352843284607,
        10.537360429763794,
        11.00672197341919,
        10.258487224578857,
        10.643663167953491,
        10.088410377502441,
        10.580583572387695,
        11.023389339447021,
        10.665022611618042,
        10.29331350326538,
        10.80980634689331,
        9.496801614761353,
        10.595725536346436,
        10.731952905654907,
        10.115613460540771,
        10.242883443832397,
        9.97588586807251,
        10.198488473892212,
        10.195544958114624,
        10.511841297149658,
        9.51041054725647
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        13.392551898956299,
        13.152355909347534,
        13.687055826187134,
        13.116343259811401,
        13.399406433105469,
        14.162786483764648,
        14.216367721557617,
        12.621635437011719,
        12.090313196182251,
        12.457778215408325,
        13.532530069351196,
        12.687500953674316,
        13.547410249710083,
        12.514912128448486,
        13.062872886657715,
        13.311251878738403,
        13.150180101394653,
        12.664901733398438,
        12.61663293838501,
        12.499599933624268,
        13.35551643371582,
        13.068816900253296,
        12.349258422851562,
        12.534225463867188,
        12.868158102035522,
        12.395552158355713,
        13.173290014266968,
        11.744231462478638,
        12.836220741271973,
        12.779670000076294
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.390904426574707,
        17.08666157722473,
        16.465282678604126,
        17.53091549873352,
        17.090784072875977,
        18.072908878326416,
        16.898266792297363,
        14.880406141281128,
        16.337426900863647,
        17.05283808708191,
        16.53591227531433,
        16.229245901107788,
        16.653980016708374,
        16.040785789489746,
        17.253002643585205,
        16.237616777420044,
        15.759718656539917,
        16.182369232177734,
        16.22124695777893,
        16.71951651573181,
        16.108219385147095,
        16.039443016052246,
        15.740103006362915,
        16.271803855895996,
        15.399848222732544,
        15.38223123550415,
        16.118122100830078,
        15.67821455001831,
        16.343424081802368,
        15.766462802886963
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        20.02431297302246,
        20.419557809829712,
        19.016547203063965,
        20.92024254798889,
        20.454254627227783,
        20.627257823944092,
        19.377187967300415,
        17.81534767150879,
        18.51328730583191,
        19.961986303329468,
        19.25433087348938,
        19.77429437637329,
        17.719747066497803,
        19.88484787940979,
        19.58559823036194,
        18.464865684509277,
        18.578572273254395,
        19.10474133491516,
        19.447213888168335,
        18.595218896865845,
        18.777631521224976,
        18.067052364349365,
        18.835285425186157,
        19.30435061454773,
        17.44688868522644,
        18.18577241897583,
        18.68456482887268,
        18.37270736694336,
        17.66440439224243,
        18.23040771484375
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.594355583190918,
        24.151350736618042,
        23.148961782455444,
        23.403003931045532,
        24.57344365119934,
        24.689218759536743,
        20.366827249526978,
        21.98942542076111,
        23.585434913635254,
        22.241477966308594,
        22.738479375839233,
        22.30832576751709,
        22.97420883178711,
        23.543027639389038,
        21.906028270721436,
        21.784313201904297,
        22.122264862060547,
        22.771252393722534,
        21.624517679214478,
        22.28874182701111,
        22.29914116859436,
        21.193243741989136,
        22.365938901901245,
        20.484190702438354,
        21.149133443832397,
        21.75906801223755,
        20.601356267929077,
        21.28348731994629,
        20.67740225791931,
        20.271668672561646
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        28.470380306243896,
        28.501339435577393,
        26.442786931991577,
        26.979783296585083,
        28.50198793411255,
        27.0863094329834,
        24.07526135444641,
        25.826451539993286,
        27.621150255203247,
        26.096816778182983,
        26.98233699798584,
        25.582377672195435,
        27.421920776367188,
        26.034190893173218,
        26.71187996864319,
        24.54329228401184,
        27.100514888763428,
        25.297258853912354,
        25.496014833450317,
        25.556629180908203,
        25.040400981903076,
        24.58932590484619,
        24.516008377075195,
        25.003853797912598,
        24.569758653640747,
        23.528080701828003,
        23.80425786972046,
        23.831850051879883,
        23.060580730438232,
        24.624261140823364
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "name_arch": "actprop_2l_h_add_no_heur_feats",
  "name_expt": "triangle_tireworld",
  "train_time": 522.884298
}


==> results/asnets/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add_no_lmcut-2019-07-18.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20",
    "triangle-tire-25",
    "triangle-tire-30"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.5616068840026855,
        0.335193395614624,
        0.19373393058776855,
        0.2819545269012451,
        0.24438047409057617,
        0.25928378105163574,
        0.20033979415893555,
        0.28598546981811523,
        0.2867252826690674,
        0.2781357765197754,
        0.20581793785095215,
        0.24998021125793457,
        0.22991180419921875,
        0.2256603240966797,
        0.2506906986236572,
        0.2653639316558838,
        0.2567174434661865,
        0.2760508060455322,
        0.17029809951782227,
        0.279677152633667,
        0.26922130584716797,
        0.289630651473999,
        0.20601797103881836,
        0.277191162109375,
        0.28913211822509766,
        0.2559189796447754,
        0.22594690322875977,
        0.28284335136413574,
        0.24802827835083008,
        0.2517094612121582
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.701073169708252,
        0.4992218017578125,
        0.4225740432739258,
        0.43547487258911133,
        0.3889496326446533,
        0.49564123153686523,
        0.48642683029174805,
        0.4152979850769043,
        0.47984814643859863,
        0.363328218460083,
        0.464003324508667,
        0.4579200744628906,
        0.40157437324523926,
        0.46897435188293457,
        0.38579750061035156,
        0.46199488639831543,
        0.47590065002441406,
        0.40639781951904297,
        0.4546825885772705,
        0.4947383403778076,
        0.39467382431030273,
        0.4898338317871094,
        0.47221970558166504,
        0.3666567802429199,
        0.4634435176849365,
        0.34826040267944336,
        0.41115665435791016,
        0.3735504150390625,
        0.44229722023010254,
        0.37294983863830566
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.9375452995300293,
        0.7078580856323242,
        0.7085387706756592,
        0.6126022338867188,
        0.7243402004241943,
        0.7182269096374512,
        0.6951858997344971,
        0.6210472583770752,
        0.621772289276123,
        0.7087335586547852,
        0.6253223419189453,
        0.7246310710906982,
        0.6664268970489502,
        0.7847065925598145,
        0.7168340682983398,
        0.703737735748291,
        0.7393255233764648,
        0.72469162940979,
        0.7638905048370361,
        0.5998141765594482,
        0.6803939342498779,
        0.530264139175415,
        0.6389458179473877,
        0.6682260036468506,
        0.6521255970001221,
        0.683901309967041,
        0.6351795196533203,
        0.719989538192749,
        0.7225000858306885,
        0.7034344673156738
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.322930097579956,
        0.9447448253631592,
        1.0254325866699219,
        0.9668078422546387,
        1.0821185111999512,
        1.1353607177734375,
        0.9750070571899414,
        0.9700310230255127,
        1.0638036727905273,
        1.075512409210205,
        0.8963279724121094,
        1.0987298488616943,
        1.0502111911773682,
        1.1059679985046387,
        1.017730712890625,
        1.1360719203948975,
        0.9513921737670898,
        1.0156235694885254,
        0.8754165172576904,
        0.9810409545898438,
        1.0086250305175781,
        1.0049700736999512,
        0.9889857769012451,
        1.1418468952178955,
        1.0284919738769531,
        1.0491852760314941,
        1.1151657104492188,
        1.1041369438171387,
        1.0382394790649414,
        1.1136224269866943
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.695912837982178,
        1.5358107089996338,
        1.4125969409942627,
        1.5691847801208496,
        1.5298526287078857,
        1.5219037532806396,
        1.3815596103668213,
        1.5271201133728027,
        1.5717072486877441,
        1.4889271259307861,
        1.6342954635620117,
        1.4759182929992676,
        1.6025736331939697,
        1.634706735610962,
        1.442185401916504,
        1.4268221855163574,
        1.1924824714660645,
        1.566697120666504,
        1.3939032554626465,
        1.529585838317871,
        1.5565683841705322,
        1.563838243484497,
        1.4772145748138428,
        1.4535458087921143,
        1.621502161026001,
        1.6650948524475098,
        1.5669612884521484,
        1.3768882751464844,
        1.4459834098815918,
        1.6438837051391602
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.378422260284424,
        2.098912239074707,
        2.0010483264923096,
        2.3017735481262207,
        2.2697834968566895,
        1.9275858402252197,
        2.201629877090454,
        2.2112820148468018,
        2.0780112743377686,
        2.350658416748047,
        2.3418033123016357,
        2.167297601699829,
        2.2919650077819824,
        2.093320846557617,
        1.810288906097412,
        2.2066876888275146,
        2.054670572280884,
        2.1861376762390137,
        2.448575496673584,
        2.163877010345459,
        2.1995482444763184,
        2.236921787261963,
        2.2469170093536377,
        2.311868906021118,
        1.9773802757263184,
        2.197596311569214,
        2.4751453399658203,
        2.1306068897247314,
        2.425283908843994,
        2.2550320625305176
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        6.160130739212036,
        2.8756847381591797,
        2.9557785987854004,
        3.0999488830566406,
        2.8260505199432373,
        2.879692554473877,
        3.0134854316711426,
        2.9026596546173096,
        3.133751392364502,
        3.1228959560394287,
        3.0951454639434814,
        2.9595770835876465,
        2.7453765869140625,
        2.724639415740967,
        2.8948545455932617,
        2.920975685119629,
        3.309724807739258,
        3.0079917907714844,
        2.930377960205078,
        3.018876791000366,
        3.159329414367676,
        3.181993246078491,
        2.877187490463257,
        3.057098150253296,
        3.1721031665802,
        3.2245962619781494,
        3.1236801147460938,
        3.027770519256592,
        2.931858539581299,
        3.4302408695220947
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.0948779582977295,
        3.985971212387085,
        4.0385754108428955,
        3.998077869415283,
        3.6473968029022217,
        3.952255964279175,
        3.975215435028076,
        4.272465705871582,
        4.192328453063965,
        4.132232666015625,
        3.978175640106201,
        3.596365213394165,
        3.955470323562622,
        3.7581303119659424,
        4.0434653759002686,
        4.208472490310669,
        4.231150388717651,
        4.079287052154541,
        4.113060474395752,
        4.171956777572632,
        3.7119150161743164,
        4.48763108253479,
        4.170074224472046,
        4.238500356674194,
        3.9473683834075928,
        4.270125150680542,
        4.0597944259643555,
        3.8827903270721436,
        4.0941808223724365,
        4.21294641494751
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.251126289367676,
        5.1587042808532715,
        5.427523851394653,
        5.192747354507446,
        4.976098537445068,
        5.317437410354614,
        5.183074235916138,
        5.583916425704956,
        5.534994125366211,
        5.290009021759033,
        4.691649913787842,
        5.168187379837036,
        5.124837636947632,
        5.45044469833374,
        5.447294473648071,
        5.072648048400879,
        5.594028472900391,
        5.708964109420776,
        5.064800977706909,
        5.416463375091553,
        5.487751245498657,
        5.786531448364258,
        5.141678333282471,
        5.427478313446045,
        5.722841262817383,
        4.993179559707642,
        5.573590278625488,
        5.521831750869751,
        5.526746511459351,
        5.537127256393433
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        9.74837613105774,
        6.594174146652222,
        7.0402069091796875,
        6.453444480895996,
        7.033572435379028,
        6.753801584243774,
        7.287002325057983,
        7.202781438827515,
        7.277541399002075,
        6.468164682388306,
        6.558216094970703,
        6.7576584815979,
        7.4355785846710205,
        6.893985271453857,
        7.00796914100647,
        7.102245807647705,
        7.080753564834595,
        6.6580727100372314,
        7.4684693813323975,
        7.3998472690582275,
        7.201867341995239,
        7.0732421875,
        7.256135940551758,
        6.692276954650879,
        7.326223373413086,
        7.112136363983154,
        7.306957006454468,
        7.071723937988281,
        7.564952611923218,
        6.8609843254089355
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        11.104858160018921,
        8.169844627380371,
        8.961369514465332,
        8.00934386253357,
        8.820082426071167,
        8.691616773605347,
        9.277444124221802,
        9.107656955718994,
        8.277137517929077,
        7.720345497131348,
        8.51205062866211,
        8.970475196838379,
        8.935952425003052,
        8.844432592391968,
        8.873375177383423,
        8.561320543289185,
        8.932230710983276,
        9.141532182693481,
        9.4537832736969,
        8.662657737731934,
        9.076353073120117,
        8.311203241348267,
        9.053656101226807,
        9.273584604263306,
        9.047354221343994,
        8.50218415260315,
        9.233752965927124,
        8.622289419174194,
        9.200757265090942,
        8.749255895614624
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        12.769469499588013,
        10.498044490814209,
        11.218265533447266,
        10.367987871170044,
        10.860324382781982,
        11.547301054000854,
        11.415886640548706,
        11.806649208068848,
        9.94977855682373,
        10.878906965255737,
        11.082939863204956,
        11.698153018951416,
        11.186130046844482,
        11.623305797576904,
        10.912765741348267,
        11.464324712753296,
        12.011751174926758,
        11.57110595703125,
        11.204813241958618,
        11.928928136825562,
        10.30954384803772,
        11.634134292602539,
        11.797457218170166,
        11.097790956497192,
        11.312412738800049,
        10.958181858062744,
        11.20591402053833,
        11.166567087173462,
        11.482153415679932,
        10.38041615486145
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.753475189208984,
        13.28366732597351,
        13.94275164604187,
        13.3806471824646,
        13.611337900161743,
        14.52423906326294,
        14.723472118377686,
        13.329294443130493,
        12.753289461135864,
        13.23585295677185,
        14.527839422225952,
        13.708217859268188,
        14.613799571990967,
        13.642845392227173,
        14.14448881149292,
        14.436041831970215,
        14.254673480987549,
        13.895110845565796,
        13.87949514389038,
        13.750258684158325,
        14.661718130111694,
        14.310966968536377,
        13.457066774368286,
        13.655956745147705,
        13.973077774047852,
        13.424529314041138,
        14.20854115486145,
        12.595475435256958,
        13.725869417190552,
        13.650405406951904
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        17.133996725082397,
        16.837525129318237,
        16.46321153640747,
        17.312718629837036,
        17.164088249206543,
        18.244093894958496,
        17.645703077316284,
        15.540318250656128,
        17.412309169769287,
        17.957086086273193,
        17.94043517112732,
        17.636276245117188,
        17.753108501434326,
        17.46515989303589,
        18.432674407958984,
        17.372052907943726,
        16.99220585823059,
        17.61947536468506,
        17.65821409225464,
        18.128806352615356,
        17.391626834869385,
        17.199479818344116,
        16.822873830795288,
        17.424128532409668,
        16.537884950637817,
        16.497917652130127,
        17.08571171760559,
        16.49438977241516,
        17.098618030548096,
        16.45236611366272
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.958682537078857,
        20.640747547149658,
        19.223543882369995,
        21.228121519088745,
        21.477722644805908,
        21.640604734420776,
        20.661598205566406,
        19.213331937789917,
        20.10283136367798,
        22.19996428489685,
        20.780150413513184,
        21.61009430885315,
        19.420747995376587,
        21.812338829040527,
        21.55458116531372,
        20.454206705093384,
        20.075727462768555,
        20.62580943107605,
        20.739558458328247,
        19.883725881576538,
        20.102792024612427,
        19.352867603302002,
        20.08105993270874,
        20.689576864242554,
        18.95997166633606,
        19.56537175178528,
        20.343297958374023,
        19.94494104385376,
        19.107120037078857,
        19.78621244430542
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        23.30724263191223,
        24.081209421157837,
        23.393378734588623,
        24.128937244415283,
        26.10764765739441,
        26.385748386383057,
        21.7094087600708,
        23.825168132781982,
        25.716634035110474,
        24.225316524505615,
        24.874276876449585,
        24.50333595275879,
        25.0535089969635,
        25.60575270652771,
        23.370768308639526,
        23.105925798416138,
        23.692074060440063,
        24.234431743621826,
        22.749844789505005,
        23.66575574874878,
        23.77036190032959,
        22.962379455566406,
        24.204352378845215,
        22.10928726196289,
        22.83149552345276,
        23.94868516921997,
        22.504289388656616,
        22.93178939819336,
        22.367806911468506,
        21.958414316177368
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        27.44537615776062,
        30.47309374809265,
        28.473032474517822,
        30.330678701400757,
        32.167601108551025,
        30.084558248519897,
        26.797907829284668,
        27.86243963241577,
        30.719932317733765,
        28.306631803512573,
        29.09193754196167,
        27.058711528778076,
        28.665828227996826,
        27.358882665634155,
        27.891711235046387,
        25.651941537857056,
        28.367430925369263,
        26.89101529121399,
        27.020114183425903,
        27.04779553413391,
        26.805936098098755,
        26.58777356147766,
        26.30520534515381,
        26.461127042770386,
        26.28432846069336,
        25.548155784606934,
        25.733174324035645,
        25.66803789138794,
        24.98275065422058,
        26.650960683822632
      ]
    },
    {
      "cost": [
        143,
        148,
        146,
        156,
        149,
        135,
        150,
        149,
        147,
        153,
        152,
        154,
        146,
        152,
        150,
        148,
        147,
        148,
        146,
        153,
        144,
        151,
        141,
        152,
        148,
        150,
        153,
        159,
        156,
        142
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        53.51950407028198,
        56.28254532814026,
        56.05633068084717,
        59.29454970359802,
        56.79026651382446,
        50.04386329650879,
        54.293609380722046,
        53.51773953437805,
        53.26877021789551,
        54.59922742843628,
        54.013153314590454,
        53.733407974243164,
        50.43940043449402,
        52.311296701431274,
        51.75938582420349,
        50.43171167373657,
        50.11200761795044,
        50.38205075263977,
        49.17559218406677,
        51.53020095825195,
        47.96418738365173,
        50.21260619163513,
        46.51873588562012,
        49.87686777114868,
        48.156524658203125,
        48.548025369644165,
        48.76945781707764,
        50.608306646347046,
        49.834723472595215,
        45.76430869102478
      ]
    },
    {
      "cost": [
        175,
        174,
        180,
        182,
        165,
        181,
        178,
        177,
        185,
        182,
        175,
        181,
        178,
        180,
        176,
        180,
        178,
        175,
        176,
        178,
        177,
        181,
        190,
        187,
        174,
        175,
        164,
        191,
        179,
        175
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        97.75881600379944,
        98.06112909317017,
        99.67733383178711,
        97.47534275054932,
        87.4678680896759,
        95.4011218547821,
        91.8757815361023,
        90.24785566329956,
        93.6194326877594,
        91.43555545806885,
        87.09049224853516,
        89.2709550857544,
        86.98206806182861,
        86.73890948295593,
        83.30021095275879,
        84.89168071746826,
        83.8783175945282,
        79.22407031059265,
        79.10536217689514,
        80.3581120967865,
        81.79302215576172,
        82.02654719352722,
        85.66642189025879,
        84.93587565422058,
        80.37620496749878,
        79.75871062278748,
        73.87567591667175,
        86.51597833633423,
        82.51708006858826,
        80.16333532333374
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    25,
    30
  ],
  "name_arch": "actprop_2l_h_add_no_lmcut",
  "name_expt": "triangle_tireworld",
  "train_time": 565.460091
}


==> results/asnets/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add_old_style_pool-2020-01-24.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.45343852043151855,
        0.28911256790161133,
        0.19842195510864258,
        0.28910064697265625,
        0.2474212646484375,
        0.25807762145996094,
        0.20133709907531738,
        0.291792631149292,
        0.28165388107299805,
        0.27582406997680664,
        0.21190857887268066,
        0.25475335121154785,
        0.22794818878173828,
        0.22101497650146484,
        0.2541933059692383,
        0.26458024978637695,
        0.2604532241821289,
        0.22851896286010742,
        0.2363138198852539,
        0.2852599620819092,
        0.2191300392150879,
        0.28364086151123047,
        0.2621185779571533,
        0.2765662670135498,
        0.2993130683898926,
        0.20435142517089844,
        0.28485798835754395,
        0.2841074466705322,
        0.2517662048339844,
        0.20320725440979004
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.5853219032287598,
        0.5009801387786865,
        0.43034815788269043,
        0.4365849494934082,
        0.3913111686706543,
        0.507695198059082,
        0.4841277599334717,
        0.42851853370666504,
        0.48526763916015625,
        0.36798977851867676,
        0.478363037109375,
        0.46086573600769043,
        0.4176061153411865,
        0.47783637046813965,
        0.3952016830444336,
        0.478060245513916,
        0.48682379722595215,
        0.4207277297973633,
        0.46886205673217773,
        0.51499342918396,
        0.41245198249816895,
        0.5097708702087402,
        0.49716806411743164,
        0.3892529010772705,
        0.49153661727905273,
        0.3628702163696289,
        0.43060922622680664,
        0.4633164405822754,
        0.4659090042114258,
        0.4032320976257324
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.8721117973327637,
        0.7638647556304932,
        0.7596988677978516,
        0.6657567024230957,
        0.7805218696594238,
        0.7853825092315674,
        0.757188081741333,
        0.6895661354064941,
        0.6823821067810059,
        0.8357639312744141,
        0.6949024200439453,
        0.7884383201599121,
        0.7209255695343018,
        0.7836151123046875,
        0.7896902561187744,
        0.7681238651275635,
        0.8182156085968018,
        0.7910699844360352,
        0.8388276100158691,
        0.6562237739562988,
        0.7340738773345947,
        0.5813512802124023,
        0.689861536026001,
        0.7998285293579102,
        0.6713335514068604,
        0.7462811470031738,
        0.765843391418457,
        0.8007485866546631,
        0.7486255168914795,
        0.7887492179870605
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.3182241916656494,
        1.0228466987609863,
        1.1453561782836914,
        1.206284761428833,
        1.3695144653320312,
        1.186382532119751,
        1.0865797996520996,
        1.1088299751281738,
        1.324470043182373,
        1.4254648685455322,
        1.0172669887542725,
        1.330636739730835,
        1.204688549041748,
        1.4871208667755127,
        1.273458480834961,
        1.4443244934082031,
        1.1167564392089844,
        1.1782267093658447,
        0.9631478786468506,
        1.1062507629394531,
        1.1445667743682861,
        1.1599829196929932,
        1.0741355419158936,
        1.2592556476593018,
        1.1260910034179688,
        1.158515453338623,
        1.2184817790985107,
        1.1549580097198486,
        1.1396429538726807,
        1.2292516231536865
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.845428705215454,
        1.689615249633789,
        1.5964488983154297,
        1.7516465187072754,
        1.711181640625,
        1.7170829772949219,
        1.4779021739959717,
        1.831162929534912,
        1.744396448135376,
        1.5857489109039307,
        1.8456881046295166,
        1.6430039405822754,
        1.877464771270752,
        1.730820894241333,
        1.648954153060913,
        1.5734636783599854,
        1.2873318195343018,
        1.6805737018585205,
        1.6404037475585938,
        1.6994173526763916,
        1.7319614887237549,
        1.7410459518432617,
        1.6071929931640625,
        1.6241278648376465,
        1.8571932315826416,
        1.695904016494751,
        1.803889513015747,
        1.5310542583465576,
        1.6157708168029785,
        1.8236863613128662
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.726057291030884,
        2.4773337841033936,
        2.329394578933716,
        2.7355294227600098,
        2.5854480266571045,
        2.2504847049713135,
        2.672973394393921,
        2.5326263904571533,
        2.4167420864105225,
        2.6858699321746826,
        2.608625888824463,
        2.4335033893585205,
        2.624098777770996,
        2.391324043273926,
        2.008180856704712,
        2.5235557556152344,
        2.2397563457489014,
        2.3393983840942383,
        2.760747194290161,
        2.4001643657684326,
        2.407158851623535,
        2.4586565494537354,
        2.4794912338256836,
        2.5432145595550537,
        2.257883310317993,
        2.3956148624420166,
        2.713101863861084,
        2.390166997909546,
        2.6451237201690674,
        2.5012478828430176
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.4789750576019287,
        3.347541093826294,
        3.451425313949585,
        3.657832145690918,
        3.294395685195923,
        3.3756914138793945,
        3.640838146209717,
        3.3991236686706543,
        3.6445674896240234,
        3.529486656188965,
        3.6122524738311768,
        3.3451530933380127,
        3.2023565769195557,
        3.1279587745666504,
        3.2641639709472656,
        3.358644962310791,
        3.8360462188720703,
        3.4565534591674805,
        3.356384515762329,
        3.4578380584716797,
        3.654721736907959,
        3.6321327686309814,
        3.2781128883361816,
        3.480138063430786,
        3.655998945236206,
        3.720240354537964,
        3.4938416481018066,
        3.360769510269165,
        3.316075563430786,
        3.826307773590088
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.954771041870117,
        4.847118139266968,
        4.8864991664886475,
        4.7973363399505615,
        4.2650086879730225,
        4.7183918952941895,
        4.6594696044921875,
        5.0261313915252686,
        4.974254608154297,
        4.834097385406494,
        4.726588249206543,
        4.281682252883911,
        4.619967937469482,
        4.332218408584595,
        4.633651256561279,
        4.936501502990723,
        4.9427173137664795,
        4.80076265335083,
        4.6948864459991455,
        4.747868299484253,
        4.416782379150391,
        5.085460424423218,
        4.861043930053711,
        4.760049343109131,
        4.454480171203613,
        4.807701826095581,
        4.710352897644043,
        4.406592845916748,
        4.602883338928223,
        4.946363210678101
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        7.1551833152771,
        6.541879653930664,
        6.619009256362915,
        6.396803379058838,
        6.054620265960693,
        6.461173057556152,
        6.181351661682129,
        6.562578439712524,
        6.654770612716675,
        6.450230598449707,
        5.503161191940308,
        6.02290678024292,
        6.000592947006226,
        6.350200653076172,
        6.4673919677734375,
        5.988274335861206,
        6.482828855514526,
        6.773697853088379,
        5.904577970504761,
        6.235016822814941,
        6.320794343948364,
        6.721469163894653,
        6.010928392410278,
        6.210146427154541,
        6.800180673599243,
        5.764810562133789,
        6.318926095962524,
        6.417935609817505,
        6.469025373458862,
        6.410747051239014
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.350256204605103,
        8.418723583221436,
        8.76742696762085,
        8.151405572891235,
        8.717156171798706,
        8.413003206253052,
        8.763691902160645,
        8.816094398498535,
        8.797609806060791,
        7.754756450653076,
        7.766760587692261,
        7.964758396148682,
        8.730196714401245,
        8.096750020980835,
        8.406431198120117,
        8.221039295196533,
        8.489587306976318,
        7.9477903842926025,
        8.880275011062622,
        8.887302875518799,
        8.486902475357056,
        8.273712396621704,
        8.43398904800415,
        7.658369779586792,
        8.861823320388794,
        8.503527164459229,
        8.494478702545166,
        7.819757461547852,
        8.926124095916748,
        8.000653505325317
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        11.020538806915283,
        10.84526014328003,
        11.480716705322266,
        10.353436708450317,
        11.394187927246094,
        10.769686460494995,
        11.442147254943848,
        11.45129132270813,
        10.021998405456543,
        9.323052644729614,
        10.52684760093689,
        10.955387592315674,
        10.729854583740234,
        10.940381526947021,
        10.959938526153564,
        10.537386894226074,
        11.223509073257446,
        11.338523149490356,
        11.747221946716309,
        10.643364906311035,
        11.232558250427246,
        10.572906494140625,
        11.233859777450562,
        11.677758693695068,
        10.838056802749634,
        10.294695138931274,
        11.039997339248657,
        10.405044317245483,
        11.230180740356445,
        10.473372220993042
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.490962266921997,
        14.27432632446289,
        14.9078209400177,
        13.276495218276978,
        14.198750019073486,
        14.394312620162964,
        14.51290512084961,
        14.288199424743652,
        12.404551029205322,
        13.995238542556763,
        14.035236358642578,
        14.655893087387085,
        13.557488203048706,
        13.915640354156494,
        13.871976375579834,
        13.707147359848022,
        15.122214078903198,
        14.418404340744019,
        13.48694396018982,
        14.62708592414856,
        12.95100474357605,
        13.911497354507446,
        14.781938552856445,
        13.803863048553467,
        13.799357414245605,
        13.37025785446167,
        13.937070846557617,
        13.785144567489624,
        14.031177282333374,
        12.36811637878418
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.0856876373291,
        18.433124780654907,
        18.793999671936035,
        17.88765549659729,
        17.89710760116577,
        18.96673011779785,
        19.390974283218384,
        16.93687152862549,
        15.417343378067017,
        17.322518348693848,
        18.907487630844116,
        17.287941932678223,
        19.288925886154175,
        17.770017385482788,
        18.22278380393982,
        18.928351163864136,
        18.651880502700806,
        17.736481189727783,
        18.33210563659668,
        16.80693531036377,
        18.94110870361328,
        18.3922381401062,
        16.67727518081665,
        17.41102695465088,
        18.23843812942505,
        17.70047354698181,
        18.402045726776123,
        16.48567032814026,
        17.97886085510254,
        18.275084495544434
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        24.75664782524109,
        23.81600284576416,
        23.331640005111694,
        23.739721298217773,
        22.594144582748413,
        24.716240882873535,
        23.280721187591553,
        20.39468789100647,
        22.592201232910156,
        23.870864391326904,
        22.86298966407776,
        22.67100715637207,
        23.794501543045044,
        22.66913604736328,
        24.133628129959106,
        23.062094688415527,
        22.642446756362915,
        23.194464921951294,
        21.859355688095093,
        23.977820873260498,
        21.745448112487793,
        22.893201112747192,
        22.599544286727905,
        23.566022396087646,
        21.817047595977783,
        22.607229948043823,
        23.408335208892822,
        22.26353430747986,
        23.20715022087097,
        21.916093349456787
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        30.000109910964966,
        30.014904737472534,
        27.9651358127594,
        29.47449517250061,
        29.247940063476562,
        29.66878056526184,
        28.56388211250305,
        25.058512449264526,
        27.346466541290283,
        29.275304555892944,
        27.78975009918213,
        28.864159107208252,
        25.730798721313477,
        29.73828411102295,
        29.468523025512695,
        26.741337537765503,
        28.2900607585907,
        27.803624629974365,
        28.515406847000122,
        27.51391291618347,
        27.360369443893433,
        26.551024675369263,
        28.07898759841919,
        28.520074129104614,
        25.912755250930786,
        26.10552453994751,
        28.032585382461548,
        27.368239641189575,
        26.585421323776245,
        27.535075187683105
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        37.00682044029236,
        36.72587442398071,
        35.35960936546326,
        35.16784977912903,
        38.25645303726196,
        37.74983048439026,
        31.86963129043579,
        33.92933678627014,
        35.50799798965454,
        34.637144804000854,
        34.994210720062256,
        35.668501138687134,
        36.541497230529785,
        37.0248076915741,
        34.17997860908508,
        32.89293122291565,
        34.73649287223816,
        34.73704528808594,
        33.82079482078552,
        35.523043155670166,
        34.242958784103394,
        33.29499697685242,
        34.556896924972534,
        31.790375232696533,
        32.930049896240234,
        33.36538910865784,
        32.09210205078125,
        33.48592257499695,
        34.04476809501648,
        31.59459614753723
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        46.77715826034546,
        46.25645327568054,
        44.37263107299805,
        44.66027116775513,
        47.297220945358276,
        46.62610626220703,
        40.55125379562378,
        44.99627709388733,
        47.965699911117554,
        44.61723589897156,
        46.81102752685547,
        43.86761832237244,
        47.1253719329834,
        42.34500598907471,
        44.61211538314819,
        40.20252275466919,
        46.12985301017761,
        42.69686222076416,
        44.03843569755554,
        42.78987121582031,
        42.43821597099304,
        43.48620080947876,
        41.62439846992493,
        42.12341809272766,
        40.361955404281616,
        40.86081147193909,
        40.758562088012695,
        41.19721031188965,
        39.47614240646362,
        41.001327991485596
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20
  ],
  "name_arch": "actprop_2l_h_add_old_style_pool",
  "name_expt": "triangle_tireworld",
  "train_time": 526.349063
}


==> results/asnets/results-experiments.triangle_tireworld-experiments.actprop_2l_h_add_pe-2019-07-18.json <==
{
  "eval_names": [
    "triangle-tire-4",
    "triangle-tire-5",
    "triangle-tire-6",
    "triangle-tire-7",
    "triangle-tire-8",
    "triangle-tire-9",
    "triangle-tire-10",
    "triangle-tire-11",
    "triangle-tire-12",
    "triangle-tire-13",
    "triangle-tire-14",
    "triangle-tire-15",
    "triangle-tire-16",
    "triangle-tire-17",
    "triangle-tire-18",
    "triangle-tire-19",
    "triangle-tire-20",
    "triangle-tire-25"
  ],
  "eval_runs": [
    {
      "cost": [
        22,
        25,
        22,
        25,
        21,
        22,
        22,
        25,
        25,
        24,
        23,
        22,
        19,
        24,
        24,
        24,
        23,
        24,
        20,
        25,
        24,
        26,
        23,
        24,
        26,
        22,
        26,
        25,
        22,
        22
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.1417038440704346,
        0.3037874698638916,
        0.2105271816253662,
        0.306626558303833,
        0.26050615310668945,
        0.2722513675689697,
        0.21622204780578613,
        0.3094921112060547,
        0.3028430938720703,
        0.2942976951599121,
        0.22254490852355957,
        0.26508069038391113,
        0.24821043014526367,
        0.2484755516052246,
        0.29624128341674805,
        0.2759060859680176,
        0.2836339473724365,
        0.3071458339691162,
        0.1896977424621582,
        0.3068974018096924,
        0.2967526912689209,
        0.3111844062805176,
        0.22431159019470215,
        0.2972397804260254,
        0.3112912178039551,
        0.2773926258087158,
        0.2432856559753418,
        0.2940502166748047,
        0.2574427127838135,
        0.26949477195739746
      ]
    },
    {
      "cost": [
        27,
        31,
        30,
        26,
        27,
        32,
        31,
        30,
        30,
        25,
        29,
        29,
        29,
        29,
        27,
        30,
        30,
        31,
        30,
        32,
        28,
        31,
        32,
        27,
        30,
        24,
        25,
        28,
        29,
        27
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        0.7376134395599365,
        0.6122910976409912,
        0.5150039196014404,
        0.5038321018218994,
        0.44507884979248047,
        0.5770196914672852,
        0.5541980266571045,
        0.4822425842285156,
        0.5455982685089111,
        0.4134650230407715,
        0.5295145511627197,
        0.5169527530670166,
        0.46504712104797363,
        0.5320146083831787,
        0.4381375312805176,
        0.5203649997711182,
        0.5411088466644287,
        0.467531681060791,
        0.5172524452209473,
        0.5550355911254883,
        0.4239976406097412,
        0.5294458866119385,
        0.515406608581543,
        0.4043920040130615,
        0.5100245475769043,
        0.4359323978424072,
        0.44365882873535156,
        0.40361618995666504,
        0.4788680076599121,
        0.4079475402832031
      ]
    },
    {
      "cost": [
        34,
        35,
        35,
        33,
        37,
        37,
        35,
        34,
        30,
        36,
        34,
        37,
        33,
        37,
        37,
        36,
        38,
        37,
        39,
        32,
        34,
        28,
        31,
        37,
        32,
        34,
        35,
        37,
        37,
        35
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.055800199508667,
        0.8071725368499756,
        0.7745568752288818,
        0.6718511581420898,
        0.7865564823150635,
        0.7920675277709961,
        0.7729856967926025,
        0.695993185043335,
        0.6942002773284912,
        0.8478550910949707,
        0.7060098648071289,
        0.8086493015289307,
        0.7370102405548096,
        0.7975480556488037,
        0.8011364936828613,
        0.7839593887329102,
        0.8291914463043213,
        0.8035159111022949,
        0.8518795967102051,
        0.6652286052703857,
        0.7484402656555176,
        0.5836746692657471,
        0.7017459869384766,
        0.7510557174682617,
        0.7320702075958252,
        0.758289098739624,
        0.7088205814361572,
        0.7996664047241211,
        0.7987685203552246,
        0.7818629741668701
      ]
    },
    {
      "cost": [
        41,
        38,
        41,
        38,
        45,
        41,
        39,
        38,
        43,
        41,
        38,
        43,
        43,
        44,
        41,
        44,
        38,
        41,
        33,
        39,
        40,
        40,
        40,
        43,
        42,
        42,
        42,
        42,
        41,
        42
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        1.272416114807129,
        0.9775228500366211,
        1.098872423171997,
        1.02131986618042,
        1.209338903427124,
        1.137963056564331,
        1.043304204940796,
        1.034210205078125,
        1.142310380935669,
        1.139075756072998,
        0.9431567192077637,
        1.153343915939331,
        1.1072595119476318,
        1.1511402130126953,
        1.0862431526184082,
        1.209090232849121,
        1.0029394626617432,
        1.0912697315216064,
        0.9267628192901611,
        1.03273344039917,
        1.0663566589355469,
        1.178487777709961,
        1.0800185203552246,
        1.2177836894989014,
        1.090674877166748,
        1.1176867485046387,
        1.1742634773254395,
        1.111581802368164,
        1.1008665561676025,
        1.1788341999053955
      ]
    },
    {
      "cost": [
        47,
        47,
        44,
        48,
        49,
        46,
        43,
        49,
        48,
        45,
        51,
        47,
        49,
        51,
        45,
        45,
        38,
        48,
        43,
        46,
        50,
        47,
        47,
        45,
        50,
        49,
        50,
        42,
        45,
        51
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        4.443870306015015,
        1.6567983627319336,
        1.5757358074188232,
        1.7220139503479004,
        1.6875319480895996,
        1.6886892318725586,
        1.506640911102295,
        1.7468807697296143,
        1.7370514869689941,
        1.585386037826538,
        1.8004720211029053,
        1.6170411109924316,
        1.785933017730713,
        1.8217391967773438,
        1.600827932357788,
        1.584735631942749,
        1.2893729209899902,
        1.6946048736572266,
        1.570754051208496,
        1.763056993484497,
        1.7403864860534668,
        1.7561423778533936,
        1.6254255771636963,
        1.6364073753356934,
        1.8046660423278809,
        1.8383936882019043,
        1.7638661861419678,
        1.5524637699127197,
        1.669062852859497,
        1.8694965839385986
      ]
    },
    {
      "cost": [
        52,
        52,
        49,
        57,
        54,
        46,
        55,
        54,
        51,
        56,
        56,
        54,
        54,
        51,
        44,
        53,
        50,
        52,
        58,
        53,
        52,
        54,
        54,
        56,
        47,
        52,
        59,
        52,
        57,
        54
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        2.5406246185302734,
        2.3229176998138428,
        2.1852409839630127,
        2.5609824657440186,
        2.4143199920654297,
        2.0712881088256836,
        2.4532909393310547,
        2.3783299922943115,
        2.2727441787719727,
        2.5301125049591064,
        2.494457483291626,
        2.3394217491149902,
        2.5070040225982666,
        2.30238938331604,
        1.9428176879882812,
        2.436160087585449,
        2.1747848987579346,
        2.293719530105591,
        2.7047531604766846,
        2.337080478668213,
        2.3676106929779053,
        2.41203236579895,
        2.421245574951172,
        2.507925033569336,
        2.205192804336548,
        2.343864917755127,
        2.6582086086273193,
        2.349062442779541,
        2.601771831512451,
        2.4332776069641113
      ]
    },
    {
      "cost": [
        58,
        57,
        59,
        61,
        55,
        58,
        59,
        57,
        62,
        62,
        60,
        59,
        54,
        53,
        57,
        57,
        64,
        59,
        57,
        59,
        61,
        61,
        55,
        60,
        61,
        63,
        61,
        59,
        56,
        66
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        3.43434739112854,
        3.2473838329315186,
        3.2825205326080322,
        3.5405545234680176,
        3.251446008682251,
        3.290003776550293,
        3.377542734146118,
        3.2407233715057373,
        3.5173940658569336,
        3.3808021545410156,
        3.4642374515533447,
        3.2344937324523926,
        3.092766284942627,
        3.0337893962860107,
        3.163482666015625,
        3.2259600162506104,
        3.706467866897583,
        3.3469419479370117,
        3.2630300521850586,
        3.3598499298095703,
        3.535734176635742,
        3.5248053073883057,
        3.1909024715423584,
        3.4026875495910645,
        3.5997564792633057,
        3.6360931396484375,
        3.434994697570801,
        3.325309991836548,
        3.3019847869873047,
        3.8292038440704346
      ]
    },
    {
      "cost": [
        63,
        65,
        65,
        65,
        60,
        64,
        63,
        70,
        67,
        66,
        64,
        58,
        63,
        61,
        64,
        67,
        67,
        65,
        65,
        67,
        60,
        70,
        66,
        69,
        63,
        67,
        66,
        61,
        65,
        67
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        5.026639461517334,
        4.850919485092163,
        4.796924829483032,
        4.756021738052368,
        4.197862863540649,
        4.681430339813232,
        4.727535009384155,
        5.030776739120483,
        5.053622245788574,
        4.906666278839111,
        4.749014139175415,
        4.353284120559692,
        4.686542749404907,
        4.399923324584961,
        4.681363105773926,
        4.998658895492554,
        5.050093173980713,
        4.944299936294556,
        4.841989517211914,
        4.944436311721802,
        4.7202723026275635,
        5.29588508605957,
        5.000557899475098,
        4.962178707122803,
        4.5735180377960205,
        4.999485492706299,
        5.029407739639282,
        4.604936361312866,
        4.762231111526489,
        5.178631067276001
      ]
    },
    {
      "cost": [
        69,
        69,
        74,
        70,
        67,
        72,
        70,
        74,
        75,
        71,
        63,
        69,
        67,
        73,
        73,
        67,
        74,
        76,
        67,
        71,
        73,
        75,
        69,
        72,
        76,
        66,
        73,
        73,
        73,
        71
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.945249319076538,
        6.260519981384277,
        6.502898931503296,
        6.2634313106536865,
        6.041843891143799,
        6.506873846054077,
        6.212524890899658,
        6.619708776473999,
        6.7198646068573,
        6.600783586502075,
        5.745158433914185,
        6.212580680847168,
        6.248820781707764,
        6.577340841293335,
        6.747050523757935,
        6.219635248184204,
        7.067600727081299,
        7.019837379455566,
        6.133259057998657,
        6.500730991363525,
        6.49031138420105,
        6.94595193862915,
        6.184338331222534,
        6.435291290283203,
        6.997637033462524,
        5.943246364593506,
        6.529197692871094,
        6.6071624755859375,
        6.583789825439453,
        6.493991374969482
      ]
    },
    {
      "cost": [
        74,
        74,
        79,
        72,
        78,
        75,
        81,
        79,
        80,
        71,
        72,
        73,
        81,
        76,
        77,
        78,
        76,
        73,
        82,
        81,
        78,
        77,
        79,
        73,
        80,
        78,
        79,
        74,
        82,
        75
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        8.070656061172485,
        8.034185647964478,
        8.636613130569458,
        7.925666093826294,
        8.330049991607666,
        8.10907769203186,
        8.479949712753296,
        8.603863000869751,
        8.622035503387451,
        7.634286165237427,
        7.72252631187439,
        8.0674147605896,
        8.719390153884888,
        8.046561241149902,
        8.352695226669312,
        8.217190027236938,
        8.438576936721802,
        7.998454570770264,
        8.944185256958008,
        8.87343692779541,
        8.454833507537842,
        8.287107944488525,
        8.465394973754883,
        7.645973205566406,
        8.752050161361694,
        8.588744163513184,
        8.714030742645264,
        7.862265348434448,
        8.973026990890503,
        8.178333759307861
      ]
    },
    {
      "cost": [
        80,
        79,
        86,
        77,
        84,
        82,
        88,
        86,
        79,
        72,
        80,
        84,
        84,
        84,
        83,
        81,
        83,
        86,
        88,
        82,
        85,
        78,
        84,
        87,
        85,
        81,
        87,
        81,
        86,
        82
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        13.028380393981934,
        10.578155040740967,
        11.284208536148071,
        10.215345621109009,
        11.482172012329102,
        10.82755184173584,
        11.894918203353882,
        11.795644998550415,
        10.363147974014282,
        9.873427391052246,
        10.966137409210205,
        11.463168382644653,
        11.057355165481567,
        11.26659369468689,
        11.199819564819336,
        10.620519638061523,
        11.276275873184204,
        11.544264078140259,
        11.840747117996216,
        10.769342422485352,
        11.400806188583374,
        10.688683271408081,
        11.382680177688599,
        11.774515151977539,
        11.005565881729126,
        10.408183336257935,
        11.237807273864746,
        10.558227300643921,
        11.568504333496094,
        10.6496901512146
      ]
    },
    {
      "cost": [
        88,
        86,
        91,
        83,
        87,
        93,
        91,
        90,
        79,
        86,
        87,
        93,
        87,
        90,
        86,
        91,
        94,
        91,
        88,
        93,
        82,
        92,
        93,
        88,
        90,
        87,
        89,
        90,
        92,
        83
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        14.024841785430908,
        13.506230592727661,
        14.18066930770874,
        12.750439643859863,
        13.757866382598877,
        14.105489015579224,
        14.343018531799316,
        14.291061639785767,
        12.400211811065674,
        14.009658813476562,
        14.062312602996826,
        14.607301235198975,
        13.669321775436401,
        14.051444053649902,
        14.157769680023193,
        13.922827005386353,
        15.284315347671509,
        14.648101806640625,
        13.658447027206421,
        14.601786851882935,
        12.85291075706482,
        13.858873128890991,
        14.732807397842407,
        13.933760404586792,
        13.833032846450806,
        13.437644481658936,
        13.966791868209839,
        13.942049264907837,
        14.047621488571167,
        12.506833553314209
      ]
    },
    {
      "cost": [
        94,
        92,
        95,
        92,
        93,
        99,
        100,
        90,
        87,
        90,
        98,
        93,
        99,
        92,
        96,
        98,
        97,
        94,
        94,
        94,
        100,
        98,
        93,
        94,
        97,
        93,
        100,
        89,
        97,
        97
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        19.34863591194153,
        18.55465054512024,
        19.15864610671997,
        18.320502281188965,
        18.883201360702515,
        19.99711298942566,
        20.472330570220947,
        18.042023420333862,
        16.2692232131958,
        18.23801302909851,
        19.785484790802002,
        17.99994659423828,
        20.160848379135132,
        18.46770739555359,
        18.96473002433777,
        19.408817529678345,
        18.94362759590149,
        18.016224145889282,
        18.526357412338257,
        17.123685598373413,
        19.3020179271698,
        19.00976037979126,
        17.328789234161377,
        18.113157987594604,
        18.896254301071167,
        18.254392862319946,
        18.882729053497314,
        17.007980585098267,
        18.484510898590088,
        18.657448053359985
      ]
    },
    {
      "cost": [
        100,
        100,
        95,
        102,
        100,
        106,
        101,
        90,
        99,
        104,
        101,
        100,
        102,
        99,
        107,
        102,
        98,
        101,
        102,
        105,
        102,
        101,
        99,
        103,
        99,
        98,
        103,
        100,
        104,
        101
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        27.24400234222412,
        26.523363828659058,
        26.007933378219604,
        26.771120071411133,
        25.067787408828735,
        30.095024347305298,
        27.34397292137146,
        24.36272954940796,
        25.425644159317017,
        24.10028100013733,
        23.036540031433105,
        22.6586811542511,
        23.869640827178955,
        22.884809970855713,
        24.759765625,
        23.454463720321655,
        22.761074542999268,
        23.277623176574707,
        21.802570343017578,
        24.107284784317017,
        21.736072778701782,
        23.15283203125,
        22.617728233337402,
        23.8589129447937,
        22.141080379486084,
        22.968567848205566,
        23.688467025756836,
        22.432639598846436,
        23.502563953399658,
        22.544063091278076
      ]
    },
    {
      "cost": [
        104,
        107,
        100,
        109,
        108,
        111,
        105,
        97,
        102,
        111,
        106,
        110,
        99,
        112,
        111,
        106,
        105,
        109,
        110,
        106,
        108,
        104,
        108,
        111,
        102,
        106,
        110,
        108,
        103,
        107
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        31.59422278404236,
        31.904078483581543,
        31.58395552635193,
        31.496220588684082,
        30.928839445114136,
        31.204066276550293,
        29.832331895828247,
        26.261810541152954,
        28.61742067337036,
        30.720942974090576,
        29.042696237564087,
        30.257219314575195,
        26.86625862121582,
        31.040820837020874,
        30.825496673583984,
        27.89955997467041,
        29.576221466064453,
        29.066811561584473,
        29.514715433120728,
        28.563321352005005,
        28.422020196914673,
        27.581262588500977,
        29.308614015579224,
        29.506417274475098,
        26.937114715576172,
        27.347248077392578,
        29.312757968902588,
        28.616539239883423,
        27.893319606781006,
        28.414400815963745
      ]
    },
    {
      "cost": [
        110,
        112,
        108,
        111,
        119,
        120,
        100,
        108,
        117,
        111,
        114,
        112,
        115,
        119,
        111,
        111,
        113,
        117,
        111,
        114,
        114,
        111,
        117,
        107,
        111,
        117,
        111,
        114,
        111,
        109
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        37.57242202758789,
        39.60936498641968,
        37.937382221221924,
        36.87042212486267,
        39.49126696586609,
        38.99878144264221,
        33.025028228759766,
        35.203678131103516,
        36.88988971710205,
        35.8287627696991,
        35.99862742424011,
        36.64896869659424,
        37.75991439819336,
        38.30669164657593,
        35.047691106796265,
        33.78235721588135,
        35.77070212364197,
        35.90405583381653,
        34.8317232131958,
        36.87923812866211,
        35.75918412208557,
        34.39346218109131,
        35.84413957595825,
        33.13417172431946,
        34.17428803443909,
        34.290666580200195,
        33.408703565597534,
        34.589428663253784,
        35.03293824195862,
        32.497101068496704
      ]
    },
    {
      "cost": [
        115,
        120,
        113,
        117,
        125,
        119,
        107,
        115,
        124,
        117,
        122,
        116,
        124,
        120,
        123,
        113,
        125,
        118,
        119,
        120,
        119,
        118,
        118,
        120,
        119,
        116,
        118,
        117,
        114,
        122
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        46.58101010322571,
        47.86246728897095,
        44.277042627334595,
        43.9818115234375,
        46.59000539779663,
        45.82809352874756,
        39.86360144615173,
        43.86009168624878,
        46.78988599777222,
        43.303569078445435,
        45.84703707695007,
        43.02226185798645,
        46.05937385559082,
        41.61386322975159,
        43.98636865615845,
        39.646546602249146,
        45.12622427940369,
        41.85409450531006,
        43.94150352478027,
        42.04541230201721,
        41.370123863220215,
        42.222787857055664,
        40.39217233657837,
        41.78161692619324,
        40.83132362365723,
        40.87032508850098,
        40.800283908843994,
        40.57853293418884,
        39.180938482284546,
        40.86791706085205
      ]
    },
    {
      "cost": [
        143,
        148,
        146,
        156,
        149,
        135,
        150,
        149,
        147,
        153,
        152,
        154,
        146,
        152,
        150,
        44,
        151,
        149,
        145,
        149,
        151,
        146,
        145,
        144,
        154,
        146,
        152,
        158,
        158,
        152
      ],
      "goal_reached": [
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        false,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true,
        true
      ],
      "time": [
        146.08391427993774,
        152.68701887130737,
        144.04586362838745,
        150.33374452590942,
        138.55874514579773,
        121.76589894294739,
        140.53337144851685,
        140.35578656196594,
        141.12990403175354,
        140.98113918304443,
        142.64376854896545,
        144.24595284461975,
        129.90614199638367,
        144.55481123924255,
        138.55730628967285,
        57.92524719238281,
        135.794771194458,
        133.3666112422943,
        133.76144576072693,
        137.25910639762878,
        137.35729336738586,
        130.40076088905334,
        136.5203948020935,
        132.73603129386902,
        146.63614296913147,
        132.18809914588928,
        138.78751969337463,
        144.30815887451172,
        146.79210758209229,
        137.54412460327148
      ]
    }
  ],
  "eval_sizes": [
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    25
  ],
  "name_arch": "actprop_2l_h_add_pe",
  "name_expt": "triangle_tireworld",
  "train_time": 570.612433
}


==> results/det-bl/det_blocks_astar-lmcount.json <==
{"eval_names": ["blocks-nblk35-seed2107726020-seq3", "blocks-nblk35-seed2107726020-seq7", "blocks-nblk35-seed2107726020-seq5", "blocks-nblk35-seed2107726020-seq1", "blocks-nblk35-seed2107726020-seq10", "blocks-nblk35-seed2107726020-seq9", "blocks-nblk35-seed2107726020-seq4", "blocks-nblk35-seed2107726020-seq8", "blocks-nblk35-seed2107726020-seq6", "blocks-nblk35-seed2107726020-seq2", "blocks-nblk50-seed1184714140-seq19", "blocks-nblk50-seed1184714140-seq20", "blocks-nblk50-seed1184714140-seq2", "blocks-nblk50-seed1184714140-seq11", "blocks-nblk50-seed1184714140-seq6", "blocks-nblk50-seed1184714140-seq15", "blocks-nblk50-seed1184714140-seq4", "blocks-nblk50-seed1184714140-seq13", "blocks-nblk50-seed1184714140-seq8", "blocks-nblk50-seed1184714140-seq17", "blocks-nblk50-seed1184714140-seq3", "blocks-nblk50-seed1184714140-seq12", "blocks-nblk50-seed1184714140-seq7", "blocks-nblk50-seed1184714140-seq16", "blocks-nblk50-seed1184714140-seq5", "blocks-nblk50-seed1184714140-seq14", "blocks-nblk50-seed1184714140-seq1", "blocks-nblk50-seed1184714140-seq10", "blocks-nblk50-seed1184714140-seq9", "blocks-nblk50-seed1184714140-seq18"], "eval_sizes": [35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50], "eval_runs": [{"goal_reached": [false], "time": [10799.56], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.52], "cost": [null]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.48], "cost": [null]}, {"goal_reached": [false], "time": [10799.55], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.48], "cost": [null]}, {"goal_reached": [false], "time": [10799.54], "cost": [null]}, {"goal_reached": [false], "time": [10799.52], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10799.12], "cost": [null]}, {"goal_reached": [false], "time": [10799.01], "cost": [null]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [false], "time": [10799.11], "cost": [null]}, {"goal_reached": [false], "time": [10799.01], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10799.0], "cost": [null]}, {"goal_reached": [false], "time": [10799.14], "cost": [null]}, {"goal_reached": [false], "time": [10799.12], "cost": [null]}, {"goal_reached": [false], "time": [10799.09], "cost": [null]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [false], "time": [10799.13], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}]}

==> results/det-bl/det_blocks_astar-lmcut.json <==
{"eval_names": ["blocks-nblk35-seed2107726020-seq8", "blocks-nblk35-seed2107726020-seq4", "blocks-nblk35-seed2107726020-seq2", "blocks-nblk35-seed2107726020-seq6", "blocks-nblk35-seed2107726020-seq9", "blocks-nblk35-seed2107726020-seq1", "blocks-nblk35-seed2107726020-seq10", "blocks-nblk35-seed2107726020-seq5", "blocks-nblk35-seed2107726020-seq3", "blocks-nblk35-seed2107726020-seq7", "blocks-nblk50-seed1184714140-seq16", "blocks-nblk50-seed1184714140-seq7", "blocks-nblk50-seed1184714140-seq3", "blocks-nblk50-seed1184714140-seq12", "blocks-nblk50-seed1184714140-seq18", "blocks-nblk50-seed1184714140-seq9", "blocks-nblk50-seed1184714140-seq1", "blocks-nblk50-seed1184714140-seq10", "blocks-nblk50-seed1184714140-seq5", "blocks-nblk50-seed1184714140-seq14", "blocks-nblk50-seed1184714140-seq17", "blocks-nblk50-seed1184714140-seq8", "blocks-nblk50-seed1184714140-seq4", "blocks-nblk50-seed1184714140-seq13", "blocks-nblk50-seed1184714140-seq19", "blocks-nblk50-seed1184714140-seq20", "blocks-nblk50-seed1184714140-seq2", "blocks-nblk50-seed1184714140-seq11", "blocks-nblk50-seed1184714140-seq6", "blocks-nblk50-seed1184714140-seq15"], "eval_sizes": [35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50], "eval_runs": [{"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.53], "cost": [null]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.52], "cost": [null]}, {"goal_reached": [false], "time": [10799.54], "cost": [null]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.54], "cost": [null]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.53], "cost": [null]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10799.09], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10799.01], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10799.11], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}]}

==> results/det-bl/det_blocks_gbf-lmcut.json <==
{"eval_names": ["blocks-nblk35-seed2107726020-seq4", "blocks-nblk35-seed2107726020-seq8", "blocks-nblk35-seed2107726020-seq6", "blocks-nblk35-seed2107726020-seq2", "blocks-nblk35-seed2107726020-seq5", "blocks-nblk35-seed2107726020-seq9", "blocks-nblk35-seed2107726020-seq1", "blocks-nblk35-seed2107726020-seq10", "blocks-nblk35-seed2107726020-seq7", "blocks-nblk35-seed2107726020-seq3", "blocks-nblk50-seed1184714140-seq3", "blocks-nblk50-seed1184714140-seq12", "blocks-nblk50-seed1184714140-seq7", "blocks-nblk50-seed1184714140-seq16", "blocks-nblk50-seed1184714140-seq5", "blocks-nblk50-seed1184714140-seq14", "blocks-nblk50-seed1184714140-seq9", "blocks-nblk50-seed1184714140-seq18", "blocks-nblk50-seed1184714140-seq10", "blocks-nblk50-seed1184714140-seq1", "blocks-nblk50-seed1184714140-seq4", "blocks-nblk50-seed1184714140-seq13", "blocks-nblk50-seed1184714140-seq8", "blocks-nblk50-seed1184714140-seq17", "blocks-nblk50-seed1184714140-seq6", "blocks-nblk50-seed1184714140-seq15", "blocks-nblk50-seed1184714140-seq19", "blocks-nblk50-seed1184714140-seq11", "blocks-nblk50-seed1184714140-seq2", "blocks-nblk50-seed1184714140-seq20"], "eval_sizes": [35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50], "eval_runs": [{"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [true], "time": [1134.69], "cost": [290]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.47], "cost": [null]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.47], "cost": [null]}, {"goal_reached": [false], "time": [10799.55], "cost": [null]}, {"goal_reached": [true], "time": [325.315], "cost": [262]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.12], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.01], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.01], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.09], "cost": [null]}, {"goal_reached": [false], "time": [10799.0], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}]}

==> results/det-bl/det_blocks_lama-2011.json <==
{"eval_names": ["blocks-nblk35-seed2107726020-seq9", "blocks-nblk35-seed2107726020-seq1", "blocks-nblk35-seed2107726020-seq10", "blocks-nblk35-seed2107726020-seq5", "blocks-nblk35-seed2107726020-seq3", "blocks-nblk35-seed2107726020-seq7", "blocks-nblk35-seed2107726020-seq2", "blocks-nblk35-seed2107726020-seq6", "blocks-nblk35-seed2107726020-seq4", "blocks-nblk35-seed2107726020-seq8", "blocks-nblk50-seed1184714140-seq17", "blocks-nblk50-seed1184714140-seq8", "blocks-nblk50-seed1184714140-seq13", "blocks-nblk50-seed1184714140-seq4", "blocks-nblk50-seed1184714140-seq19", "blocks-nblk50-seed1184714140-seq20", "blocks-nblk50-seed1184714140-seq11", "blocks-nblk50-seed1184714140-seq2", "blocks-nblk50-seed1184714140-seq15", "blocks-nblk50-seed1184714140-seq6", "blocks-nblk50-seed1184714140-seq18", "blocks-nblk50-seed1184714140-seq9", "blocks-nblk50-seed1184714140-seq10", "blocks-nblk50-seed1184714140-seq1", "blocks-nblk50-seed1184714140-seq14", "blocks-nblk50-seed1184714140-seq5", "blocks-nblk50-seed1184714140-seq12", "blocks-nblk50-seed1184714140-seq3", "blocks-nblk50-seed1184714140-seq16", "blocks-nblk50-seed1184714140-seq7"], "eval_sizes": [35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50], "eval_runs": [{"goal_reached": [true], "time": [10799.55], "cost": [114]}, {"goal_reached": [true], "time": [10799.48], "cost": [138]}, {"goal_reached": [true], "time": [10799.45], "cost": [116]}, {"goal_reached": [true], "time": [10799.48], "cost": [146]}, {"goal_reached": [true], "time": [10799.49], "cost": [108]}, {"goal_reached": [true], "time": [10799.49], "cost": [102]}, {"goal_reached": [true], "time": [10799.54], "cost": [108]}, {"goal_reached": [true], "time": [10799.49], "cost": [110]}, {"goal_reached": [true], "time": [10799.52], "cost": [134]}, {"goal_reached": [true], "time": [10799.49], "cost": [114]}, {"goal_reached": [true], "time": [10799.06], "cost": [172]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [true], "time": [10799.03], "cost": [208]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [true], "time": [10799.07], "cost": [154]}, {"goal_reached": [false], "time": [10799.01], "cost": [null]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [true], "time": [10799.13], "cost": [202]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}, {"goal_reached": [false], "time": [10799.12], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [true], "time": [10799.12], "cost": [240]}, {"goal_reached": [true], "time": [10799.04], "cost": [200]}, {"goal_reached": [true], "time": [10799.03], "cost": [216]}, {"goal_reached": [true], "time": [10799.13], "cost": [154]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}]}

==> results/det-bl/det_blocks_lama-first.json <==
{"eval_names": ["blocks-nblk35-seed2107726020-seq5", "blocks-nblk35-seed2107726020-seq9", "blocks-nblk35-seed2107726020-seq10", "blocks-nblk35-seed2107726020-seq1", "blocks-nblk35-seed2107726020-seq7", "blocks-nblk35-seed2107726020-seq3", "blocks-nblk35-seed2107726020-seq6", "blocks-nblk35-seed2107726020-seq2", "blocks-nblk35-seed2107726020-seq8", "blocks-nblk35-seed2107726020-seq4", "blocks-nblk50-seed1184714140-seq13", "blocks-nblk50-seed1184714140-seq4", "blocks-nblk50-seed1184714140-seq17", "blocks-nblk50-seed1184714140-seq8", "blocks-nblk50-seed1184714140-seq15", "blocks-nblk50-seed1184714140-seq6", "blocks-nblk50-seed1184714140-seq19", "blocks-nblk50-seed1184714140-seq11", "blocks-nblk50-seed1184714140-seq2", "blocks-nblk50-seed1184714140-seq20", "blocks-nblk50-seed1184714140-seq14", "blocks-nblk50-seed1184714140-seq5", "blocks-nblk50-seed1184714140-seq18", "blocks-nblk50-seed1184714140-seq9", "blocks-nblk50-seed1184714140-seq10", "blocks-nblk50-seed1184714140-seq1", "blocks-nblk50-seed1184714140-seq16", "blocks-nblk50-seed1184714140-seq7", "blocks-nblk50-seed1184714140-seq12", "blocks-nblk50-seed1184714140-seq3"], "eval_sizes": [35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50, 50], "eval_runs": [{"goal_reached": [true], "time": [0.263196], "cost": [166]}, {"goal_reached": [true], "time": [0.356001], "cost": [116]}, {"goal_reached": [true], "time": [0.269916], "cost": [116]}, {"goal_reached": [true], "time": [0.29262], "cost": [138]}, {"goal_reached": [true], "time": [0.20417], "cost": [118]}, {"goal_reached": [true], "time": [0.372234], "cost": [170]}, {"goal_reached": [true], "time": [0.314712], "cost": [110]}, {"goal_reached": [true], "time": [0.2217], "cost": [162]}, {"goal_reached": [true], "time": [0.227354], "cost": [160]}, {"goal_reached": [true], "time": [0.293009], "cost": [228]}, {"goal_reached": [true], "time": [0.819195], "cost": [286]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [true], "time": [1.4367], "cost": [172]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [true], "time": [0.653128], "cost": [202]}, {"goal_reached": [false], "time": [10799.04], "cost": [null]}, {"goal_reached": [false], "time": [10799.0], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [true], "time": [1.00296], "cost": [154]}, {"goal_reached": [false], "time": [10799.07], "cost": [null]}, {"goal_reached": [true], "time": [1.08541], "cost": [278]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [false], "time": [10799.09], "cost": [null]}, {"goal_reached": [true], "time": [1.0594], "cost": [154]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [true], "time": [0.807906], "cost": [236]}, {"goal_reached": [true], "time": [1.19122], "cost": [240]}]}

==> results/det-bl/det_gold-miner-typed_astar-lmcount.json <==
{"eval_names": ["gold-miner-typed-7x7-s72", "gold-miner-typed-7x7-s70", "gold-miner-typed-7x7-s71", "gold-miner-typed-8x8-s81", "gold-miner-typed-8x8-s80", "gold-miner-typed-8x8-s82", "gold-miner-typed-9x9-s90", "gold-miner-typed-9x9-s92", "gold-miner-typed-9x9-s91", "gold-miner-typed-10x10-s100", "gold-miner-typed-10x10-s102", "gold-miner-typed-10x10-s101", "gold-miner-typed-13x13-s131", "gold-miner-typed-13x13-s130", "gold-miner-typed-13x13-s132", "gold-miner-typed-16x16-s162", "gold-miner-typed-16x16-s160", "gold-miner-typed-16x16-s161", "gold-miner-typed-19x19-s191", "gold-miner-typed-19x19-s192", "gold-miner-typed-19x19-s190"], "eval_sizes": [7, 7, 7, 8, 8, 8, 9, 9, 9, 10, 10, 10, 13, 13, 13, 16, 16, 16, 19, 19, 19], "eval_runs": [{"goal_reached": [true], "time": [67.1096], "cost": [28]}, {"goal_reached": [false], "time": [10799.85], "cost": [null]}, {"goal_reached": [true], "time": [21.6626], "cost": [28]}, {"goal_reached": [false], "time": [10799.82], "cost": [null]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [false], "time": [10799.82], "cost": [null]}, {"goal_reached": [false], "time": [10799.8], "cost": [null]}, {"goal_reached": [false], "time": [10799.81], "cost": [null]}, {"goal_reached": [false], "time": [10799.81], "cost": [null]}, {"goal_reached": [false], "time": [10799.76], "cost": [null]}, {"goal_reached": [false], "time": [10799.76], "cost": [null]}, {"goal_reached": [false], "time": [10799.76], "cost": [null]}, {"goal_reached": [false], "time": [10799.67], "cost": [null]}, {"goal_reached": [false], "time": [10799.68], "cost": [null]}, {"goal_reached": [false], "time": [10799.64], "cost": [null]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.52], "cost": [null]}, {"goal_reached": [false], "time": [10799.31], "cost": [null]}, {"goal_reached": [false], "time": [10799.26], "cost": [null]}, {"goal_reached": [false], "time": [10799.35], "cost": [null]}]}

==> results/det-bl/det_gold-miner-typed_astar-lmcut.json <==
{"eval_names": ["gold-miner-typed-7x7-s71", "gold-miner-typed-7x7-s70", "gold-miner-typed-7x7-s72", "gold-miner-typed-8x8-s80", "gold-miner-typed-8x8-s82", "gold-miner-typed-8x8-s81", "gold-miner-typed-9x9-s91", "gold-miner-typed-9x9-s92", "gold-miner-typed-9x9-s90", "gold-miner-typed-10x10-s101", "gold-miner-typed-10x10-s102", "gold-miner-typed-10x10-s100", "gold-miner-typed-13x13-s130", "gold-miner-typed-13x13-s132", "gold-miner-typed-13x13-s131", "gold-miner-typed-16x16-s161", "gold-miner-typed-16x16-s160", "gold-miner-typed-16x16-s162", "gold-miner-typed-19x19-s192", "gold-miner-typed-19x19-s190", "gold-miner-typed-19x19-s191"], "eval_sizes": [7, 7, 7, 8, 8, 8, 9, 9, 9, 10, 10, 10, 13, 13, 13, 16, 16, 16, 19, 19, 19], "eval_runs": [{"goal_reached": [true], "time": [147.892], "cost": [28]}, {"goal_reached": [false], "time": [10799.84], "cost": [null]}, {"goal_reached": [true], "time": [347.046], "cost": [28]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [false], "time": [10799.81], "cost": [null]}, {"goal_reached": [true], "time": [7809.27], "cost": [36]}, {"goal_reached": [false], "time": [10799.81], "cost": [null]}, {"goal_reached": [false], "time": [10799.78], "cost": [null]}, {"goal_reached": [false], "time": [10799.77], "cost": [null]}, {"goal_reached": [false], "time": [10799.75], "cost": [null]}, {"goal_reached": [false], "time": [10799.67], "cost": [null]}, {"goal_reached": [false], "time": [10799.64], "cost": [null]}, {"goal_reached": [false], "time": [10799.67], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.48], "cost": [null]}, {"goal_reached": [false], "time": [10799.48], "cost": [null]}, {"goal_reached": [false], "time": [10799.33], "cost": [null]}, {"goal_reached": [false], "time": [10799.35], "cost": [null]}, {"goal_reached": [false], "time": [10799.35], "cost": [null]}]}

==> results/det-bl/det_gold-miner-typed_gbf-lmcut.json <==
{"eval_names": ["gold-miner-typed-7x7-s71", "gold-miner-typed-7x7-s70", "gold-miner-typed-7x7-s72", "gold-miner-typed-8x8-s80", "gold-miner-typed-8x8-s82", "gold-miner-typed-8x8-s81", "gold-miner-typed-9x9-s91", "gold-miner-typed-9x9-s92", "gold-miner-typed-9x9-s90", "gold-miner-typed-10x10-s101", "gold-miner-typed-10x10-s102", "gold-miner-typed-10x10-s100", "gold-miner-typed-13x13-s130", "gold-miner-typed-13x13-s132", "gold-miner-typed-13x13-s131", "gold-miner-typed-16x16-s161", "gold-miner-typed-16x16-s160", "gold-miner-typed-16x16-s162", "gold-miner-typed-19x19-s192", "gold-miner-typed-19x19-s190", "gold-miner-typed-19x19-s191"], "eval_sizes": [7, 7, 7, 8, 8, 8, 9, 9, 9, 10, 10, 10, 13, 13, 13, 16, 16, 16, 19, 19, 19], "eval_runs": [{"goal_reached": [false], "time": [10799.84], "cost": [null]}, {"goal_reached": [true], "time": [0.0260897], "cost": [98]}, {"goal_reached": [false], "time": [10799.85], "cost": [null]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [false], "time": [10799.82], "cost": [null]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [false], "time": [10799.81], "cost": [null]}, {"goal_reached": [false], "time": [10799.81], "cost": [null]}, {"goal_reached": [false], "time": [10799.8], "cost": [null]}, {"goal_reached": [false], "time": [10799.76], "cost": [null]}, {"goal_reached": [false], "time": [10799.78], "cost": [null]}, {"goal_reached": [false], "time": [10799.77], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.65], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.52], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.32], "cost": [null]}, {"goal_reached": [false], "time": [10799.31], "cost": [null]}, {"goal_reached": [false], "time": [10799.37], "cost": [null]}]}

==> results/det-bl/det_gold-miner-typed_lama-2011.json <==
{"eval_names": ["gold-miner-typed-7x7-s70", "gold-miner-typed-7x7-s72", "gold-miner-typed-7x7-s71", "gold-miner-typed-8x8-s81", "gold-miner-typed-8x8-s82", "gold-miner-typed-8x8-s80", "gold-miner-typed-9x9-s92", "gold-miner-typed-9x9-s90", "gold-miner-typed-9x9-s91", "gold-miner-typed-10x10-s102", "gold-miner-typed-10x10-s100", "gold-miner-typed-10x10-s101", "gold-miner-typed-13x13-s131", "gold-miner-typed-13x13-s132", "gold-miner-typed-13x13-s130", "gold-miner-typed-16x16-s160", "gold-miner-typed-16x16-s162", "gold-miner-typed-16x16-s161", "gold-miner-typed-19x19-s191", "gold-miner-typed-19x19-s190", "gold-miner-typed-19x19-s192"], "eval_sizes": [7, 7, 7, 8, 8, 8, 9, 9, 9, 10, 10, 10, 13, 13, 13, 16, 16, 16, 19, 19, 19], "eval_runs": [{"goal_reached": [true], "time": [10799.86], "cost": [45]}, {"goal_reached": [true], "time": [4479.8], "cost": [28]}, {"goal_reached": [true], "time": [5679.83], "cost": [28]}, {"goal_reached": [false], "time": [10799.82], "cost": [null]}, {"goal_reached": [true], "time": [10799.82], "cost": [40]}, {"goal_reached": [true], "time": [10799.84], "cost": [248]}, {"goal_reached": [true], "time": [10799.81], "cost": [36]}, {"goal_reached": [true], "time": [10799.79], "cost": [42]}, {"goal_reached": [true], "time": [10799.81], "cost": [207]}, {"goal_reached": [true], "time": [10799.78], "cost": [235]}, {"goal_reached": [true], "time": [10799.78], "cost": [259]}, {"goal_reached": [false], "time": [10799.78], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.63], "cost": [null]}, {"goal_reached": [false], "time": [10799.53], "cost": [null]}, {"goal_reached": [false], "time": [10799.52], "cost": [null]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.28], "cost": [null]}, {"goal_reached": [false], "time": [10799.35], "cost": [null]}, {"goal_reached": [false], "time": [10799.34], "cost": [null]}]}

==> results/det-bl/det_gold-miner-typed_lama-first.json <==
{"eval_names": ["gold-miner-typed-7x7-s70", "gold-miner-typed-7x7-s72", "gold-miner-typed-7x7-s71", "gold-miner-typed-8x8-s81", "gold-miner-typed-8x8-s82", "gold-miner-typed-8x8-s80", "gold-miner-typed-9x9-s92", "gold-miner-typed-9x9-s90", "gold-miner-typed-9x9-s91", "gold-miner-typed-10x10-s102", "gold-miner-typed-10x10-s100", "gold-miner-typed-10x10-s101", "gold-miner-typed-13x13-s131", "gold-miner-typed-13x13-s132", "gold-miner-typed-13x13-s130", "gold-miner-typed-16x16-s160", "gold-miner-typed-16x16-s162", "gold-miner-typed-16x16-s161", "gold-miner-typed-19x19-s191", "gold-miner-typed-19x19-s190", "gold-miner-typed-19x19-s192"], "eval_sizes": [7, 7, 7, 8, 8, 8, 9, 9, 9, 10, 10, 10, 13, 13, 13, 16, 16, 16, 19, 19, 19], "eval_runs": [{"goal_reached": [true], "time": [0.00989911], "cost": [98]}, {"goal_reached": [true], "time": [0.0386053], "cost": [155]}, {"goal_reached": [true], "time": [0.020545], "cost": [100]}, {"goal_reached": [false], "time": [10799.83], "cost": [null]}, {"goal_reached": [true], "time": [243.184], "cost": [51]}, {"goal_reached": [true], "time": [0.225372], "cost": [248]}, {"goal_reached": [true], "time": [0.0409835], "cost": [118]}, {"goal_reached": [true], "time": [0.0147139], "cost": [101]}, {"goal_reached": [true], "time": [0.16103], "cost": [207]}, {"goal_reached": [true], "time": [0.418924], "cost": [235]}, {"goal_reached": [true], "time": [0.308398], "cost": [259]}, {"goal_reached": [false], "time": [10799.77], "cost": [null]}, {"goal_reached": [false], "time": [10799.68], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.64], "cost": [null]}, {"goal_reached": [false], "time": [10799.51], "cost": [null]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.32], "cost": [null]}, {"goal_reached": [false], "time": [10799.27], "cost": [null]}, {"goal_reached": [false], "time": [10799.34], "cost": [null]}]}

==> results/det-bl/det_matching-bw-typed_astar-lmcount.json <==
{"eval_names": ["mbw-b15-t1-s717", "mbw-b15-t3-s484", "mbw-b15-t3-s961", "mbw-b20-t4-s1830", "mbw-b20-t1-s1244", "mbw-b20-t4-s1749", "mbw-b25-t2-s1558", "mbw-b25-t5-s888", "mbw-b25-t1-s1727", "mbw-b30-t1-s1641", "mbw-b30-t5-s1551", "mbw-b30-t9-s1824", "mbw-b35-t5-s766", "mbw-b35-t8-s688", "mbw-b35-t1-s463", "mbw-b40-t1-s1766", "mbw-b40-t10-s305", "mbw-b40-t6-s1705", "mbw-b45-t2-s782", "mbw-b45-t6-s1396", "mbw-b45-t1-s931", "mbw-b50-t4-s179", "mbw-b50-t7-s963", "mbw-b50-t1-s1530", "mbw-b55-t13-s653", "mbw-b55-t7-s1529", "mbw-b55-t1-s992", "mbw-b60-t7-s124", "mbw-b60-t7-s261", "mbw-b60-t1-s842"], "eval_sizes": [15, 15, 15, 20, 20, 20, 25, 25, 25, 30, 30, 30, 35, 35, 35, 40, 40, 40, 45, 45, 45, 50, 50, 50, 55, 55, 55, 60, 60, 60], "eval_runs": [{"goal_reached": [false], "time": [10799.76], "cost": [null]}, {"goal_reached": [true], "time": [180.434], "cost": [38]}, {"goal_reached": [true], "time": [0.608509], "cost": [38]}, {"goal_reached": [false], "time": [10799.65], "cost": [null]}, {"goal_reached": [false], "time": [10799.63], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.46], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.29], "cost": [null]}, {"goal_reached": [false], "time": [10799.32], "cost": [null]}, {"goal_reached": [false], "time": [10799.33], "cost": [null]}, {"goal_reached": [false], "time": [10799.11], "cost": [null]}, {"goal_reached": [false], "time": [10799.0], "cost": [null]}, {"goal_reached": [false], "time": [10799.02], "cost": [null]}, {"goal_reached": [false], "time": [10798.82], "cost": [null]}, {"goal_reached": [false], "time": [10798.78], "cost": [null]}, {"goal_reached": [false], "time": [10798.72], "cost": [null]}, {"goal_reached": [false], "time": [10798.49], "cost": [null]}, {"goal_reached": [false], "time": [10798.49], "cost": [null]}, {"goal_reached": [false], "time": [10798.45], "cost": [null]}, {"goal_reached": [false], "time": [10798.1], "cost": [null]}, {"goal_reached": [false], "time": [10798.15], "cost": [null]}, {"goal_reached": [false], "time": [10798.11], "cost": [null]}, {"goal_reached": [false], "time": [10797.76], "cost": [null]}, {"goal_reached": [false], "time": [10797.55], "cost": [null]}, {"goal_reached": [false], "time": [10797.59], "cost": [null]}, {"goal_reached": [false], "time": [10797.27], "cost": [null]}, {"goal_reached": [false], "time": [10797.16], "cost": [null]}, {"goal_reached": [false], "time": [10797.18], "cost": [null]}]}

==> results/det-bl/det_matching-bw-typed_astar-lmcut.json <==
{"eval_names": ["mbw-b15-t3-s484", "mbw-b15-t3-s961", "mbw-b15-t1-s717", "mbw-b20-t4-s1749", "mbw-b20-t1-s1244", "mbw-b20-t4-s1830", "mbw-b25-t1-s1727", "mbw-b25-t2-s1558", "mbw-b25-t5-s888", "mbw-b30-t9-s1824", "mbw-b30-t1-s1641", "mbw-b30-t5-s1551", "mbw-b35-t1-s463", "mbw-b35-t8-s688", "mbw-b35-t5-s766", "mbw-b40-t10-s305", "mbw-b40-t1-s1766", "mbw-b40-t6-s1705", "mbw-b45-t1-s931", "mbw-b45-t6-s1396", "mbw-b45-t2-s782", "mbw-b50-t1-s1530", "mbw-b50-t7-s963", "mbw-b50-t4-s179", "mbw-b55-t1-s992", "mbw-b55-t7-s1529", "mbw-b55-t13-s653", "mbw-b60-t1-s842", "mbw-b60-t7-s261", "mbw-b60-t7-s124"], "eval_sizes": [15, 15, 15, 20, 20, 20, 25, 25, 25, 30, 30, 30, 35, 35, 35, 40, 40, 40, 45, 45, 45, 50, 50, 50, 55, 55, 55, 60, 60, 60], "eval_runs": [{"goal_reached": [false], "time": [10799.77], "cost": [null]}, {"goal_reached": [false], "time": [10799.75], "cost": [null]}, {"goal_reached": [false], "time": [10799.77], "cost": [null]}, {"goal_reached": [false], "time": [10799.66], "cost": [null]}, {"goal_reached": [false], "time": [10799.64], "cost": [null]}, {"goal_reached": [false], "time": [10799.65], "cost": [null]}, {"goal_reached": [false], "time": [10799.5], "cost": [null]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [false], "time": [10799.45], "cost": [null]}, {"goal_reached": [false], "time": [10799.29], "cost": [null]}, {"goal_reached": [false], "time": [10799.26], "cost": [null]}, {"goal_reached": [false], "time": [10799.3], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.12], "cost": [null]}, {"goal_reached": [false], "time": [10798.73], "cost": [null]}, {"goal_reached": [false], "time": [10798.79], "cost": [null]}, {"goal_reached": [false], "time": [10798.81], "cost": [null]}, {"goal_reached": [false], "time": [10798.38], "cost": [null]}, {"goal_reached": [false], "time": [10798.52], "cost": [null]}, {"goal_reached": [false], "time": [10798.52], "cost": [null]}, {"goal_reached": [false], "time": [10798.07], "cost": [null]}, {"goal_reached": [false], "time": [10798.13], "cost": [null]}, {"goal_reached": [false], "time": [10798.09], "cost": [null]}, {"goal_reached": [false], "time": [10797.73], "cost": [null]}, {"goal_reached": [false], "time": [10797.71], "cost": [null]}, {"goal_reached": [false], "time": [10797.54], "cost": [null]}, {"goal_reached": [false], "time": [10797.1], "cost": [null]}, {"goal_reached": [false], "time": [10797.29], "cost": [null]}, {"goal_reached": [false], "time": [10797.29], "cost": [null]}]}

==> results/det-bl/det_matching-bw-typed_gbf-lmcut.json <==
{"eval_names": ["mbw-b15-t3-s484", "mbw-b15-t3-s961", "mbw-b15-t1-s717", "mbw-b20-t4-s1749", "mbw-b20-t4-s1830", "mbw-b20-t1-s1244", "mbw-b25-t1-s1727", "mbw-b25-t5-s888", "mbw-b25-t2-s1558", "mbw-b30-t9-s1824", "mbw-b30-t5-s1551", "mbw-b30-t1-s1641", "mbw-b35-t8-s688", "mbw-b35-t1-s463", "mbw-b35-t5-s766", "mbw-b40-t1-s1766", "mbw-b40-t10-s305", "mbw-b40-t6-s1705", "mbw-b45-t1-s931", "mbw-b45-t6-s1396", "mbw-b45-t2-s782", "mbw-b50-t1-s1530", "mbw-b50-t4-s179", "mbw-b50-t7-s963", "mbw-b55-t1-s992", "mbw-b55-t7-s1529", "mbw-b55-t13-s653", "mbw-b60-t1-s842", "mbw-b60-t7-s261", "mbw-b60-t7-s124"], "eval_sizes": [15, 15, 15, 20, 20, 20, 25, 25, 25, 30, 30, 30, 35, 35, 35, 40, 40, 40, 45, 45, 45, 50, 50, 50, 55, 55, 55, 60, 60, 60], "eval_runs": [{"goal_reached": [true], "time": [7.03386], "cost": [94]}, {"goal_reached": [true], "time": [234.892], "cost": [66]}, {"goal_reached": [true], "time": [3.82318], "cost": [104]}, {"goal_reached": [true], "time": [172.045], "cost": [136]}, {"goal_reached": [true], "time": [77.9859], "cost": [102]}, {"goal_reached": [true], "time": [1580.98], "cost": [292]}, {"goal_reached": [false], "time": [10799.47], "cost": [null]}, {"goal_reached": [false], "time": [10799.48], "cost": [null]}, {"goal_reached": [false], "time": [10799.45], "cost": [null]}, {"goal_reached": [false], "time": [10799.3], "cost": [null]}, {"goal_reached": [false], "time": [10799.31], "cost": [null]}, {"goal_reached": [false], "time": [10799.29], "cost": [null]}, {"goal_reached": [false], "time": [10799.13], "cost": [null]}, {"goal_reached": [false], "time": [10799.1], "cost": [null]}, {"goal_reached": [false], "time": [10799.06], "cost": [null]}, {"goal_reached": [false], "time": [10798.81], "cost": [null]}, {"goal_reached": [false], "time": [10798.71], "cost": [null]}, {"goal_reached": [false], "time": [10798.78], "cost": [null]}, {"goal_reached": [false], "time": [10798.44], "cost": [null]}, {"goal_reached": [false], "time": [10798.49], "cost": [null]}, {"goal_reached": [false], "time": [10798.49], "cost": [null]}, {"goal_reached": [false], "time": [10798.02], "cost": [null]}, {"goal_reached": [false], "time": [10797.96], "cost": [null]}, {"goal_reached": [false], "time": [10798.01], "cost": [null]}, {"goal_reached": [false], "time": [10797.73], "cost": [null]}, {"goal_reached": [false], "time": [10797.49], "cost": [null]}, {"goal_reached": [false], "time": [10797.77], "cost": [null]}, {"goal_reached": [false], "time": [10797.09], "cost": [null]}, {"goal_reached": [false], "time": [10797.07], "cost": [null]}, {"goal_reached": [false], "time": [10797.32], "cost": [null]}]}

==> results/det-bl/det_matching-bw-typed_lama-2011.json <==
{"eval_names": ["mbw-b15-t1-s717", "mbw-b15-t3-s484", "mbw-b15-t3-s961", "mbw-b20-t1-s1244", "mbw-b20-t4-s1830", "mbw-b20-t4-s1749", "mbw-b25-t2-s1558", "mbw-b25-t5-s888", "mbw-b25-t1-s1727", "mbw-b30-t1-s1641", "mbw-b30-t5-s1551", "mbw-b30-t9-s1824", "mbw-b35-t8-s688", "mbw-b35-t1-s463", "mbw-b35-t5-s766", "mbw-b40-t6-s1705", "mbw-b40-t1-s1766", "mbw-b40-t10-s305", "mbw-b45-t6-s1396", "mbw-b45-t2-s782", "mbw-b45-t1-s931", "mbw-b50-t7-s963", "mbw-b50-t4-s179", "mbw-b50-t1-s1530", "mbw-b55-t7-s1529", "mbw-b55-t13-s653", "mbw-b55-t1-s992", "mbw-b60-t7-s261", "mbw-b60-t7-s124", "mbw-b60-t1-s842"], "eval_sizes": [15, 15, 15, 20, 20, 20, 25, 25, 25, 30, 30, 30, 35, 35, 35, 40, 40, 40, 45, 45, 45, 50, 50, 50, 55, 55, 55, 60, 60, 60], "eval_runs": [{"goal_reached": [true], "time": [10799.75], "cost": [52]}, {"goal_reached": [true], "time": [10799.76], "cost": [38]}, {"goal_reached": [true], "time": [10799.77], "cost": [38]}, {"goal_reached": [true], "time": [10799.65], "cost": [82]}, {"goal_reached": [true], "time": [10799.65], "cost": [68]}, {"goal_reached": [true], "time": [10799.65], "cost": [68]}, {"goal_reached": [true], "time": [10799.5], "cost": [106]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [true], "time": [10799.46], "cost": [116]}, {"goal_reached": [false], "time": [10799.31], "cost": [null]}, {"goal_reached": [false], "time": [10799.31], "cost": [null]}, {"goal_reached": [true], "time": [10799.33], "cost": [86]}, {"goal_reached": [false], "time": [10799.05], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [true], "time": [10799.09], "cost": [140]}, {"goal_reached": [false], "time": [10798.76], "cost": [null]}, {"goal_reached": [false], "time": [10798.79], "cost": [null]}, {"goal_reached": [false], "time": [10798.71], "cost": [null]}, {"goal_reached": [false], "time": [10798.46], "cost": [null]}, {"goal_reached": [false], "time": [10798.45], "cost": [null]}, {"goal_reached": [false], "time": [10798.48], "cost": [null]}, {"goal_reached": [true], "time": [10797.96], "cost": [180]}, {"goal_reached": [false], "time": [10798.15], "cost": [null]}, {"goal_reached": [false], "time": [10798.06], "cost": [null]}, {"goal_reached": [false], "time": [10797.73], "cost": [null]}, {"goal_reached": [false], "time": [10797.7], "cost": [null]}, {"goal_reached": [false], "time": [10797.68], "cost": [null]}, {"goal_reached": [false], "time": [10797.18], "cost": [null]}, {"goal_reached": [false], "time": [10797.31], "cost": [null]}, {"goal_reached": [false], "time": [10797.26], "cost": [null]}]}

==> results/det-bl/det_matching-bw-typed_lama-first.json <==
{"eval_names": ["mbw-b15-t1-s717", "mbw-b15-t3-s961", "mbw-b15-t3-s484", "mbw-b20-t4-s1830", "mbw-b20-t1-s1244", "mbw-b20-t4-s1749", "mbw-b25-t5-s888", "mbw-b25-t2-s1558", "mbw-b25-t1-s1727", "mbw-b30-t5-s1551", "mbw-b30-t1-s1641", "mbw-b30-t9-s1824", "mbw-b35-t8-s688", "mbw-b35-t1-s463", "mbw-b35-t5-s766", "mbw-b40-t6-s1705", "mbw-b40-t10-s305", "mbw-b40-t1-s1766", "mbw-b45-t6-s1396", "mbw-b45-t2-s782", "mbw-b45-t1-s931", "mbw-b50-t4-s179", "mbw-b50-t7-s963", "mbw-b50-t1-s1530", "mbw-b55-t7-s1529", "mbw-b55-t13-s653", "mbw-b55-t1-s992", "mbw-b60-t7-s261", "mbw-b60-t7-s124", "mbw-b60-t1-s842"], "eval_sizes": [15, 15, 15, 20, 20, 20, 25, 25, 25, 30, 30, 30, 35, 35, 35, 40, 40, 40, 45, 45, 45, 50, 50, 50, 55, 55, 55, 60, 60, 60], "eval_runs": [{"goal_reached": [true], "time": [0.18949], "cost": [142]}, {"goal_reached": [true], "time": [0.342357], "cost": [72]}, {"goal_reached": [true], "time": [0.0719248], "cost": [78]}, {"goal_reached": [true], "time": [0.308973], "cost": [140]}, {"goal_reached": [true], "time": [0.181932], "cost": [114]}, {"goal_reached": [true], "time": [0.472208], "cost": [104]}, {"goal_reached": [false], "time": [10799.49], "cost": [null]}, {"goal_reached": [true], "time": [0.951082], "cost": [212]}, {"goal_reached": [true], "time": [9.69072], "cost": [214]}, {"goal_reached": [false], "time": [10799.3], "cost": [null]}, {"goal_reached": [false], "time": [10799.31], "cost": [null]}, {"goal_reached": [true], "time": [3.21608], "cost": [126]}, {"goal_reached": [false], "time": [10799.03], "cost": [null]}, {"goal_reached": [false], "time": [10799.08], "cost": [null]}, {"goal_reached": [true], "time": [1.62153], "cost": [156]}, {"goal_reached": [false], "time": [10798.83], "cost": [null]}, {"goal_reached": [false], "time": [10798.81], "cost": [null]}, {"goal_reached": [false], "time": [10798.77], "cost": [null]}, {"goal_reached": [false], "time": [10798.49], "cost": [null]}, {"goal_reached": [false], "time": [10798.37], "cost": [null]}, {"goal_reached": [false], "time": [10798.49], "cost": [null]}, {"goal_reached": [false], "time": [10798.08], "cost": [null]}, {"goal_reached": [true], "time": [17.4056], "cost": [208]}, {"goal_reached": [false], "time": [10798.12], "cost": [null]}, {"goal_reached": [false], "time": [10797.73], "cost": [null]}, {"goal_reached": [false], "time": [10797.78], "cost": [null]}, {"goal_reached": [false], "time": [10797.65], "cost": [null]}, {"goal_reached": [false], "time": [10797.29], "cost": [null]}, {"goal_reached": [false], "time": [10797.09], "cost": [null]}, {"goal_reached": [false], "time": [10797.26], "cost": [null]}]}

==> results/det-bl/det_parking-typed_astar-lmcount.json <==
{"eval_names": ["parking-parking-testing-target-typed-parking-target-c10-07-typed", "parking-parking-testing-target-typed-parking-target-c10-09-typed", "parking-parking-testing-target-typed-parking-target-c10-10-typed", "parking-parking-testing-target-typed-parking-target-c10-05-typed", "parking-parking-testing-target-typed-parking-target-c10-08-typed", "parking-parking-testing-target-typed-parking-target-c12-09-typed", "parking-parking-testing-target-typed-parking-target-c12-06-typed", "parking-parking-testing-target-typed-parking-target-c12-07-typed", "parking-parking-testing-target-typed-parking-target-c12-10-typed", "parking-parking-testing-target-typed-parking-target-c12-08-typed", "parking-parking-testing-target-typed-parking-target-c13-10-typed", "parking-parking-testing-target-typed-parking-target-c13-06-typed", "parking-parking-testing-target-typed-parking-target-c13-08-typed", "parking-parking-testing-target-typed-parking-target-c13-09-typed", "parking-parking-testing-target-typed-parking-target-c13-07-typed", "parking-parking-testing-target-typed-parking-target-c15-01-typed", "parking-parking-testing-target-typed-parking-target-c15-09-typed", "parking-parking-testing-target-typed-parking-target-c15-06-typed", "parking-parking-testing-target-typed-parking-target-c15-04-typed", "parking-parking-testing-target-typed-parking-target-c15-10-typed", "parking-parking-testing-target-typed-parking-target-c15-03-typed", "parking-parking-testing-target-typed-parking-target-c15-05-typed", "parking-parking-testing-target-typed-parking-target-c15-08-typed", "parking-parking-testing-target-typed-parking-target-c15-07-typed", "parking-parking-testing-target-typed-parking-target-c15-02-typed", "parking-parking-testing-target-typed-parking-target-c20-03-typed", "parking-parking-testing-target-typed-parking-target-c20-04-typed", "parking-parking-testing-target-typed-parking-target-c20-01-typed", "parking-parking-testing-target-typed-parking-target-c20-05-typed", "parking-parking-testing-target-typed-parking-target-c20-02-typed"], "eval_sizes": [10, 10, 10, 10, 10, 12, 12, 12, 12, 12, 13, 13, 13, 13, 13, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20], "eval_runs": [{"goal_reached": [false], "time": [8998.11], "cost": [null]}, {"goal_reached": [false], "time": [8998.14], "cost": [null]}, {"goal_reached": [true], "time": [79.223], "cost": [37]}, {"goal_reached": [false], "time": [8998.15], "cost": [null]}, {"goal_reached": [true], "time": [103.983], "cost": [39]}, {"goal_reached": [true], "time": [535.103], "cost": [42]}, {"goal_reached": [false], "time": [8996.55], "cost": [null]}, {"goal_reached": [true], "time": [457.336], "cost": [47]}, {"goal_reached": [false], "time": [8996.52], "cost": [null]}, {"goal_reached": [false], "time": [8996.42], "cost": [null]}, {"goal_reached": [false], "time": [8995.45], "cost": [null]}, {"goal_reached": [false], "time": [8995.5], "cost": [null]}, {"goal_reached": [false], "time": [8995.38], "cost": [null]}, {"goal_reached": [true], "time": [38.7776], "cost": [44]}, {"goal_reached": [false], "time": [8995.41], "cost": [null]}, {"goal_reached": [false], "time": [8992.86], "cost": [null]}, {"goal_reached": [false], "time": [8992.81], "cost": [null]}, {"goal_reached": [false], "time": [8992.87], "cost": [null]}, {"goal_reached": [false], "time": [8992.64], "cost": [null]}, {"goal_reached": [false], "time": [8992.39], "cost": [null]}, {"goal_reached": [true], "time": [110.126], "cost": [51]}, {"goal_reached": [false], "time": [8992.93], "cost": [null]}, {"goal_reached": [false], "time": [8992.88], "cost": [null]}, {"goal_reached": [false], "time": [8992.71], "cost": [null]}, {"goal_reached": [false], "time": [8992.6], "cost": [null]}, {"goal_reached": [false], "time": [8980.35], "cost": [null]}, {"goal_reached": [false], "time": [8981.16], "cost": [null]}, {"goal_reached": [false], "time": [8980.69], "cost": [null]}, {"goal_reached": [false], "time": [8980.08], "cost": [null]}, {"goal_reached": [false], "time": [8981.18], "cost": [null]}]}

==> results/det-bl/det_parking-typed_astar-lmcut.json <==
{"eval_names": ["parking-parking-testing-target-typed-parking-target-c10-10-typed", "parking-parking-testing-target-typed-parking-target-c10-09-typed", "parking-parking-testing-target-typed-parking-target-c10-08-typed", "parking-parking-testing-target-typed-parking-target-c10-05-typed", "parking-parking-testing-target-typed-parking-target-c10-07-typed", "parking-parking-testing-target-typed-parking-target-c12-07-typed", "parking-parking-testing-target-typed-parking-target-c12-06-typed", "parking-parking-testing-target-typed-parking-target-c12-10-typed", "parking-parking-testing-target-typed-parking-target-c12-09-typed", "parking-parking-testing-target-typed-parking-target-c12-08-typed", "parking-parking-testing-target-typed-parking-target-c13-06-typed", "parking-parking-testing-target-typed-parking-target-c13-08-typed", "parking-parking-testing-target-typed-parking-target-c13-10-typed", "parking-parking-testing-target-typed-parking-target-c13-07-typed", "parking-parking-testing-target-typed-parking-target-c13-09-typed", "parking-parking-testing-target-typed-parking-target-c15-03-typed", "parking-parking-testing-target-typed-parking-target-c15-08-typed", "parking-parking-testing-target-typed-parking-target-c15-02-typed", "parking-parking-testing-target-typed-parking-target-c15-05-typed", "parking-parking-testing-target-typed-parking-target-c15-04-typed", "parking-parking-testing-target-typed-parking-target-c15-01-typed", "parking-parking-testing-target-typed-parking-target-c15-10-typed", "parking-parking-testing-target-typed-parking-target-c15-09-typed", "parking-parking-testing-target-typed-parking-target-c15-06-typed", "parking-parking-testing-target-typed-parking-target-c15-07-typed", "parking-parking-testing-target-typed-parking-target-c20-03-typed", "parking-parking-testing-target-typed-parking-target-c20-04-typed", "parking-parking-testing-target-typed-parking-target-c20-02-typed", "parking-parking-testing-target-typed-parking-target-c20-01-typed", "parking-parking-testing-target-typed-parking-target-c20-05-typed"], "eval_sizes": [10, 10, 10, 10, 10, 12, 12, 12, 12, 12, 13, 13, 13, 13, 13, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20], "eval_runs": [{"goal_reached": [false], "time": [8998.12], "cost": [null]}, {"goal_reached": [false], "time": [8998.14], "cost": [null]}, {"goal_reached": [false], "time": [8998.07], "cost": [null]}, {"goal_reached": [false], "time": [8998.14], "cost": [null]}, {"goal_reached": [false], "time": [8998.19], "cost": [null]}, {"goal_reached": [false], "time": [8996.66], "cost": [null]}, {"goal_reached": [false], "time": [8996.59], "cost": [null]}, {"goal_reached": [false], "time": [8996.64], "cost": [null]}, {"goal_reached": [false], "time": [8996.45], "cost": [null]}, {"goal_reached": [false], "time": [8996.47], "cost": [null]}, {"goal_reached": [false], "time": [8995.49], "cost": [null]}, {"goal_reached": [false], "time": [8995.5], "cost": [null]}, {"goal_reached": [false], "time": [8995.49], "cost": [null]}, {"goal_reached": [false], "time": [8995.44], "cost": [null]}, {"goal_reached": [false], "time": [8995.45], "cost": [null]}, {"goal_reached": [false], "time": [8992.92], "cost": [null]}, {"goal_reached": [false], "time": [8992.81], "cost": [null]}, {"goal_reached": [false], "time": [8992.69], "cost": [null]}, {"goal_reached": [false], "time": [8992.81], "cost": [null]}, {"goal_reached": [false], "time": [8992.77], "cost": [null]}, {"goal_reached": [false], "time": [8992.84], "cost": [null]}, {"goal_reached": [false], "time": [8992.91], "cost": [null]}, {"goal_reached": [false], "time": [8993.02], "cost": [null]}, {"goal_reached": [false], "time": [8992.86], "cost": [null]}, {"goal_reached": [false], "time": [8992.69], "cost": [null]}, {"goal_reached": [false], "time": [8980.34], "cost": [null]}, {"goal_reached": [false], "time": [8980.67], "cost": [null]}, {"goal_reached": [false], "time": [8979.9], "cost": [null]}, {"goal_reached": [false], "time": [8980.46], "cost": [null]}, {"goal_reached": [false], "time": [8980.12], "cost": [null]}]}

==> results/det-bl/det_parking-typed_gbf-lmcut.json <==
{"eval_names": ["parking-parking-testing-target-typed-parking-target-c10-10-typed", "parking-parking-testing-target-typed-parking-target-c10-09-typed", "parking-parking-testing-target-typed-parking-target-c10-07-typed", "parking-parking-testing-target-typed-parking-target-c10-05-typed", "parking-parking-testing-target-typed-parking-target-c10-08-typed", "parking-parking-testing-target-typed-parking-target-c12-06-typed", "parking-parking-testing-target-typed-parking-target-c12-10-typed", "parking-parking-testing-target-typed-parking-target-c12-08-typed", "parking-parking-testing-target-typed-parking-target-c12-09-typed", "parking-parking-testing-target-typed-parking-target-c12-07-typed", "parking-parking-testing-target-typed-parking-target-c13-06-typed", "parking-parking-testing-target-typed-parking-target-c13-10-typed", "parking-parking-testing-target-typed-parking-target-c13-07-typed", "parking-parking-testing-target-typed-parking-target-c13-08-typed", "parking-parking-testing-target-typed-parking-target-c13-09-typed", "parking-parking-testing-target-typed-parking-target-c15-05-typed", "parking-parking-testing-target-typed-parking-target-c15-01-typed", "parking-parking-testing-target-typed-parking-target-c15-09-typed", "parking-parking-testing-target-typed-parking-target-c15-02-typed", "parking-parking-testing-target-typed-parking-target-c15-04-typed", "parking-parking-testing-target-typed-parking-target-c15-10-typed", "parking-parking-testing-target-typed-parking-target-c15-03-typed", "parking-parking-testing-target-typed-parking-target-c15-08-typed", "parking-parking-testing-target-typed-parking-target-c15-07-typed", "parking-parking-testing-target-typed-parking-target-c15-06-typed", "parking-parking-testing-target-typed-parking-target-c20-05-typed", "parking-parking-testing-target-typed-parking-target-c20-01-typed", "parking-parking-testing-target-typed-parking-target-c20-03-typed", "parking-parking-testing-target-typed-parking-target-c20-04-typed", "parking-parking-testing-target-typed-parking-target-c20-02-typed"], "eval_sizes": [10, 10, 10, 10, 10, 12, 12, 12, 12, 12, 13, 13, 13, 13, 13, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20], "eval_runs": [{"goal_reached": [true], "time": [178.757], "cost": [57]}, {"goal_reached": [true], "time": [149.671], "cost": [56]}, {"goal_reached": [true], "time": [157.614], "cost": [59]}, {"goal_reached": [true], "time": [314.406], "cost": [66]}, {"goal_reached": [true], "time": [69.8381], "cost": [48]}, {"goal_reached": [true], "time": [1271.98], "cost": [73]}, {"goal_reached": [true], "time": [1758.44], "cost": [80]}, {"goal_reached": [true], "time": [2479.52], "cost": [80]}, {"goal_reached": [true], "time": [1646.83], "cost": [73]}, {"goal_reached": [true], "time": [1646.46], "cost": [78]}, {"goal_reached": [true], "time": [2612.66], "cost": [72]}, {"goal_reached": [true], "time": [2398.96], "cost": [69]}, {"goal_reached": [true], "time": [6993.68], "cost": [90]}, {"goal_reached": [true], "time": [3048.51], "cost": [70]}, {"goal_reached": [true], "time": [1168.98], "cost": [61]}, {"goal_reached": [false], "time": [8992.85], "cost": [null]}, {"goal_reached": [false], "time": [8992.88], "cost": [null]}, {"goal_reached": [false], "time": [8992.97], "cost": [null]}, {"goal_reached": [false], "time": [8992.96], "cost": [null]}, {"goal_reached": [true], "time": [3389.45], "cost": [68]}, {"goal_reached": [false], "time": [8992.84], "cost": [null]}, {"goal_reached": [false], "time": [8992.88], "cost": [null]}, {"goal_reached": [false], "time": [8992.75], "cost": [null]}, {"goal_reached": [false], "time": [8992.6], "cost": [null]}, {"goal_reached": [false], "time": [8993.03], "cost": [null]}, {"goal_reached": [false], "time": [8980.4], "cost": [null]}, {"goal_reached": [false], "time": [8981.56], "cost": [null]}, {"goal_reached": [false], "time": [8980.35], "cost": [null]}, {"goal_reached": [false], "time": [8980.08], "cost": [null]}, {"goal_reached": [false], "time": [8979.94], "cost": [null]}]}

==> results/det-bl/det_parking-typed_lama-2011.json <==
{"eval_names": ["parking-parking-testing-target-typed-parking-target-c10-10-typed", "parking-parking-testing-target-typed-parking-target-c10-05-typed", "parking-parking-testing-target-typed-parking-target-c10-09-typed", "parking-parking-testing-target-typed-parking-target-c10-08-typed", "parking-parking-testing-target-typed-parking-target-c10-07-typed", "parking-parking-testing-target-typed-parking-target-c12-08-typed", "parking-parking-testing-target-typed-parking-target-c12-10-typed", "parking-parking-testing-target-typed-parking-target-c12-07-typed", "parking-parking-testing-target-typed-parking-target-c12-09-typed", "parking-parking-testing-target-typed-parking-target-c12-06-typed", "parking-parking-testing-target-typed-parking-target-c13-06-typed", "parking-parking-testing-target-typed-parking-target-c13-10-typed", "parking-parking-testing-target-typed-parking-target-c13-07-typed", "parking-parking-testing-target-typed-parking-target-c13-08-typed", "parking-parking-testing-target-typed-parking-target-c13-09-typed", "parking-parking-testing-target-typed-parking-target-c15-07-typed", "parking-parking-testing-target-typed-parking-target-c15-10-typed", "parking-parking-testing-target-typed-parking-target-c15-01-typed", "parking-parking-testing-target-typed-parking-target-c15-08-typed", "parking-parking-testing-target-typed-parking-target-c15-02-typed", "parking-parking-testing-target-typed-parking-target-c15-09-typed", "parking-parking-testing-target-typed-parking-target-c15-05-typed", "parking-parking-testing-target-typed-parking-target-c15-04-typed", "parking-parking-testing-target-typed-parking-target-c15-03-typed", "parking-parking-testing-target-typed-parking-target-c15-06-typed", "parking-parking-testing-target-typed-parking-target-c20-01-typed", "parking-parking-testing-target-typed-parking-target-c20-03-typed", "parking-parking-testing-target-typed-parking-target-c20-05-typed", "parking-parking-testing-target-typed-parking-target-c20-02-typed", "parking-parking-testing-target-typed-parking-target-c20-04-typed"], "eval_sizes": [10, 10, 10, 10, 10, 12, 12, 12, 12, 12, 13, 13, 13, 13, 13, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20], "eval_runs": [{"goal_reached": [true], "time": [8998.04], "cost": [30]}, {"goal_reached": [true], "time": [8998.12], "cost": [27]}, {"goal_reached": [true], "time": [8998.12], "cost": [29]}, {"goal_reached": [true], "time": [8998.13], "cost": [28]}, {"goal_reached": [true], "time": [8998.14], "cost": [29]}, {"goal_reached": [true], "time": [8996.4], "cost": [42]}, {"goal_reached": [true], "time": [8996.62], "cost": [38]}, {"goal_reached": [true], "time": [8996.53], "cost": [67]}, {"goal_reached": [true], "time": [8996.46], "cost": [32]}, {"goal_reached": [true], "time": [8996.51], "cost": [37]}, {"goal_reached": [true], "time": [8995.48], "cost": [66]}, {"goal_reached": [true], "time": [8995.36], "cost": [37]}, {"goal_reached": [true], "time": [8995.52], "cost": [39]}, {"goal_reached": [true], "time": [8995.51], "cost": [62]}, {"goal_reached": [true], "time": [8995.47], "cost": [57]}, {"goal_reached": [true], "time": [8992.62], "cost": [84]}, {"goal_reached": [true], "time": [8992.91], "cost": [53]}, {"goal_reached": [true], "time": [8993.02], "cost": [79]}, {"goal_reached": [true], "time": [8992.82], "cost": [65]}, {"goal_reached": [true], "time": [8993.0], "cost": [52]}, {"goal_reached": [true], "time": [8992.87], "cost": [70]}, {"goal_reached": [true], "time": [8992.89], "cost": [67]}, {"goal_reached": [true], "time": [8992.85], "cost": [78]}, {"goal_reached": [true], "time": [8992.8], "cost": [58]}, {"goal_reached": [true], "time": [8993.07], "cost": [51]}, {"goal_reached": [true], "time": [8981.35], "cost": [63]}, {"goal_reached": [true], "time": [8980.46], "cost": [62]}, {"goal_reached": [true], "time": [8979.87], "cost": [63]}, {"goal_reached": [true], "time": [8981.71], "cost": [90]}, {"goal_reached": [true], "time": [8980.15], "cost": [97]}]}

==> results/det-bl/det_parking-typed_lama-first.json <==
{"eval_names": ["parking-parking-testing-target-typed-parking-target-c10-10-typed", "parking-parking-testing-target-typed-parking-target-c10-05-typed", "parking-parking-testing-target-typed-parking-target-c10-07-typed", "parking-parking-testing-target-typed-parking-target-c10-08-typed", "parking-parking-testing-target-typed-parking-target-c10-09-typed", "parking-parking-testing-target-typed-parking-target-c12-10-typed", "parking-parking-testing-target-typed-parking-target-c12-09-typed", "parking-parking-testing-target-typed-parking-target-c12-08-typed", "parking-parking-testing-target-typed-parking-target-c12-06-typed", "parking-parking-testing-target-typed-parking-target-c12-07-typed", "parking-parking-testing-target-typed-parking-target-c13-09-typed", "parking-parking-testing-target-typed-parking-target-c13-08-typed", "parking-parking-testing-target-typed-parking-target-c13-06-typed", "parking-parking-testing-target-typed-parking-target-c13-10-typed", "parking-parking-testing-target-typed-parking-target-c13-07-typed", "parking-parking-testing-target-typed-parking-target-c15-10-typed", "parking-parking-testing-target-typed-parking-target-c15-01-typed", "parking-parking-testing-target-typed-parking-target-c15-02-typed", "parking-parking-testing-target-typed-parking-target-c15-07-typed", "parking-parking-testing-target-typed-parking-target-c15-06-typed", "parking-parking-testing-target-typed-parking-target-c15-08-typed", "parking-parking-testing-target-typed-parking-target-c15-09-typed", "parking-parking-testing-target-typed-parking-target-c15-04-typed", "parking-parking-testing-target-typed-parking-target-c15-05-typed", "parking-parking-testing-target-typed-parking-target-c15-03-typed", "parking-parking-testing-target-typed-parking-target-c20-01-typed", "parking-parking-testing-target-typed-parking-target-c20-02-typed", "parking-parking-testing-target-typed-parking-target-c20-04-typed", "parking-parking-testing-target-typed-parking-target-c20-05-typed", "parking-parking-testing-target-typed-parking-target-c20-03-typed"], "eval_sizes": [10, 10, 10, 10, 10, 12, 12, 12, 12, 12, 13, 13, 13, 13, 13, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20], "eval_runs": [{"goal_reached": [true], "time": [0.900538], "cost": [55]}, {"goal_reached": [true], "time": [0.772125], "cost": [49]}, {"goal_reached": [true], "time": [0.84827], "cost": [59]}, {"goal_reached": [true], "time": [0.832215], "cost": [53]}, {"goal_reached": [true], "time": [0.758416], "cost": [53]}, {"goal_reached": [true], "time": [3.11703], "cost": [75]}, {"goal_reached": [true], "time": [1.86085], "cost": [48]}, {"goal_reached": [true], "time": [2.84509], "cost": [72]}, {"goal_reached": [true], "time": [2.76114], "cost": [76]}, {"goal_reached": [true], "time": [2.40238], "cost": [57]}, {"goal_reached": [true], "time": [3.60459], "cost": [58]}, {"goal_reached": [true], "time": [7.23293], "cost": [81]}, {"goal_reached": [true], "time": [4.62859], "cost": [68]}, {"goal_reached": [true], "time": [4.78823], "cost": [77]}, {"goal_reached": [true], "time": [5.19501], "cost": [73]}, {"goal_reached": [true], "time": [11.5251], "cost": [67]}, {"goal_reached": [true], "time": [21.0658], "cost": [83]}, {"goal_reached": [true], "time": [27.9423], "cost": [98]}, {"goal_reached": [true], "time": [16.4848], "cost": [84]}, {"goal_reached": [true], "time": [12.7373], "cost": [95]}, {"goal_reached": [true], "time": [14.5518], "cost": [84]}, {"goal_reached": [true], "time": [7.51284], "cost": [59]}, {"goal_reached": [true], "time": [12.562], "cost": [74]}, {"goal_reached": [true], "time": [13.8756], "cost": [88]}, {"goal_reached": [true], "time": [14.5718], "cost": [93]}, {"goal_reached": [true], "time": [100.394], "cost": [122]}, {"goal_reached": [true], "time": [53.4918], "cost": [103]}, {"goal_reached": [true], "time": [184.247], "cost": [128]}, {"goal_reached": [true], "time": [38.2747], "cost": [91]}, {"goal_reached": [true], "time": [81.5465], "cost": [115]}]}

==> results/det-bl/det_sokoban-typed_astar-lmcount.json <==
{"eval_names": ["sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed", "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed", "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed", "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed", "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed", "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed", "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed", "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed", "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed", "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed", "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed", "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed", "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed", "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed", "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed", "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed", "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed", "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed", "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed", "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed", "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed", "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed", "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed", "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed", "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed", "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed", "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed", "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed", "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed", "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed"], "eval_sizes": [9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9], "eval_runs": [{"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [true], "time": [2456.3], "cost": [73]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [40.3976], "cost": [56]}, {"goal_reached": [false], "time": [8999.81], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [true], "time": [22.4094], "cost": [55]}, {"goal_reached": [true], "time": [60.1577], "cost": [59]}, {"goal_reached": [true], "time": [102.817], "cost": [59]}, {"goal_reached": [true], "time": [113.667], "cost": [64]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [16.0362], "cost": [51]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [49.4704], "cost": [57]}, {"goal_reached": [true], "time": [2648.08], "cost": [74]}, {"goal_reached": [true], "time": [118.975], "cost": [68]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [true], "time": [120.007], "cost": [68]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [55.0126], "cost": [59]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [3117.49], "cost": [67]}]}

==> results/det-bl/det_sokoban-typed_astar-lmcut.json <==
{"eval_names": ["sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed", "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed", "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed", "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed", "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed", "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed", "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed", "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed", "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed", "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed", "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed", "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed", "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed", "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed", "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed", "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed", "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed", "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed", "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed", "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed", "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed", "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed", "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed", "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed", "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed", "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed", "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed", "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed", "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed", "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed"], "eval_sizes": [9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9], "eval_runs": [{"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [true], "time": [1922.93], "cost": [59]}, {"goal_reached": [true], "time": [158.33], "cost": [51]}, {"goal_reached": [true], "time": [1923.25], "cost": [68]}, {"goal_reached": [false], "time": [8999.84], "cost": [null]}, {"goal_reached": [true], "time": [250.004], "cost": [55]}, {"goal_reached": [false], "time": [8999.81], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [563.86], "cost": [59]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.81], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.81], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [382.69], "cost": [56]}, {"goal_reached": [true], "time": [1920.4], "cost": [68]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [1637.91], "cost": [62]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [false], "time": [8999.81], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}, {"goal_reached": [true], "time": [507.336], "cost": [59]}, {"goal_reached": [false], "time": [8999.83], "cost": [null]}, {"goal_reached": [true], "time": [552.042], "cost": [57]}, {"goal_reached": [false], "time": [8999.81], "cost": [null]}, {"goal_reached": [false], "time": [8999.82], "cost": [null]}]}

==> results/det-bl/det_sokoban-typed_gbf-lmcut.json <==
{"eval_names": ["sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed", "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed", "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed", "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed", "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed", "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed", "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed", "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed", "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed", "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed", "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed", "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed", "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed", "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed", "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed", "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed", "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed", "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed", "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed", "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed", "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed", "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed", "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed", "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed", "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed", "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed", "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed", "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed", "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed", "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed"], "eval_sizes": [9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9], "eval_runs": [{"goal_reached": [true], "time": [125.605], "cost": [166]}, {"goal_reached": [true], "time": [1445.48], "cost": [153]}, {"goal_reached": [true], "time": [789.524], "cost": [127]}, {"goal_reached": [true], "time": [1.39014], "cost": [89]}, {"goal_reached": [true], "time": [4.46622], "cost": [92]}, {"goal_reached": [true], "time": [10.3046], "cost": [160]}, {"goal_reached": [true], "time": [52.7991], "cost": [99]}, {"goal_reached": [true], "time": [8.73089], "cost": [139]}, {"goal_reached": [true], "time": [1.75062], "cost": [144]}, {"goal_reached": [true], "time": [2005.94], "cost": [187]}, {"goal_reached": [true], "time": [11.8832], "cost": [85]}, {"goal_reached": [true], "time": [3.37683], "cost": [227]}, {"goal_reached": [true], "time": [6.80526], "cost": [134]}, {"goal_reached": [true], "time": [217.204], "cost": [138]}, {"goal_reached": [true], "time": [1246.42], "cost": [155]}, {"goal_reached": [true], "time": [79.2008], "cost": [159]}, {"goal_reached": [true], "time": [1.27017], "cost": [67]}, {"goal_reached": [true], "time": [667.774], "cost": [134]}, {"goal_reached": [true], "time": [1089.9], "cost": [155]}, {"goal_reached": [true], "time": [7.59723], "cost": [149]}, {"goal_reached": [true], "time": [205.431], "cost": [127]}, {"goal_reached": [true], "time": [103.245], "cost": [277]}, {"goal_reached": [true], "time": [0.17845], "cost": [99]}, {"goal_reached": [true], "time": [3.23294], "cost": [156]}, {"goal_reached": [true], "time": [10.34], "cost": [160]}, {"goal_reached": [true], "time": [1575.03], "cost": [255]}, {"goal_reached": [true], "time": [0.278516], "cost": [85]}, {"goal_reached": [true], "time": [912.341], "cost": [292]}, {"goal_reached": [true], "time": [3.13296], "cost": [149]}, {"goal_reached": [true], "time": [2.08668], "cost": [94]}]}

==> results/det-bl/det_sokoban-typed_lama-2011.json <==
{"eval_names": ["sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed", "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed", "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed", "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed", "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed", "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed", "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed", "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed", "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed", "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed", "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed", "sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed", "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed", "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed", "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed", "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed", "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed", "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed", "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed", "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed", "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed", "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed", "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed", "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed", "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed", "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed", "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed", "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed", "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed", "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed"], "eval_sizes": [9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9], "eval_runs": [{"goal_reached": [true], "time": [8999.81], "cost": [67]}, {"goal_reached": [true], "time": [539.767], "cost": [59]}, {"goal_reached": [true], "time": [766.839], "cost": [51]}, {"goal_reached": [true], "time": [8999.81], "cost": [78]}, {"goal_reached": [true], "time": [8999.83], "cost": [86]}, {"goal_reached": [true], "time": [8999.81], "cost": [81]}, {"goal_reached": [true], "time": [8999.81], "cost": [82]}, {"goal_reached": [true], "time": [8999.81], "cost": [87]}, {"goal_reached": [true], "time": [700.833], "cost": [59]}, {"goal_reached": [true], "time": [8999.81], "cost": [76]}, {"goal_reached": [true], "time": [8999.82], "cost": [73]}, {"goal_reached": [true], "time": [8999.82], "cost": [75]}, {"goal_reached": [true], "time": [8999.82], "cost": [69]}, {"goal_reached": [true], "time": [8999.82], "cost": [74]}, {"goal_reached": [true], "time": [8999.82], "cost": [79]}, {"goal_reached": [true], "time": [471.615], "cost": [57]}, {"goal_reached": [true], "time": [8999.82], "cost": [84]}, {"goal_reached": [true], "time": [436.9], "cost": [62]}, {"goal_reached": [true], "time": [424.21], "cost": [68]}, {"goal_reached": [true], "time": [8999.82], "cost": [77]}, {"goal_reached": [true], "time": [8999.82], "cost": [79]}, {"goal_reached": [true], "time": [422.209], "cost": [68]}, {"goal_reached": [true], "time": [414.8], "cost": [55]}, {"goal_reached": [true], "time": [8999.82], "cost": [93]}, {"goal_reached": [true], "time": [8999.82], "cost": [83]}, {"goal_reached": [true], "time": [8999.83], "cost": [84]}, {"goal_reached": [true], "time": [954.88], "cost": [59]}, {"goal_reached": [true], "time": [198.417], "cost": [56]}, {"goal_reached": [true], "time": [8999.81], "cost": [83]}, {"goal_reached": [true], "time": [8999.83], "cost": [73]}]}

==> results/det-bl/det_sokoban-typed_lama-first.json <==
{"eval_names": ["sokoban-target-n09-b04-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-06-typed", "sokoban-target-n09-b04-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-05-typed", "sokoban-target-n09-b04-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-07-typed", "sokoban-target-n09-b04-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-09-typed", "sokoban-target-n09-b03-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-03-typed", "sokoban-target-n09-b03-w04-05-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-05-typed", "sokoban-target-n09-b03-w04-09-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-09-typed", "sokoban-target-n09-b04-w04-12-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-12-typed", "sokoban-target-n09-b04-w04-16-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-16-typed", "sokoban-target-n09-b04-w04-11-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-11-typed", "sokoban-target-n09-b04-w04-03-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-03-typed", "sokoban-target-n09-b04-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-08-typed", "sokoban-target-n09-b04-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-10-typed", "sokoban-target-n09-b04-w04-14-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-14-typed", "sokoban-target-n09-b04-w04-19-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-19-typed", "sokoban-target-n09-b03-w04-06-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-06-typed", "sokoban-target-n09-b03-w04-10-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-10-typed", "sokoban-target-n09-b04-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-04-typed", "sokoban-target-n09-b04-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-02-typed", "sokoban-target-n09-b04-w04-13-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-13-typed", "sokoban-target-n09-b04-w04-20-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-20-typed", "sokoban-target-n09-b03-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-01-typed", "sokoban-target-n09-b04-w04-01-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-01-typed", "sokoban-target-n09-b04-w04-18-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-18-typed", "sokoban-target-n09-b03-w04-02-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-02-typed", "sokoban-target-n09-b03-w04-04-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-04-typed", "sokoban-target-n09-b04-w04-17-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-17-typed", "sokoban-target-n09-b03-w04-07-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-07-typed", "sokoban-target-n09-b03-w04-08-typed-sokoban-testing-target-typed-sokoban-target-n09-b03-w04-08-typed", "sokoban-target-n09-b04-w04-15-typed-sokoban-testing-target-typed-sokoban-target-n09-b04-w04-15-typed"], "eval_sizes": [9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9, 9], "eval_runs": [{"goal_reached": [true], "time": [402.669], "cost": [111]}, {"goal_reached": [true], "time": [4.32821], "cost": [163]}, {"goal_reached": [true], "time": [8.85877], "cost": [141]}, {"goal_reached": [true], "time": [230.509], "cost": [179]}, {"goal_reached": [true], "time": [13.6819], "cost": [79]}, {"goal_reached": [true], "time": [19.9164], "cost": [150]}, {"goal_reached": [true], "time": [19.9072], "cost": [81]}, {"goal_reached": [true], "time": [1583.77], "cost": [129]}, {"goal_reached": [true], "time": [714.43], "cost": [138]}, {"goal_reached": [true], "time": [0.0361804], "cost": [77]}, {"goal_reached": [true], "time": [1181.06], "cost": [108]}, {"goal_reached": [true], "time": [0.0462672], "cost": [95]}, {"goal_reached": [true], "time": [10.266], "cost": [141]}, {"goal_reached": [true], "time": [866.187], "cost": [132]}, {"goal_reached": [true], "time": [0.0381197], "cost": [89]}, {"goal_reached": [true], "time": [1.39982], "cost": [104]}, {"goal_reached": [true], "time": [10.4522], "cost": [71]}, {"goal_reached": [true], "time": [986.838], "cost": [200]}, {"goal_reached": [true], "time": [1255.36], "cost": [179]}, {"goal_reached": [true], "time": [13.5965], "cost": [128]}, {"goal_reached": [true], "time": [0.104713], "cost": [93]}, {"goal_reached": [true], "time": [9.11347], "cost": [99]}, {"goal_reached": [true], "time": [0.331021], "cost": [116]}, {"goal_reached": [true], "time": [3.19424], "cost": [83]}, {"goal_reached": [true], "time": [0.0527662], "cost": [112]}, {"goal_reached": [true], "time": [8.81972], "cost": [71]}, {"goal_reached": [true], "time": [654.992], "cost": [245]}, {"goal_reached": [true], "time": [0.0533121], "cost": [112]}, {"goal_reached": [true], "time": [11.9448], "cost": [69]}, {"goal_reached": [true], "time": [1218.15], "cost": [174]}]}

==> results/prob-bl/cosanostra-n-glrtdp_h-add_t10800s.json <==
{"eval_names": ["cosanostra-n6", "cosanostra-n7", "cosanostra-n8", "cosanostra-n9", "cosanostra-n10", "cosanostra-n11", "cosanostra-n12", "cosanostra-n13", "cosanostra-n14", "cosanostra-n15", "cosanostra-n20", "cosanostra-n25", "cosanostra-n30", "cosanostra-n35", "cosanostra-n40", "cosanostra-n45", "cosanostra-n50"], "eval_sizes": [6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 20, 25, 30, 35, 40, 45, 50], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [4.668901, 5.114468, 4.322008, 4.714625, 5.174765, 5.257117, 4.754897, 4.635183, 4.562049, 4.059634, 4.416591, 4.591297, 5.066249, 4.951921, 4.592416, 4.479465, 4.730798, 4.409358, 5.392925, 4.393094, 4.834089, 4.179312, 4.575475, 4.128148, 4.865518, 4.45015, 4.423364, 4.094907, 4.92281, 4.943255], "cost": [22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [11.361227, 12.101836, 12.344683, 10.478943, 11.603487, 10.911253, 10.841709, 11.521781, 11.901681, 11.745166, 12.147825, 10.839067, 11.260771, 12.359081, 12.090842, 10.733274, 10.624324, 11.093924, 11.029568, 10.182871, 10.251553, 12.274692, 10.457773, 11.213991, 11.334519, 10.976355, 11.938149, 11.028668, 12.643591, 11.289777], "cost": [25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [30.657888, 27.20227, 26.249426, 24.443832, 27.257187, 25.698511, 27.804298, 24.984713, 25.430858, 27.472759, 29.72082, 30.458293, 26.930176, 28.979025, 25.949353, 25.648036, 29.109246, 24.414307, 26.027393, 25.494842, 22.79747, 30.488915, 27.009163, 27.889741, 27.823152, 26.871075, 27.753095, 26.345612, 27.321409, 26.798772], "cost": [28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [59.860811, 68.968384, 61.86803, 64.653911, 64.87628, 55.248135, 61.591269, 66.128085, 63.429112, 66.764625, 65.922563, 63.456006, 65.62147, 59.468821, 68.678673, 63.954246, 60.571237, 58.028173, 68.770848, 63.233156, 59.710767, 68.568932, 70.719492, 59.938412, 60.515877, 58.310538, 58.553054, 63.813242, 64.760626, 58.658699], "cost": [31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [149.910997, 148.295389, 150.42637, 143.709638, 154.051502, 145.509141, 155.142354, 158.307584, 136.234497, 157.96422, 164.613408, 142.947703, 143.631469, 147.933216, 152.799688, 150.647024, 156.275297, 161.336155, 152.251022, 142.350001, 133.640543, 152.338498, 142.241326, 149.628645, 145.394481, 142.870557, 151.208719, 154.791258, 145.718252, 152.343178], "cost": [34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [349.598861, 335.411731, 350.544804, 338.572463, 345.50477, 347.41615, 378.572091, 365.018281, 367.778739, 356.623961, 361.036766, 381.745893, 344.233105, 357.868252, 339.528442, 358.740243, 393.247124, 358.086739, 393.552691, 366.764265, 348.444286, 352.070998, 339.177314, 323.677377, 315.718684, 377.869423, 336.65862, 330.946837, 343.253241, 349.174297], "cost": [37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [771.870028, 820.443156, 766.067974, 746.395645, 732.918828, 858.759526, 747.946093, 851.680882, 828.093028, 813.021538, 786.021966, 771.76946, 830.370427, 417.303813, 1.032988, 1.029001, 1.033294, 1.037741, 1.057922, 1.016368, 1.057717, 1.029238, 1.053539, 1.038141, 1.03436, 1.036718, 1.043528, 1.046761, 1.055792, 1.031772], "cost": [40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300]}, {"goal_reached": [true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [1905.664368, 1690.673161, 1877.111067, 1804.278666, 1585.66632, 1730.594807, 134.846067, 1.011273, 1.020433, 1.019225, 1.018946, 1.031429, 1.033395, 1.022933, 1.022649, 1.01605, 1.023273, 1.018365, 1.027002, 1.021848, 1.031957, 1.020841, 1.025337, 1.034001, 1.021762, 1.017856, 1.029689, 1.021879, 1.026371, 1.021831], "cost": [43, 43, 43, 43, 43, 43, 300, 300, 300, 300, 300, 300, 300, 300, 300, 7, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300]}, {"goal_reached": [true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [4343.725987, 4009.235867, 2451.758225, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, 46, 300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10718.906486, 9.311873, 1.018361, 1.027, 1.019668, 1.024402, 1.032483, 1.038869, 1.023828, 1.0265, 1.034518, 1.02566, 1.027273, 1.055553, 1.035041, 1.023346, 1.16063, 1.055386, 1.049408, 1.047331, 1.065454, 1.044209, 1.1791, 1.031987, 1.04358, 1.039798, 1.036182, 1.027708, 1.059799, 1.044805], "cost": [49, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 8, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10963.536644, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10966.719929, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10958.080492, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10920.837909, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10919.122286, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10958.10024, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10907.428903, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:h-add:t10800s"}

==> results/prob-bl/cosanostra-n-glrtdp_lm-cut_t10800s.json <==
{"eval_names": ["cosanostra-n6", "cosanostra-n7", "cosanostra-n8", "cosanostra-n9", "cosanostra-n10", "cosanostra-n11", "cosanostra-n12", "cosanostra-n13", "cosanostra-n14", "cosanostra-n15", "cosanostra-n20", "cosanostra-n25", "cosanostra-n30", "cosanostra-n35", "cosanostra-n40", "cosanostra-n45", "cosanostra-n50"], "eval_sizes": [6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 20, 25, 30, 35, 40, 45, 50], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [12.981978, 13.482857, 12.374432, 13.061852, 13.841095, 13.741982, 12.636437, 12.809706, 13.855696, 11.649021, 12.494306, 13.243097, 13.953212, 13.593935, 13.527311, 12.577672, 13.318076, 12.944433, 13.816147, 12.063071, 12.444268, 12.605764, 13.388516, 12.574242, 13.778524, 12.90962, 12.624401, 12.1588, 13.74807, 13.614524], "cost": [22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [37.965313, 36.971104, 39.687883, 34.889146, 37.575261, 34.995126, 34.625349, 35.872804, 37.24584, 38.208354, 37.555647, 34.058372, 36.972654, 37.799194, 38.805799, 33.075163, 35.077436, 36.331298, 36.103596, 32.867454, 34.640648, 36.496256, 35.296843, 37.2857, 37.342854, 37.158505, 39.501858, 37.879686, 39.774285, 36.549223], "cost": [25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [118.950119, 126.059734, 106.344135, 108.344413, 123.200986, 113.304519, 114.037936, 107.919947, 108.631117, 109.847398, 128.539615, 136.396224, 120.604184, 126.322171, 108.780504, 119.176468, 120.702383, 104.84378, 118.676731, 107.830256, 107.895207, 131.44114, 110.576115, 122.238126, 120.565326, 115.206808, 117.598106, 110.911284, 106.646868, 116.23574], "cost": [28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [311.494105, 338.54411, 317.69212, 312.721329, 322.07941, 299.556177, 325.437389, 343.979561, 320.399932, 333.073405, 352.36125, 313.887707, 336.617664, 318.786042, 330.189514, 324.409815, 331.723765, 305.642167, 313.2398, 312.847675, 328.442773, 331.872071, 335.848865, 325.302045, 324.642437, 296.237067, 318.16839, 339.669051, 328.916581, 311.876239], "cost": [31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [903.194969, 924.310311, 907.080197, 898.905645, 872.278445, 903.396212, 953.356982, 988.178305, 845.649476, 887.70067, 930.815404, 744.887093, 1.039234, 1.018478, 1.031878, 1.027945, 1.03777, 1.129355, 1.029575, 1.041903, 1.02575, 1.03068, 1.035187, 1.029522, 1.035628, 1.089737, 1.027552, 1.019354, 1.020695, 1.031758], "cost": [34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 5, 300, 300, 300, 300, 300, 300]}, {"goal_reached": [true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2359.957663, 2418.720777, 2400.89595, 2341.210788, 1238.936289, 1.018787, 1.033461, 1.018923, 1.038911, 1.034988, 1.025541, 1.03327, 1.022113, 1.037853, 1.035017, 1.03131, 1.045351, 1.042892, 1.034624, 1.049995, 1.033535, 1.061838, 1.042237, 1.055936, 1.054701, 1.030704, 1.038866, 1.055267, 1.03227, 1.044189], "cost": [37, 37, 37, 37, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [6234.045843, 4581.448416, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [40, 300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10912.151617, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [24, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10891.774646, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10889.801938, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [23, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10900.771563, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10871.723773, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [19, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10898.949629, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10862.041123, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10894.083359, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10862.027207, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10984.438331, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:lm-cut:t10800s"}

==> results/prob-bl/cosanostra-n-ssipp_lrtdp_max_depth_3_h-add_t10800s.json <==
{"eval_names": ["cosanostra-n6", "cosanostra-n7", "cosanostra-n8", "cosanostra-n9", "cosanostra-n10", "cosanostra-n11", "cosanostra-n12", "cosanostra-n13", "cosanostra-n14", "cosanostra-n15", "cosanostra-n20", "cosanostra-n25", "cosanostra-n30", "cosanostra-n35", "cosanostra-n40", "cosanostra-n45", "cosanostra-n50"], "eval_sizes": [6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 20, 25, 30, 35, 40, 45, 50], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [6.770748, 6.743541, 5.254733, 5.640731, 6.781097, 6.676081, 5.723116, 6.031784, 6.152287, 5.744164, 5.826317, 6.125819, 6.540649, 6.01314, 6.089392, 5.922038, 5.559471, 5.535779, 6.610671, 5.91668, 6.330459, 5.650849, 5.627393, 5.694163, 6.130224, 5.849876, 5.57488, 5.138367, 6.641795, 6.05983], "cost": [22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [16.182596, 15.83947, 16.075772, 14.89308, 14.815557, 14.724938, 14.908757, 15.504347, 15.610394, 16.660879, 15.495841, 14.575736, 15.104986, 15.650221, 16.88012, 14.599313, 13.924403, 15.892058, 15.752305, 14.451973, 14.239932, 16.121425, 13.906106, 15.295267, 16.005355, 14.296628, 14.31127, 14.152928, 15.88473, 14.772056], "cost": [25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [39.202629, 34.861516, 35.912235, 33.849489, 34.122844, 32.095686, 34.655528, 34.196819, 34.783375, 37.204142, 38.495851, 38.688012, 34.127225, 39.179256, 33.984134, 33.286043, 38.319425, 32.514631, 34.048788, 35.282554, 31.544083, 38.871639, 34.560647, 35.223909, 35.481664, 35.322149, 37.027589, 36.359844, 37.593157, 35.86708], "cost": [28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [82.910627, 93.194664, 84.670385, 89.944432, 88.095321, 76.009783, 78.883143, 86.816768, 86.541944, 89.425079, 85.957823, 84.992312, 85.346476, 78.291198, 89.402881, 81.429323, 79.467431, 78.298859, 91.419148, 85.071001, 80.586284, 92.239567, 92.881469, 77.747931, 79.103277, 82.171727, 78.210546, 83.20995, 84.174461, 76.43687], "cost": [31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [196.074269, 186.873841, 197.172965, 182.28276, 203.838307, 187.013853, 195.760712, 192.303931, 183.181125, 203.58126, 214.838571, 181.896533, 186.743562, 196.146756, 199.51104, 196.019561, 195.632273, 200.503284, 206.305932, 192.475267, 176.928079, 188.995688, 182.047915, 189.99541, 196.88079, 182.079104, 202.1656, 200.14062, 192.513741, 192.708763], "cost": [34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false], "time": [457.700284, 436.396333, 458.238405, 445.772556, 457.95959, 464.100143, 486.016998, 484.535128, 488.6874, 457.580693, 485.126653, 485.220411, 445.499167, 458.972237, 453.67966, 482.930122, 493.700617, 450.968537, 491.810098, 487.366486, 449.150357, 458.314617, 445.871855, 5.105937, 1.069588, 1.048853, 1.116143, 1.177994, 1.085711, 1.024292], "cost": [37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 37, 13, 18, 11, 13, 22, 13, 16]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [1016.936343, 1050.928649, 979.305594, 993.426826, 973.327827, 1090.755117, 1010.249736, 1070.130386, 1052.635718, 1073.480818, 422.39064, 1.075792, 1.018032, 1.0725, 1.01502, 1.022285, 1.018168, 1.019021, 1.03073, 1.021864, 1.039096, 1.039914, 1.027973, 1.022287, 1.051519, 1.02014, 1.091533, 1.032879, 1.032632, 1.023125], "cost": [40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 37, 273, 16, 17, 13, 19, 16, 13, 19, 11, 21, 22, 19, 13, 23, 10, 14, 25, 22, 14]}, {"goal_reached": [true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2410.339204, 2207.161479, 2359.677904, 2375.35554, 1407.112799, 1.031266, 1.024024, 1.087589, 1.035749, 1.032869, 1.035251, 1.021985, 1.024621, 1.034539, 1.022587, 1.023441, 1.030409, 1.028217, 1.022339, 1.05763, 1.019255, 1.036769, 1.02076, 1.031519, 1.019138, 1.019376, 1.028229, 1.022279, 1.022666, 1.017939], "cost": [43, 43, 43, 43, 27, 13, 16, 13, 22, 25, 26, 10, 19, 31, 14, 10, 25, 16, 13, 26, 10, 19, 10, 28, 16, 11, 19, 13, 25, 13]}, {"goal_reached": [true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [5485.363424, 5152.068937, 93.727834, 1.055907, 1.018261, 1.024896, 1.018749, 1.024672, 1.085926, 1.034179, 1.047843, 1.097435, 1.018744, 1.026917, 1.053948, 1.026269, 1.022351, 1.020016, 1.029901, 1.019787, 1.028911, 1.048429, 1.037385, 1.021796, 1.02276, 1.056338, 1.027118, 1.042242, 1.039301, 1.017138], "cost": [46, 46, 25, 32, 13, 16, 14, 13, 19, 20, 25, 297, 13, 16, 26, 13, 11, 13, 19, 13, 19, 20, 25, 10, 10, 26, 35, 13, 17, 10]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10915.573784, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [29, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10890.801579, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10916.454216, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [31, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10913.591003, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [37, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10912.472078, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [32, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10875.284422, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10857.787962, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [23, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10937.811167, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [31, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:h-add:t10800s"}

==> results/prob-bl/cosanostra-n-ssipp_lrtdp_max_depth_3_lm-cut_t10800s.json <==
{"eval_names": ["cosanostra-n6", "cosanostra-n7", "cosanostra-n8", "cosanostra-n9", "cosanostra-n10", "cosanostra-n11", "cosanostra-n12", "cosanostra-n13", "cosanostra-n14", "cosanostra-n15", "cosanostra-n20", "cosanostra-n25", "cosanostra-n30", "cosanostra-n35", "cosanostra-n40", "cosanostra-n45", "cosanostra-n50"], "eval_sizes": [6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 20, 25, 30, 35, 40, 45, 50], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [15.629596, 16.143955, 13.662759, 15.027892, 15.743646, 15.422284, 14.637625, 15.498232, 15.653856, 14.315266, 15.093041, 14.841074, 15.461915, 15.551415, 15.34806, 15.087447, 15.241155, 15.914042, 15.837768, 14.4793, 14.248775, 14.500117, 14.597737, 14.586189, 15.224167, 15.475119, 14.376508, 14.004308, 16.027388, 16.181856], "cost": [22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22, 22]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [41.831619, 42.484095, 42.336912, 38.379439, 42.290336, 39.562865, 41.004753, 40.482368, 40.931868, 40.636053, 38.91838, 38.97193, 39.591284, 42.213121, 43.746127, 36.789589, 39.560096, 43.756231, 41.109381, 35.223209, 36.680621, 40.669749, 36.929249, 40.062576, 43.576481, 36.660701, 38.400037, 38.336784, 42.417551, 40.485307], "cost": [25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [118.032573, 116.73194, 119.219012, 113.016351, 120.231146, 119.980315, 121.855613, 113.55954, 112.572421, 115.027559, 119.326946, 120.386962, 113.491599, 121.273014, 112.264821, 114.215778, 119.567902, 113.224365, 117.995375, 113.473131, 113.270491, 121.269576, 114.743758, 117.13531, 120.259875, 114.694957, 119.762633, 114.240195, 116.251327, 117.076677], "cost": [28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28, 28]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [329.792689, 344.067593, 336.32821, 337.792782, 334.723248, 328.224277, 333.064159, 343.055401, 337.343594, 350.746895, 342.896345, 343.794095, 345.615497, 341.393789, 350.013477, 335.794599, 355.657268, 349.407213, 369.049409, 358.400372, 366.102774, 375.606906, 376.969392, 372.571734, 376.31671, 362.843929, 364.099195, 380.564546, 382.634107, 361.689402], "cost": [31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31, 31]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [866.764436, 878.510756, 882.235896, 881.252056, 915.147425, 887.53852, 919.73299, 930.95858, 946.61745, 977.552102, 1007.406624, 650.164861, 1.082402, 1.046979, 1.037409, 1.129212, 1.029819, 1.041282, 1.026127, 1.037394, 1.100207, 1.102931, 1.037542, 1.141483, 1.075403, 1.046329, 1.030905, 1.078423, 1.026839, 1.134543], "cost": [34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 34, 25, 18, 16, 10, 19, 13, 7, 7, 7, 10, 16, 13, 25, 10, 7, 7, 13, 11, 22]}, {"goal_reached": [true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2369.382245, 2384.840945, 2344.40632, 2342.993804, 1318.633329, 1.106867, 1.093844, 1.1127, 1.076334, 1.132917, 1.059888, 1.123561, 1.122262, 1.091753, 1.083073, 1.032869, 1.057468, 1.08907, 1.132945, 1.085178, 1.245058, 1.136868, 1.077107, 1.09875, 1.113811, 1.047079, 1.135653, 1.043852, 1.11009, 1.067493], "cost": [37, 37, 37, 37, 22, 13, 16, 19, 11, 19, 10, 19, 10, 16, 10, 8, 7, 22, 22, 13, 40, 13, 7, 13, 19, 11, 28, 7, 16, 14]}, {"goal_reached": [true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [4818.27027, 5402.164658, 520.491366, 1.120191, 1.153287, 1.089815, 1.122403, 1.193616, 1.139982, 1.211338, 1.127122, 1.101518, 1.056138, 1.049207, 1.183095, 1.15556, 1.062879, 1.028179, 1.098214, 1.053957, 1.074686, 1.118457, 1.182685, 1.254976, 1.240477, 1.067184, 1.102269, 1.128637, 1.090914, 1.041455], "cost": [40, 40, 22, 14, 13, 8, 10, 22, 13, 22, 13, 10, 11, 7, 22, 19, 11, 8, 13, 11, 10, 7, 7, 43, 25, 14, 13, 13, 10, 7]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10911.778223, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [21, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10913.705761, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [44, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10862.736466, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [24, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10850.31513, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10857.762972, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10888.061573, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10879.273377, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [22, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10845.699972, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10905.056184, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [31, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10883.081677, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [23, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:lm-cut:t10800s"}

==> results/prob-bl/ex-bw-test-n-s-r-glrtdp_h-add_t10800s.json <==
{"eval_names": ["ex-bw-test-n11-s00-r972773", "ex-bw-test-n11-s01-r763719", "ex-bw-test-n11-s02-r925084", "ex-bw-test-n12-s00-r270300", "ex-bw-test-n12-s01-r846863", "ex-bw-test-n12-s02-r595497", "ex-bw-test-n13-s00-r999827", "ex-bw-test-n13-s01-r325159", "ex-bw-test-n13-s02-r948356", "ex-bw-test-n14-s00-r218782", "ex-bw-test-n14-s01-r846992", "ex-bw-test-n14-s02-r105760", "ex-bw-test-n15-s00-r717403", "ex-bw-test-n15-s01-r201725", "ex-bw-test-n15-s02-r106727", "ex-bw-test-n16-s00-r109291", "ex-bw-test-n16-s01-r253915", "ex-bw-test-n16-s02-r329368", "ex-bw-test-n17-s00-r546126", "ex-bw-test-n17-s01-r453173", "ex-bw-test-n17-s02-r107890", "ex-bw-test-n18-s00-r119378", "ex-bw-test-n18-s01-r769356", "ex-bw-test-n18-s02-r734006", "ex-bw-test-n19-s00-r491316", "ex-bw-test-n19-s01-r657239", "ex-bw-test-n19-s02-r534491", "ex-bw-test-n20-s00-r167713", "ex-bw-test-n20-s01-r196207", "ex-bw-test-n20-s02-r465140"], "eval_sizes": [11, 11, 11, 12, 12, 12, 13, 13, 13, 14, 14, 14, 15, 15, 15, 16, 16, 16, 17, 17, 17, 18, 18, 18, 19, 19, 19, 20, 20, 20], "eval_runs": [{"goal_reached": [false, true, true, true, true, false, true, false, false, true, true, true, true, true, true, false, true, true, true, true, true, false, true, true, false, true, true, false, false, true], "time": [11.211325, 12.070553, 10.095236, 11.31522, 10.548098, 10.296945, 11.671577, 10.583809, 10.088917, 11.19364, 11.532314, 11.293547, 9.853166, 9.454874, 11.164755, 10.860843, 10.735915, 10.760328, 9.802135, 11.128595, 10.196392, 10.794183, 11.836024, 10.300525, 10.963375, 11.349018, 10.698374, 10.575277, 11.309932, 9.578557], "cost": [16, 44, 40, 36, 44, 2, 38, 2, 28, 34, 56, 42, 122, 40, 30, 16, 40, 30, 42, 74, 32, 2, 44, 28, 2, 30, 34, 2, 66, 52]}, {"goal_reached": [false, false, false, false, false, true, true, false, true, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [810.937571, 424.744649, 408.048191, 780.23822, 526.822705, 764.879448, 776.955672, 367.009656, 775.220008, 414.031147, 773.906805, 782.299381, 766.443565, 922.423827, 768.499148, 463.954119, 199.431149, 1.124467, 1.102305, 1.119848, 1.094383, 1.063414, 1.073587, 1.085311, 1.080877, 1.059949, 1.091347, 1.057297, 1.087451, 1.124183], "cost": [2, 2, 2, 2, 4, 124, 102, 6, 92, 12, 80, 2, 2, 2, 2, 12, 2, 24, 20, 60, 4, 6, 2, 28, 2, 2, 2, 4, 2, 4]}, {"goal_reached": [true, true, true, true, false, true, true, true, false, true, true, true, true, false, true, true, false, true, true, true, true, false, true, true, true, true, false, true, true, false], "time": [186.335688, 184.84989, 182.885417, 152.647727, 184.621675, 182.783089, 181.604926, 161.12104, 158.097456, 184.326512, 167.058615, 181.434932, 182.263829, 179.647752, 172.946946, 177.802242, 179.33322, 186.547187, 180.344273, 165.078974, 161.82867, 178.852942, 185.801646, 163.993679, 178.282365, 176.629611, 173.131622, 178.541351, 178.106401, 162.218259], "cost": [28, 28, 28, 28, 2, 28, 40, 28, 2, 28, 26, 28, 28, 2, 28, 28, 2, 28, 28, 28, 28, 2, 28, 28, 28, 28, 2, 28, 28, 2]}, {"goal_reached": [true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [39.911432, 60.447535, 37.816515, 39.837749, 57.008931, 47.586016, 40.305466, 39.520203, 42.305115, 41.733803, 39.483551, 44.542871, 55.743315, 46.024547, 44.897117, 40.765867, 40.648654, 48.751753, 51.870979, 47.620509, 47.944364, 43.991663, 51.05544, 37.928112, 40.147464, 55.014059, 43.348409, 56.30328, 39.361393, 36.324601], "cost": [26, 28, 12, 26, 26, 30, 26, 26, 28, 30, 26, 26, 30, 26, 34, 28, 26, 30, 30, 26, 28, 26, 28, 26, 26, 26, 26, 46, 30, 28]}, {"goal_reached": [false, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [1012.379258, 1120.984146, 984.215272, 995.202158, 1001.206869, 998.885593, 1289.429408, 1022.269845, 1020.581539, 1226.783161, 68.364536, 1.126436, 1.238046, 1.194722, 1.088544, 1.225872, 1.182092, 1.114168, 1.057236, 1.109924, 1.143139, 1.108644, 1.069712, 1.03036, 1.147811, 1.226485, 1.215482, 1.170629, 1.237513, 1.13778], "cost": [4, 4, 2, 52, 10, 2, 4, 12, 2, 10, 12, 12, 2, 2, 2, 30, 2, 12, 2, 40, 4, 6, 2, 18, 28, 2, 30, 4, 4, 34]}, {"goal_reached": [false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2731.574096, 3082.105525, 2856.128137, 2096.40372, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, 2, 42, 2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, false, true, true, true, false, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [49.1701, 15.12165, 21.557275, 21.42909, 14.373193, 32.902127, 23.877874, 18.068716, 38.513189, 16.022746, 15.029664, 23.474724, 28.632497, 17.358042, 15.461605, 27.143182, 21.603542, 21.591208, 21.035893, 23.578105, 16.112172, 14.952098, 18.752297, 18.991458, 18.145029, 17.275425, 29.719016, 22.260606, 29.064454, 16.810219], "cost": [28, 26, 34, 26, 30, 28, 26, 8, 26, 26, 26, 8, 26, 30, 28, 28, 6, 28, 32, 28, 26, 28, 28, 28, 26, 26, 30, 28, 28, 28]}, {"goal_reached": [true, false, true, false, false, false, false, false, true, false, false, false, false, false, false, true, false, false, false, true, true, true, true, false, false, false, false, false, false, true], "time": [343.828523, 344.105331, 355.335842, 358.192434, 364.406597, 350.016327, 332.991854, 382.60173, 376.255763, 358.222828, 345.94594, 342.318406, 397.598988, 346.046033, 345.204481, 386.777345, 342.31924, 347.561899, 351.367964, 342.335665, 343.873416, 335.81976, 349.419104, 330.42637, 346.554861, 366.483032, 362.191349, 375.02139, 349.800621, 416.325517], "cost": [46, 6, 64, 2, 2, 2, 80, 10, 86, 44, 4, 6, 2, 44, 14, 82, 2, 2, 38, 70, 68, 52, 104, 2, 2, 2, 2, 6, 6, 142]}, {"goal_reached": [false, false, false, true, true, false, true, true, false, false, true, true, false, true, true, false, true, true, false, true, true, false, false, false, true, false, true, false, false, false], "time": [426.949683, 348.787251, 403.871392, 408.257365, 406.174494, 387.597094, 372.224061, 446.166969, 412.718871, 458.104713, 430.52929, 401.744544, 370.090505, 382.666867, 413.488071, 416.219597, 459.301398, 385.186726, 412.075943, 381.80009, 360.047844, 433.811299, 418.881239, 414.430627, 414.033341, 407.185107, 163.582534, 1.064241, 1.279799, 1.374862], "cost": [2, 2, 4, 78, 48, 2, 40, 40, 2, 2, 42, 34, 2, 70, 62, 2, 46, 98, 2, 48, 120, 8, 2, 2, 52, 2, 106, 26, 4, 34]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [8160.375519, 2639.865477, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, 48, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10984.110545, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [130, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, true, false, true, true, false, false, false, false, true, true, true, true, false, false, false, true, false, true, true, false, false, false, false, false], "time": [444.895074, 445.556028, 443.535278, 402.395774, 392.794369, 411.957514, 460.065957, 504.201679, 382.510213, 387.922492, 435.563687, 386.209856, 422.517763, 408.568506, 445.572231, 411.303407, 436.087669, 399.439521, 426.389429, 383.190238, 418.378926, 390.561288, 441.651156, 452.410072, 443.578129, 142.910111, 1.504722, 1.295898, 1.229508, 1.502092], "cost": [10, 6, 2, 2, 12, 42, 90, 10, 48, 68, 8, 2, 8, 10, 52, 60, 46, 48, 26, 10, 8, 46, 10, 46, 50, 28, 20, 2, 4, 4]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11058.470138, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11022.189211, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [36, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2560.243579, 2140.717129, 2034.928394, 2479.073374, 1542.287189, 1.122017, 1.334821, 1.34108, 1.661689, 1.126688, 1.254066, 1.147008, 1.131581, 1.17202, 1.151039, 1.315344, 1.252285, 1.105106, 1.049949, 1.091443, 1.192081, 1.06452, 1.066552, 1.078595, 1.191712, 1.239254, 1.252376, 1.646982, 1.11981, 1.040519], "cost": [54, 58, 76, 112, 68, 22, 300, 300, 26, 300, 14, 10, 300, 14, 34, 8, 300, 300, 4, 300, 300, 2, 2, 12, 300, 300, 26, 24, 300, 4]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11005.323885, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [8511.410766, 2271.09239, 1.042228, 1.042985, 1.205393, 1.179896, 1.36275, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, 2, 28, 12, 12, 6, 4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11004.373542, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [16, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10958.714474, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [42, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11020.632815, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10987.288488, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10935.71203, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11007.718152, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [9371.497963, 1390.275701, 1.335584, 1.292379, 1.159465, 1.085069, 1.201609, 1.324622, 1.101673, 1.156748, 1.465069, 1.36797, 1.065744, 1.322366, 1.406845, 1.247008, 1.216965, 1.041643, 1.379392, 1.338995, null, null, null, null, null, null, null, null, null, null], "cost": [2, 2, 38, 20, 4, 10, 4, 44, 4, 4, 46, 36, 2, 12, 86, 8, 10, 10, 22, 4, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10997.067832, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11004.660461, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [22, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10948.326035, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10990.163222, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10959.891349, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10981.194265, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:h-add:t10800s"}

==> results/prob-bl/ex-bw-test-n-s-r-glrtdp_lm-cut_t10800s.json <==
{"eval_names": ["ex-bw-test-n11-s00-r972773", "ex-bw-test-n11-s01-r763719", "ex-bw-test-n11-s02-r925084", "ex-bw-test-n12-s00-r270300", "ex-bw-test-n12-s01-r846863", "ex-bw-test-n12-s02-r595497", "ex-bw-test-n13-s00-r999827", "ex-bw-test-n13-s01-r325159", "ex-bw-test-n13-s02-r948356", "ex-bw-test-n14-s00-r218782", "ex-bw-test-n14-s01-r846992", "ex-bw-test-n14-s02-r105760", "ex-bw-test-n15-s00-r717403", "ex-bw-test-n15-s01-r201725", "ex-bw-test-n15-s02-r106727", "ex-bw-test-n16-s00-r109291", "ex-bw-test-n16-s01-r253915", "ex-bw-test-n16-s02-r329368", "ex-bw-test-n17-s00-r546126", "ex-bw-test-n17-s01-r453173", "ex-bw-test-n17-s02-r107890", "ex-bw-test-n18-s00-r119378", "ex-bw-test-n18-s01-r769356", "ex-bw-test-n18-s02-r734006", "ex-bw-test-n19-s00-r491316", "ex-bw-test-n19-s01-r657239", "ex-bw-test-n19-s02-r534491", "ex-bw-test-n20-s00-r167713", "ex-bw-test-n20-s01-r196207", "ex-bw-test-n20-s02-r465140"], "eval_sizes": [11, 11, 11, 12, 12, 12, 13, 13, 13, 14, 14, 14, 15, 15, 15, 16, 16, 16, 17, 17, 17, 18, 18, 18, 19, 19, 19, 20, 20, 20], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, false, true, true], "time": [146.907093, 137.299845, 160.298445, 159.819312, 130.996825, 144.497514, 146.492863, 145.949648, 127.256615, 141.685203, 144.316663, 135.762715, 144.306624, 145.226618, 157.283442, 147.964081, 140.082343, 144.883191, 128.705525, 137.9649, 141.771323, 142.082673, 140.244818, 135.684076, 143.452933, 136.988927, 137.536551, 129.577951, 155.012128, 136.953696], "cost": [50, 70, 32, 28, 102, 46, 28, 38, 50, 34, 48, 44, 54, 68, 30, 30, 2, 40, 30, 44, 28, 28, 34, 34, 46, 84, 38, 28, 28, 74]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [3125.028025, 3113.266451, 2763.706, 1756.975287, 1.92276, 1.831402, 1.431981, 1.552167, 1.424498, 1.426558, 1.17321, 1.078246, 1.616213, 1.150137, 1.323955, 1.594565, 1.179952, 1.389112, 1.660235, 1.753174, 1.990755, 1.588899, 1.376418, 1.148566, 2.001883, 1.545041, 1.222969, 1.887435, 1.412215, null], "cost": [2, 12, 6, 8, 2, 2, 40, 2, 20, 2, 170, 2, 2, 6, 4, 4, 12, 2, 300, 4, 4, 2, 2, 40, 2, 2, 2, 34, 2, null]}, {"goal_reached": [true, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2508.845806, 2433.885377, 2913.892869, 2469.858132, 418.282021, 10.032082, 11.358023, 8.087585, 1.401681, 7.722401, 8.810005, 10.073795, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [24, 2, 2, 24, 12, 16, 18, 20, 2, 8, 4, 4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [1053.733845, 904.712487, 915.927092, 892.460815, 906.710456, 880.349286, 879.698497, 866.895983, 890.596624, 903.329231, 908.389488, 741.686498, 1.414302, 7.258826, 1.89668, 1.128628, 1.129763, 1.839298, 1.542316, 1.922991, 2.242863, 3.000305, 1.987773, 2.200446, 1.499629, 2.013009, 4.608824, 1.915565, 3.561864, 3.221458], "cost": [26, 26, 26, 26, 4, 26, 26, 26, 26, 26, 4, 300, 30, 18, 18, 300, 20, 300, 300, 30, 74, 300, 300, 300, 300, 16, 300, 22, 18, 70]}, {"goal_reached": [false, false, false, false, false, true, false, true, false, false, true, true, false, false, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [517.174873, 525.0564, 543.478933, 534.20305, 492.335362, 526.585297, 540.82112, 494.653677, 517.950414, 532.54805, 544.505637, 557.841331, 501.976653, 508.12906, 479.773379, 532.257622, 561.285084, 553.923635, 602.858836, 463.398923, 210.378579, 3.424856, 4.073838, 1.83867, 2.861318, 3.84847, 4.065397, 3.017772, 3.451154, 2.959573], "cost": [10, 8, 10, 4, 4, 46, 4, 50, 4, 2, 44, 58, 10, 4, 126, 78, 2, 4, 4, 14, 2, 4, 2, 2, 28, 4, 2, 6, 2, 2]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10878.227187, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [240, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, false, true, true, false, true], "time": [90.367253, 86.677406, 84.389302, 84.21421, 98.642642, 70.847289, 81.813635, 70.671468, 71.754795, 81.523667, 86.810923, 86.865079, 94.761246, 78.356396, 89.965974, 89.270971, 75.439554, 91.652858, 87.545406, 69.292595, 78.216505, 78.017663, 85.373864, 74.999882, 92.292693, 87.680733, 72.159682, 84.415873, 100.385007, 79.750906], "cost": [4, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 6, 24, 24, 24, 24, 24, 24, 24, 6, 24, 24, 4, 24]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10907.500742, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [2641.701258, 2682.313807, 3003.05456, 2416.563682, 9.615248, 10.784816, 4.416862, 10.05397, 10.693535, 5.721379, 10.14747, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, 82, 2, 2, 6, 2, 48, 52, 4, 14, 12, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10918.563092, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [10, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10898.687249, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [40, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [6107.533559, 4703.241986, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, 10, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10911.122775, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10908.879149, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [14, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [9223.208442, 1535.303305, 1.737788, 11.958054, 10.026691, 6.40852, 3.505897, 9.310912, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, 300, 42, 4, 2, 46, 2, 2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10906.087741, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [42, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10906.343281, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10917.092638, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10901.582798, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [32, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10912.052717, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [16, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.452325, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10896.406833, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [56, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10923.727139, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10904.090887, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10930.340485, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [20, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10934.150108, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10942.726102, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10918.446039, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10917.238704, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10914.42941, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [12, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:lm-cut:t10800s"}

==> results/prob-bl/ex-bw-test-n-s-r-ssipp_lrtdp_max_depth_3_h-add_t10800s.json <==
{"eval_names": ["ex-bw-test-n11-s00-r972773", "ex-bw-test-n11-s01-r763719", "ex-bw-test-n11-s02-r925084", "ex-bw-test-n12-s00-r270300", "ex-bw-test-n12-s01-r846863", "ex-bw-test-n12-s02-r595497", "ex-bw-test-n13-s00-r999827", "ex-bw-test-n13-s01-r325159", "ex-bw-test-n13-s02-r948356", "ex-bw-test-n14-s00-r218782", "ex-bw-test-n14-s01-r846992", "ex-bw-test-n14-s02-r105760", "ex-bw-test-n15-s00-r717403", "ex-bw-test-n15-s01-r201725", "ex-bw-test-n15-s02-r106727", "ex-bw-test-n16-s00-r109291", "ex-bw-test-n16-s01-r253915", "ex-bw-test-n16-s02-r329368", "ex-bw-test-n17-s00-r546126", "ex-bw-test-n17-s01-r453173", "ex-bw-test-n17-s02-r107890", "ex-bw-test-n18-s00-r119378", "ex-bw-test-n18-s01-r769356", "ex-bw-test-n18-s02-r734006", "ex-bw-test-n19-s00-r491316", "ex-bw-test-n19-s01-r657239", "ex-bw-test-n19-s02-r534491", "ex-bw-test-n20-s00-r167713", "ex-bw-test-n20-s01-r196207", "ex-bw-test-n20-s02-r465140"], "eval_sizes": [11, 11, 11, 12, 12, 12, 13, 13, 13, 14, 14, 14, 15, 15, 15, 16, 16, 16, 17, 17, 17, 18, 18, 18, 19, 19, 19, 20, 20, 20], "eval_runs": [{"goal_reached": [false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [232.182136, 10641.243813, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [20, 32, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10886.586126, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10880.947494, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true], "time": [80.992534, 99.41311, 92.334924, 44.102901, 68.85848, 114.642793, 102.627209, 118.782452, 124.813959, 155.052226, 63.022255, 75.368711, 174.113433, 89.450002, 67.298398, 30.57063, 115.46024, 56.164466, 64.744314, 46.530314, 68.863281, 67.354411, 141.403755, 141.271848, 79.262426, 104.657386, 139.375523, 153.452742, 113.282259, 75.318291], "cost": [26, 26, 26, 28, 10, 30, 30, 26, 26, 26, 26, 26, 28, 28, 30, 28, 26, 26, 106, 26, 28, 36, 28, 28, 26, 26, 30, 30, 30, 26]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10893.967503, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10893.045942, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true], "time": [36.613469, 98.67241, 27.877395, 11.593983, 74.511094, 51.679044, 100.647531, 45.650252, 20.856561, 111.397723, 53.099712, 68.267704, 76.996109, 107.151787, 16.349586, 65.006029, 92.318512, 81.119233, 29.028136, 93.314091, 101.321647, 78.792164, 13.56572, 115.657346, 90.816676, 26.244081, 77.938062, 68.580841, 24.472844, 90.12842], "cost": [28, 26, 26, 26, 6, 36, 28, 28, 34, 26, 26, 28, 28, 28, 4, 34, 28, 28, 26, 26, 26, 28, 26, 28, 30, 6, 26, 28, 28, 30]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10873.85085, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10884.599454, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10915.459978, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10897.582352, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [24, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10875.688447, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [80, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10897.518301, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [10, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10904.698741, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [24, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10892.022248, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [66, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10897.60659, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10891.070622, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10895.771055, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10891.867234, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.744498, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10895.75999, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10899.508323, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10918.157777, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [48, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10899.247913, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [12, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10905.115314, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10885.837502, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [58, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10897.385332, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10896.5427, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [10, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10910.369329, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10900.018639, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:h-add:t10800s"}

==> results/prob-bl/ex-bw-test-n-s-r-ssipp_lrtdp_max_depth_3_lm-cut_t10800s.json <==
{"eval_names": ["ex-bw-test-n11-s00-r972773", "ex-bw-test-n11-s01-r763719", "ex-bw-test-n11-s02-r925084", "ex-bw-test-n12-s00-r270300", "ex-bw-test-n12-s01-r846863", "ex-bw-test-n12-s02-r595497", "ex-bw-test-n13-s00-r999827", "ex-bw-test-n13-s01-r325159", "ex-bw-test-n13-s02-r948356", "ex-bw-test-n14-s00-r218782", "ex-bw-test-n14-s01-r846992", "ex-bw-test-n14-s02-r105760", "ex-bw-test-n15-s00-r717403", "ex-bw-test-n15-s01-r201725", "ex-bw-test-n15-s02-r106727", "ex-bw-test-n16-s00-r109291", "ex-bw-test-n16-s01-r253915", "ex-bw-test-n16-s02-r329368", "ex-bw-test-n17-s00-r546126", "ex-bw-test-n17-s01-r453173", "ex-bw-test-n17-s02-r107890", "ex-bw-test-n18-s00-r119378", "ex-bw-test-n18-s01-r769356", "ex-bw-test-n18-s02-r734006", "ex-bw-test-n19-s00-r491316", "ex-bw-test-n19-s01-r657239", "ex-bw-test-n19-s02-r534491", "ex-bw-test-n20-s00-r167713", "ex-bw-test-n20-s01-r196207", "ex-bw-test-n20-s02-r465140"], "eval_sizes": [11, 11, 11, 12, 12, 12, 13, 13, 13, 14, 14, 14, 15, 15, 15, 16, 16, 16, 17, 17, 17, 18, 18, 18, 19, 19, 19, 20, 20, 20], "eval_runs": [{"goal_reached": [true, false, false, true, false, true, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [865.330917, 5146.752739, 1849.885903, 2911.46282, 1.097787, 1.640162, 1.144695, 1.485527, 1.205247, 1.505144, 1.684225, 1.092825, 1.576319, 1.743737, 1.654257, 1.709012, 1.38504, 1.461997, 1.541499, 1.631765, 1.404241, 1.559333, null, null, null, null, null, null, null, null], "cost": [54, 20, 42, 32, 4, 114, 2, 64, 4, 42, 50, 4, 60, 44, 22, 36, 16, 60, 42, 40, 38, 44, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10890.200649, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [64, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10884.548368, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [24, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, true, false, false, false, false, true, false, false, false, false, false, false, false], "time": [1118.409457, 1099.962957, 1002.306791, 997.524319, 979.879242, 1022.040504, 1037.228703, 928.163655, 1098.734978, 1095.028577, 361.455701, 1.751985, 2.79642, 2.04941, 2.448427, 1.85204, 2.365712, 2.153149, 2.150185, 2.12802, 2.090852, 2.740927, 2.112836, 2.496847, 2.67218, 1.555046, 2.352242, 2.43159, 3.043361, 2.517159], "cost": [26, 26, 26, 26, 26, 26, 26, 26, 26, 26, 28, 60, 152, 54, 154, 34, 100, 32, 148, 40, 52, 110, 30, 76, 44, 16, 64, 300, 228, 112]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10890.188498, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [6, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10886.442398, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [32, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, true, false, false, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, false, false, false, true, false, false, true, true], "time": [101.397808, 122.824012, 163.318291, 73.642122, 92.968071, 94.033719, 129.389075, 185.524973, 189.876655, 136.634457, 165.500752, 101.088917, 120.459983, 86.86105, 128.3768, 107.548295, 105.913067, 132.995924, 104.484667, 94.332335, 90.811625, 68.828836, 150.777448, 90.965465, 104.126861, 94.870243, 63.456431, 94.742241, 115.531147, 73.341486], "cost": [4, 24, 4, 6, 24, 24, 24, 24, 24, 24, 24, 6, 24, 24, 24, 24, 24, 24, 24, 24, 24, 24, 6, 4, 6, 24, 6, 4, 24, 24]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10883.479476, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10886.317179, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10889.965023, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10884.625499, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [14, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10890.394227, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [68, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10897.138384, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10890.325508, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10891.418565, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [96, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10902.623478, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [72, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10906.249269, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [100, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10886.216792, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [12, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10893.937023, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10889.002718, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10903.124114, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [42, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10898.737447, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [22, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10892.224523, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [22, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10894.147083, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [30, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10901.936142, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [22, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10908.81361, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [10, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10894.448905, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10889.975813, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [20, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10891.083747, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10893.639443, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [36, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:lm-cut:t10800s"}

==> results/prob-bl/ex_bw_-_myexbw_r-ssipp_lrtdp_max_depth_3_h-add_t10800s.json <==
{"eval_names": ["ex_bw_5_myexbw_r11656", "ex_bw_5_myexbw_r11744", "ex_bw_5_myexbw_r25197", "ex_bw_5_p01", "ex_bw_5_p02", "ex_bw_6_myexbw_r3797", "ex_bw_6_myexbw_r12111", "ex_bw_6_myexbw_r23099", "ex_bw_6_p03", "ex_bw_6_p04", "ex_bw_7_myexbw_r2689", "ex_bw_7_myexbw_r17058", "ex_bw_7_myexbw_r20470", "ex_bw_7_p05", "ex_bw_8_myexbw_r13175", "ex_bw_8_myexbw_r15002", "ex_bw_8_myexbw_r16291", "ex_bw_8_p06", "ex_bw_9_myexbw_r3457", "ex_bw_9_myexbw_r5445", "ex_bw_9_myexbw_r25429", "ex_bw_9_p07", "ex_bw_10_myexbw_r6836", "ex_bw_10_myexbw_r8620", "ex_bw_10_myexbw_r12458", "ex_bw_10_p08", "ex_bw_11_myexbw_r5009", "ex_bw_11_myexbw_r17244", "ex_bw_11_myexbw_r27103", "ex_bw_11_p09", "ex_bw_12_p10", "ex_bw_13_p11", "ex_bw_14_p12"], "eval_sizes": [5, 5, 5, 5, 5, 6, 6, 6, 6, 6, 7, 7, 7, 7, 8, 8, 8, 8, 9, 9, 9, 9, 10, 10, 10, 10, 11, 11, 11, 11, 12, 13], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.082356, 0.104534, 0.067738, 0.063595, 0.062878, 0.0639, 0.062683, 0.071266, 0.062585, 0.064805, 0.062005, 0.062626, 0.063721, 0.106317, 0.062293, 0.063035, 0.063912, 0.063882, 0.06396, 0.062454, 0.063953, 0.103732, 0.064088, 0.064545, 0.063076, 0.100622, 0.064405, 0.061821, 0.062061, 0.06386], "cost": [10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.177498, 0.126043, 0.146807, 141.090431, 0.124094, 0.161605, 0.124689, 0.125738, 0.159955, 0.162452, 0.125221, 0.127186, 0.113268, 0.123396, 0.11283, 0.11003, 139.205653, 140.685848, 0.166513, 0.178116, 0.127627, 0.111306, 0.112638, 0.126995, 0.205179, 0.186151, 0.127213, 0.115341, 0.174507, 0.15537], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.055866, 0.088259, 0.062212, 0.065977, 0.07649, 0.099821, 0.070936, 0.086178, 0.068612, 0.121402, 0.067537, 0.058834, 0.055473, 0.067163, 0.075409, 0.058858, 0.056781, 0.064475, 0.055165, 0.071434, 0.069258, 0.059397, 0.114463, 0.058263, 0.068262, 0.05961, 0.06995, 0.054724, 0.074336, 0.093741], "cost": [10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true], "time": [0.682534, 0.072293, 1.717524, 0.373862, 1.660338, 1.033598, 1.602185, 3.405198, 2.485254, 0.151232, 3.19121, 1.980387, 1.187584, 0.037036, 0.720536, 0.423493, 0.965746, 0.601136, 0.831086, 0.494043, 0.48478, 0.215711, 0.956764, 2.039166, 0.804014, 0.308625, 0.562099, 0.200771, 0.61092, 1.66173], "cost": [10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 2, 10, 10, 10, 10]}, {"goal_reached": [true, false, true, true, false, false, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.01583, 1.00533, 1.008607, 1.005803, 1.007902, 1.005864, 1.005801, 1.008304, 1.008427, 1.005661, 1.005477, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [12, 2, 12, 12, 2, 4, 12, 12, 12, 12, 4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true], "time": [0.751273, 1.660746, 1.059777, 0.965097, 0.853082, 0.643603, 0.725786, 1.259865, 0.73012, 1.569603, 1.288922, 0.943832, 1.718251, 1.830763, 0.812984, 1.118234, 1.161025, 1.00996, 1.20258, 1.178446, 1.151213, 1.878019, 1.494473, 0.426694, 2.13741, 1.70327, 0.730831, 1.27764, 0.598619, 0.497796], "cost": [20, 66, 70, 30, 18, 60, 66, 46, 22, 66, 18, 28, 62, 82, 26, 30, 16, 20, 36, 38, 62, 96, 20, 58, 54, 74, 38, 34, 46, 28]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.034664, 0.03468, 0.03476, 0.034955, 0.035726, 0.057017, 0.035607, 0.035993, 0.036426, 0.034515, 0.034467, 0.034857, 0.035617, 0.036252, 0.035687, 0.057645, 0.034506, 0.034987, 0.035677, 0.059861, 0.035285, 0.035719, 0.035825, 0.060174, 0.034521, 0.059722, 0.03448, 0.035734, 0.054303, 0.058665], "cost": [6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.0751, 0.125703, 0.074031, 0.123717, 0.072429, 0.074433, 0.074839, 0.073908, 0.076337, 0.072906, 0.074619, 0.072841, 0.075444, 0.07375, 0.07224, 0.075192, 0.075224, 0.076383, 0.090224, 0.073014, 0.071972, 0.074013, 78.114601, 0.111452, 0.072738, 0.111375, 0.116182, 0.114004, 0.074003, 0.119187], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [true, true, false, true, false, false, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.047646, 1.009923, 1.005578, 1.009516, 1.00566, 1.008555, 1.006549, 1.006496, 1.00571, 1.008444, 1.005549, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, 32, 2, 26, 2, 2, 16, 20, 2, 2, 2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, true, true, false, true, true, false, true, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.009783, 1.008523, 1.006697, 1.006939, 1.008671, 1.007304, 1.007072, 1.005617, 1.010079, 1.008612, 1.007403, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [14, 2, 14, 14, 2, 14, 14, 2, 14, 2, 14, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.791736, 1.475998, 0.968851, 1.741029, 1.752785, 1.393761, 1.932379, 1.903638, 1.160504, 0.917933, 1.531116, 0.978771, 0.872825, 1.451597, 1.924653, 2.048729, 1.4218, 1.878236, 2.223297, 2.618278, 1.984341, 1.383974, 2.743665, 2.739078, 0.885775, 2.582198, 1.30842, 1.669806, 1.026076, 7.816672], "cost": [38, 42, 78, 66, 66, 58, 30, 30, 148, 50, 68, 40, 46, 56, 36, 74, 52, 98, 62, 66, 60, 36, 36, 54, 64, 52, 84, 42, 36, 72]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.46459, 0.791677, 0.465854, 0.31482, 0.174407, 0.17391, 0.40755, 0.676646, 0.340378, 0.319192, 0.592272, 0.198496, 0.263023, 0.300668, 0.259157, 0.238455, 0.168147, 0.45204, 0.268799, 0.473688, 0.254405, 0.172062, 2.658944, 0.628484, 0.302113, 0.255672, 180.396993, 0.165852, 0.310662, 0.487934], "cost": [16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.092762, 0.103571, 0.160069, 0.171939, 97.991646, 0.135519, 0.13834, 0.10144, 0.157927, 0.099091, 0.105042, 0.097612, 0.101216, 0.115559, 0.157604, 0.096829, 0.126014, 0.148483, 0.15389, 0.165784, 0.10208, 0.128477, 0.131254, 0.120941, 0.137155, 0.100376, 0.097654, 0.118999, 0.149753, 0.10756], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 14, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 14, 12, 12, 12, 12]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.041754, 0.04139, 0.042725, 0.042382, 0.042073, 0.042356, 0.041916, 0.042544, 0.041272, 0.04127, 0.042276, 0.042104, 0.04144, 0.042178, 0.042162, 0.042101, 0.042066, 0.042325, 0.042223, 0.041798, 0.052176, 0.042003, 0.042394, 0.042387, 0.041245, 0.041619, 0.042081, 0.04244, 0.041199, 0.068095], "cost": [6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.372262, 324.939668, 0.324353, 0.3761, 0.372438, 0.367794, 319.403636, 326.287417, 0.352334, 0.379448, 0.355647, 0.349829, 345.690902, 0.40827, 0.385426, 0.305468, 0.42583, 0.388077, 0.33099, 350.279719, 0.439739, 0.437872, 349.807589, 0.386867, 0.413698, 336.533387, 0.302521, 0.442202, 0.360747, 350.342142], "cost": [18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 20, 18, 18, 18, 18, 18, 18, 18, 20, 18]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [242.96131, 1.020987, 0.977248, 0.741893, 0.710429, 243.781208, 0.8621, 1.131164, 0.599832, 0.600018, 0.747076, 1.065067, 1.190573, 0.627202, 0.97587, 0.825256, 247.199073, 0.767302, 238.019914, 0.972905, 1.03833, 0.633797, 1.121947, 0.945909, 253.311908, 241.242667, 238.516615, 1.197742, 0.68893, 0.957631], "cost": [90, 54, 34, 60, 104, 48, 30, 34, 126, 78, 110, 104, 22, 64, 74, 44, 64, 56, 60, 76, 26, 44, 50, 48, 64, 48, 80, 68, 50, 72]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.281881, 0.316992, 0.310985, 0.314688, 0.224734, 0.339573, 0.337729, 342.462201, 0.250157, 345.609301, 0.321133, 0.288793, 0.253532, 0.276272, 0.323759, 0.282061, 309.576069, 0.238565, 0.38401, 0.241183, 0.307894, 0.335592, 0.258543, 0.251588, 0.220186, 285.332893, 0.37455, 277.190189, 0.3098, 0.255416], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [true, true, true, true, true, true, true, true, false, true, true, true, true, false, true, true, true, true, true, false, true, true, true, true, true, true, true, false, true, true], "time": [0.254228, 0.69507, 1.276955, 4.264651, 0.856338, 0.738048, 1.628502, 1.86148, 0.728068, 0.481616, 0.903331, 0.995305, 1.129949, 0.633381, 1.035689, 1.445821, 4.197892, 1.285164, 1.250226, 0.547322, 2.334642, 1.594367, 1.992172, 0.696971, 0.539198, 1.657828, 1.000903, 1.136349, 1.868991, 5.091953], "cost": [12, 16, 12, 12, 12, 16, 16, 12, 6, 12, 12, 12, 12, 4, 16, 12, 16, 12, 12, 4, 16, 12, 16, 12, 12, 12, 12, 4, 12, 12]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [1.942131, 3.990163, 5.172392, 4.101507, 11.123325, 7.666422, 3.466152, 3.844846, 2.863802, 6.054657, 11.344835, 4.001325, 6.135219, 2.947421, 6.45025, 8.805374, 2.627993, 1.900709, 2.245102, 4.067509, 9.650752, 2.199493, 2.293539, 3.427381, 3.527575, 6.711767, 5.559583, 7.004905, 5.855145, 3.757857], "cost": [26, 24, 24, 24, 26, 24, 26, 26, 24, 26, 26, 26, 24, 24, 24, 26, 26, 24, 24, 26, 24, 24, 24, 28, 24, 32, 26, 26, 24, 38]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [9.370575, 12.657715, 7.567818, 8.617086, 8.610369, 8.260532, 8.983809, 8.617569, 8.100167, 13.462223, 6.434458, 12.150859, 7.673337, 8.20042, 7.850583, 9.1417, 13.987735, 11.688508, 16.747637, 7.015252, 11.615261, 11.025135, 11.280899, 11.074895, 14.428124, 8.222286, 13.915574, 7.39817, 9.376294, 9.677286], "cost": [106, 70, 214, 56, 48, 62, 32, 78, 30, 32, 26, 36, 84, 74, 112, 104, 36, 92, 44, 54, 24, 66, 46, 28, 24, 86, 64, 48, 98, 152]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [2.14649, 0.54005, 5.394098, 0.529939, 0.601071, 446.648207, 468.96438, 0.485534, 0.472385, 0.463274, 483.82718, 0.691313, 0.488298, 408.360336, 0.517718, 1.195618, 0.522102, 0.713703, 1.321635, 526.707157, 0.624993, 0.779083, 2.853057, 0.583405, 0.49643, 0.504915, 1.285833, 0.559051, 0.431971, 1.539506], "cost": [22, 22, 20, 20, 22, 22, 24, 24, 20, 24, 22, 24, 24, 22, 20, 24, 28, 30, 22, 22, 22, 34, 22, 28, 20, 32, 22, 22, 22, 20]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.385357, 0.35818, 0.301204, 386.016454, 323.093214, 0.290055, 0.340648, 0.287511, 0.296983, 0.286037, 0.268635, 0.333712, 0.394644, 0.306036, 0.282635, 0.345078, 0.325499, 0.345193, 0.332467, 0.414135, 0.356491, 0.286464, 0.409934, 0.413037, 0.266432, 0.365758, 0.346697, 0.282319, 0.277803, 0.339127], "cost": [12, 14, 12, 14, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 14, 12, 12, 12, 14, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [false, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.661072, 0.644517, 1.309886, 1.68411, 0.709384, 1.299058, 0.54086, 1.214627, 0.928072, 0.614463, 0.669937, 1.002459, 0.953167, 0.599859, 0.580373, 1.136547, 1.088727, 0.986241, 426.699362, 1.066019, 1.37666, 0.810525, 0.623923, 5.036072, 1.130076, 1.346086, 0.676432, 0.625678, 0.606839, 0.556629], "cost": [34, 18, 72, 90, 22, 34, 46, 50, 34, 72, 36, 28, 20, 18, 38, 28, 26, 18, 22, 26, 42, 16, 24, 56, 26, 38, 28, 18, 42, 16]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.545072, 416.22335, 0.835229, 0.60603, 0.703273, 0.672453, 0.768656, 0.919131, 0.685745, 0.756735, 0.850518, 0.89931, 422.632902, 425.264385, 0.827509, 0.667499, 0.881076, 0.817382, 0.801654, 434.993834, 1.902755, 0.677354, 0.71636, 0.903372, 0.725649, 0.860103, 0.821307, 1.118446, 0.674522, 0.785227], "cost": [22, 42, 24, 38, 70, 56, 16, 16, 24, 68, 26, 46, 28, 30, 28, 34, 16, 20, 76, 48, 24, 52, 18, 32, 20, 24, 42, 20, 24, 34]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [7.47015, 11.436115, 8.063081, 13.748134, 11.598936, 3.705091, 13.821005, 7.607865, 11.202351, 8.695349, 3.67391, 8.926577, 15.213471, 10.531627, 2.79931, 4.802926, 3.787816, 10.811847, 11.145846, 10.611617, 14.978375, 9.935782, 12.034472, 15.743058, 7.046223, 6.606404, 9.808065, 3.334325, 9.559372, 15.196552], "cost": [26, 96, 24, 32, 32, 36, 44, 70, 26, 36, 52, 52, 24, 26, 40, 42, 58, 52, 32, 24, 26, 104, 42, 26, 48, 32, 34, 44, 36, 64]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.096324, 1.012652, 1.01675, 1.013701, 1.01444, 1.026422, 1.031089, 1.012785, 1.014491, 1.021585, 1.037528, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, 8, 30, 14, 42, 89, 63, 6, 8, 56, 104, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [8.412106, 14.642497, 5.458185, 7.198147, 7.920986, 11.869774, 9.596894, 3.12787, 5.368822, 12.613134, 5.796995, 8.494915, 12.855162, 5.087132, 10.841877, 9.232247, 7.559354, 7.290119, 14.935814, 2.951822, 7.524891, 5.174674, 11.297214, 12.869406, 7.397402, 7.626536, 4.896854, 12.828335, 10.555039, 9.135475], "cost": [58, 74, 40, 30, 66, 56, 148, 74, 42, 34, 32, 28, 68, 38, 58, 62, 120, 34, 66, 36, 152, 64, 40, 80, 56, 42, 68, 60, 28, 64]}, {"goal_reached": [true, false, true, true, true, true, true, true, true, false, true, true, true, true, true, false, false, true, true, false, false, false, true, false, false, false, false, false, false, false], "time": [1685.827399, 533.515253, 388.177352, 650.726008, 823.087796, 1481.797343, 688.444711, 552.79989, 665.80547, 1095.632045, 337.897056, 1040.915161, 797.455531, 17.169656, 1.143329, 1.173934, 1.429693, 1.184048, 1.170306, 1.146508, 1.293551, 1.136552, 1.106406, null, null, null, null, null, null, null], "cost": [50, 466, 36, 32, 32, 98, 34, 34, 86, 64, 38, 32, 52, 68, 50, 64, 370, 84, 78, 28, 144, 40, 44, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.68139, 0.895183, 0.753558, 0.890359, 1.30482, 3.690204, 0.854734, 0.803046, 1.624907, 22.336988, 1.417079, 0.78698, 2.272507, 0.735485, 0.777797, 0.787806, 1.350914, 0.76326, 1.450699, 2.155627, 0.777351, 1.568677, 0.710726, 0.78632, 0.961234, 736.191546, 0.994311, 0.722655, 1.199751, 0.895814], "cost": [18, 24, 22, 20, 147, 24, 24, 30, 22, 24, 18, 28, 20, 18, 20, 18, 22, 32, 20, 24, 20, 24, 28, 20, 26, 20, 34, 18, 18, 20]}, {"goal_reached": [true, false, true, true, true, true, true, true, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [102.554897, 34.104286, 152.762071, 1107.357691, 1740.969718, 1708.032958, 2469.26477, 317.350884, 2583.885541, 573.027042, 1.019516, 1.0638, 1.012711, 1.028758, 1.045888, 1.010177, 1.034758, 1.022178, 1.014505, 1.039491, 1.020346, null, null, null, null, null, null, null, null, null], "cost": [164, 2, 48, 44, 36, 38, 26, 108, 2, 36, 88, 100, 8, 136, 54, 2, 46, 26, 2, 64, 14, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.230538, 1.041768, 1.010078, 1.012008, 1.009886, 1.010368, 1.015377, 1.010984, 1.016639, 1.00937, 1.01579, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, 54, 2, 2, 2, 2, 6, 8, 2, 2, 4, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10792.439973, 1.024442, 1.020539, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, 6, 2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:h-add:t10800s"}

==> results/prob-bl/ex_bw_-_myexbw_r-ssipp_lrtdp_max_depth_3_lm-cut_t10800s.json <==
{"eval_names": ["ex_bw_5_myexbw_r11656", "ex_bw_5_myexbw_r11744", "ex_bw_5_myexbw_r25197", "ex_bw_5_p01", "ex_bw_5_p02", "ex_bw_6_myexbw_r3797", "ex_bw_6_myexbw_r12111", "ex_bw_6_myexbw_r23099", "ex_bw_6_p03", "ex_bw_6_p04", "ex_bw_7_myexbw_r2689", "ex_bw_7_myexbw_r17058", "ex_bw_7_myexbw_r20470", "ex_bw_7_p05", "ex_bw_8_myexbw_r13175", "ex_bw_8_myexbw_r15002", "ex_bw_8_myexbw_r16291", "ex_bw_8_p06", "ex_bw_9_myexbw_r3457", "ex_bw_9_myexbw_r5445", "ex_bw_9_myexbw_r25429", "ex_bw_9_p07", "ex_bw_10_myexbw_r6836", "ex_bw_10_myexbw_r8620", "ex_bw_10_myexbw_r12458", "ex_bw_10_p08", "ex_bw_11_myexbw_r5009", "ex_bw_11_myexbw_r17244", "ex_bw_11_myexbw_r27103", "ex_bw_11_p09", "ex_bw_12_p10", "ex_bw_13_p11", "ex_bw_14_p12"], "eval_sizes": [5, 5, 5, 5, 5, 6, 6, 6, 6, 6, 7, 7, 7, 7, 8, 8, 8, 8, 9, 9, 9, 9, 10, 10, 10, 10, 11, 11, 11, 11, 12, 13], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.3193, 0.25765, 0.237012, 0.210486, 0.236081, 0.212357, 0.206548, 0.237266, 0.174986, 0.220229, 0.252237, 0.250521, 0.349096, 0.256699, 0.201185, 0.223489, 0.356483, 0.288875, 0.23485, 0.238541, 0.267398, 0.244651, 0.301763, 0.422129, 0.392309, 0.377233, 0.221238, 0.259075, 0.21044, 0.251521], "cost": [10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false], "time": [2.374055, 1.514172, 2.046543, 2.172037, 1.487334, 2.266339, 2.846625, 1.986791, 2.35382, 2.348252, 2.011009, 1.38673, 2.241819, 1.973543, 1.006114, 1.984272, 2.044859, 2.197563, 2.206742, 2.38441, 2.044707, 2.398364, 1.720825, 2.013558, 2.287631, 1.811571, 2.009558, 2.246061, 2.087993, 2.068976], "cost": [12, 12, 12, 12, 16, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 16, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 77]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.277874, 0.246512, 0.27097, 0.255719, 0.25565, 0.250018, 0.239784, 0.31527, 61.815155, 0.245578, 0.326896, 61.247606, 0.254659, 0.291218, 0.304151, 0.301393, 0.224344, 0.31784, 0.317115, 0.27828, 0.313118, 0.32581, 0.318731, 0.190746, 0.304538, 0.207462, 0.288129, 0.20255, 0.236313, 0.235687], "cost": [10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10]}, {"goal_reached": [false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.697311, 0.086822, 0.664127, 0.084899, 1.568783, 0.475985, 0.955172, 3.359703, 2.491054, 0.165442, 0.059595, 1.9621, 0.328089, 0.329618, 0.737271, 1.210121, 1.996047, 0.094846, 3.786856, 0.504699, 0.500266, 0.230596, 1.087201, 0.502986, 0.812076, 1.132593, 1.027685, 0.150505, 0.953764, 1.728691], "cost": [2, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10]}, {"goal_reached": [false, false, true, false, false, false, false, true, false, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.024075, 1.005533, 1.006003, 1.005486, 1.008317, 1.008215, 1.007907, 1.006013, 1.008, 1.008369, 1.008649, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, 2, 12, 2, 4, 4, 2, 12, 2, 4, 12, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [4.187575, 6.721318, 4.732245, 5.354023, 6.600998, 3.643671, 4.197949, 3.315309, 5.270574, 4.378698, 5.70444, 4.835547, 6.99024, 4.59377, 3.775129, 6.670004, 3.936575, 8.04438, 5.295293, 4.354113, 4.908186, 6.696423, 5.008354, 6.392383, 2.576162, 4.794501, 6.243797, 3.104179, 6.790859, 4.258402], "cost": [32, 70, 80, 22, 24, 74, 18, 28, 36, 24, 30, 22, 32, 18, 22, 28, 38, 18, 28, 102, 98, 60, 16, 30, 52, 26, 74, 52, 18, 18]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.052585, 0.053185, 0.05295, 0.051838, 0.053544, 0.052609, 0.051957, 0.05287, 0.052231, 0.072614, 0.052485, 0.052732, 0.052658, 0.0529, 0.052632, 0.052969, 0.052775, 0.05264, 0.052161, 0.052162, 0.053077, 0.0629, 0.051822, 0.053036, 0.055031, 0.052621, 0.072401, 0.053027, 0.053631, 0.052375], "cost": [6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.386924, 0.530253, 0.462179, 0.440631, 0.345044, 0.479398, 0.446573, 0.431644, 0.551631, 0.442888, 0.432534, 0.423218, 0.437196, 0.426755, 0.432844, 0.363894, 0.474036, 0.505212, 78.716267, 0.420369, 0.537959, 0.387875, 0.426968, 0.509785, 0.507995, 0.393683, 0.472803, 0.54337, 0.492989, 0.379431], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 14, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [true, false, true, true, false, false, false, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.008919, 1.008788, 1.007192, 1.006796, 1.008642, 1.005829, 1.008853, 1.006604, 1.009936, 1.007239, 1.006822, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [16, 2, 76, 12, 2, 2, 2, 12, 30, 86, 16, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, false, false, true, false, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.012482, 1.007209, 1.006541, 1.009355, 1.005913, 1.006012, 1.008872, 1.00708, 1.009063, 1.00966, 1.005859, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [18, 18, 14, 14, 2, 2, 2, 18, 2, 14, 2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, false, true, true, true, true, true, true, true], "time": [16.852611, 24.467803, 21.325698, 18.098276, 20.816568, 17.469517, 24.120785, 17.117189, 21.947811, 22.124375, 17.324476, 23.358735, 23.502655, 18.511874, 22.682083, 20.886869, 22.225954, 15.854626, 23.711168, 20.370931, 22.066345, 20.047334, 17.263457, 17.674508, 20.458683, 21.117987, 17.68866, 18.471342, 22.51581, 24.242559], "cost": [74, 34, 58, 52, 80, 68, 42, 48, 38, 54, 108, 44, 78, 38, 90, 20, 86, 64, 58, 56, 28, 102, 24, 28, 50, 58, 124, 48, 94, 70]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [5.170657, 3.098302, 4.747265, 3.734541, 3.540242, 7.477262, 6.421788, 6.158423, 5.363659, 6.008047, 3.047132, 5.380382, 5.350328, 5.684656, 6.557813, 3.913931, 4.587838, 5.820273, 4.209705, 4.651217, 4.326016, 5.030046, 3.806844, 6.044233, 5.341963, 6.693553, 5.845402, 3.893339, 3.597647, 3.516541], "cost": [16, 18, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 18, 16, 16, 16, 18, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16, 16]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.594461, 0.510478, 0.534589, 0.538498, 0.550298, 0.458194, 0.714882, 0.478547, 0.445975, 0.634532, 0.641474, 0.289295, 0.497265, 0.625425, 0.506526, 0.505022, 0.701646, 0.582733, 0.449003, 0.433693, 0.422642, 0.643304, 0.511993, 0.581398, 0.618913, 0.457399, 0.47689, 0.688247, 0.647932, 0.542488], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 14, 12, 12, 12, 12]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [0.057669, 0.062578, 0.065323, 0.063674, 0.057198, 0.064454, 0.070065, 0.071042, 0.056231, 0.056796, 0.064388, 0.062298, 0.056318, 0.056853, 0.069395, 0.064726, 0.064578, 0.070341, 0.064505, 0.06221, 0.070112, 0.064345, 0.06484, 0.067614, 0.062193, 0.062494, 0.070614, 0.069653, 0.056282, 0.056494], "cost": [6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6, 6]}, {"goal_reached": [false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [85.891128, 48.479444, 88.680976, 51.386149, 58.194939, 56.413401, 60.569427, 73.965331, 79.073164, 74.976999, 96.056252, 63.756094, 73.517087, 90.881168, 57.799283, 91.230581, 77.356268, 114.926246, 84.991495, 65.817296, 87.949108, 89.43322, 78.100151, 95.158682, 68.092267, 81.737454, 100.546204, 81.603192, 41.704495, 79.813512], "cost": [10, 18, 550, 18, 18, 68, 18, 18, 32, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 62, 42, 18]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [4.457662, 3.925157, 4.750179, 3.8486, 4.583499, 255.302282, 4.235294, 3.81972, 4.964863, 4.249267, 3.422198, 4.325042, 4.47771, 3.805565, 3.423326, 3.460797, 4.718435, 3.667744, 4.383742, 3.707623, 3.491991, 3.817394, 3.822677, 4.550928, 4.248473, 4.27325, 4.264876, 3.998875, 3.691586, 4.144637], "cost": [122, 44, 68, 122, 100, 50, 48, 60, 80, 106, 58, 76, 36, 68, 78, 64, 150, 84, 60, 134, 42, 88, 78, 52, 40, 34, 96, 76, 128, 54]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [1.253321, 0.900255, 0.545554, 0.486277, 0.775005, 1.08692, 0.829187, 0.636044, 0.79252, 0.592518, 0.66874, 0.902538, 1.175471, 0.777437, 0.805757, 0.757227, 0.541708, 0.942585, 0.675311, 0.536743, 0.717359, 0.747878, 0.51509, 0.635287, 0.590475, 0.55011, 0.772853, 1.004818, 0.791835, 0.933191], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [true, true, true, true, false, true, true, true, false, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, false, true, true, true], "time": [2.028385, 1.507566, 1.880926, 4.291859, 1.196521, 2.87698, 1.423818, 0.966533, 2.849711, 3.19838, 1.110084, 1.883211, 1.345898, 1.864119, 4.372971, 1.520302, 4.165645, 1.833659, 1.345261, 1.136943, 4.411253, 1.164294, 2.270744, 1.013289, 5.275492, 1.785837, 1.306687, 1.669653, 2.04005, 5.117668], "cost": [12, 12, 12, 12, 6, 16, 12, 12, 6, 12, 16, 12, 12, 16, 12, 16, 12, 4, 16, 16, 12, 16, 16, 12, 16, 12, 6, 12, 16, 16]}, {"goal_reached": [true, true, true, true, true, true, true, true, false, true, true, false, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, false, false, false], "time": [394.416999, 422.351051, 553.81514, 412.749134, 471.551438, 486.575055, 664.865217, 465.169467, 381.472341, 478.495932, 632.333191, 551.673372, 429.949079, 538.373754, 398.659517, 386.962633, 501.884432, 576.811092, 454.462196, 449.451213, 475.291344, 470.587131, 189.069427, 1.514643, 1.961437, 1.858061, 1.68791, 1.964875, null, null], "cost": [22, 22, 22, 22, 22, 22, 22, 22, 35, 22, 22, 1000, 22, 34, 22, 22, 22, 22, 22, 22, 212, 22, 22, 30, 26, 26, 26, 131, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, false, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true], "time": [83.24718, 111.82059, 81.168771, 86.733756, 119.531087, 87.465199, 83.367069, 96.471986, 100.732534, 82.874376, 74.59279, 88.32587, 86.984477, 78.300583, 98.884309, 80.093116, 110.432925, 89.212934, 98.850145, 97.41454, 97.129504, 122.509194, 110.614803, 82.130377, 70.677803, 81.999431, 90.549071, 130.909779, 136.721492, 78.313799], "cost": [58, 22, 46, 120, 52, 48, 44, 24, 112, 40, 22, 96, 86, 78, 22, 50, 26, 74, 66, 82, 60, 104, 72, 34, 96, 24, 90, 46, 22, 54]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [62.372927, 52.491043, 69.570317, 78.251167, 60.851542, 71.023216, 66.768442, 61.820856, 66.628117, 63.94162, 69.302995, 66.519771, 59.190498, 61.688379, 29.924797, 61.299449, 54.562096, 66.557794, 54.925479, 54.823786, 59.472894, 77.496268, 62.622178, 57.433175, 68.829664, 65.310347, 62.648359, 49.887335, 61.736049, 64.735273], "cost": [20, 20, 20, 20, 20, 22, 20, 20, 20, 20, 20, 20, 22, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [1.323213, 2.296622, 1.568841, 2.249842, 1.623135, 1.24912, 1.043133, 1.197103, 1.14795, 0.979723, 1.338585, 1.875041, 2.453945, 1.632648, 1.081984, 1.201944, 1.220905, 1.884179, 0.995937, 1.867109, 2.333613, 1.681241, 2.116331, 0.950516, 1.12947, 1.144594, 0.93422, 0.924333, 1.008612, 1.667737], "cost": [12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12, 12]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, false, true, true], "time": [7.605592, 7.106777, 10.976794, 6.142607, 9.00654, 9.091058, 8.234614, 11.293743, 7.878363, 10.589047, 7.014873, 10.282964, 11.143974, 9.773277, 4.89671, 7.464477, 9.103462, 10.098419, 7.682822, 8.547445, 8.047262, 8.50121, 9.544835, 9.685499, 8.158339, 9.385636, 7.915336, 8.558461, 10.359212, 7.945574], "cost": [22, 16, 34, 22, 68, 26, 20, 38, 90, 60, 20, 52, 48, 16, 18, 22, 30, 60, 42, 24, 30, 18, 10, 24, 80, 16, 32, 24, 18, 20]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [7.71073, 6.743442, 10.058019, 9.956922, 7.476842, 5.71423, 7.277145, 6.596327, 8.606692, 6.121045, 9.698025, 7.620908, 8.77697, 8.012227, 7.629237, 8.288316, 8.372728, 7.278114, 7.730162, 6.625858, 8.886215, 6.805226, 8.560564, 5.970145, 6.025263, 5.942274, 9.520905, 7.879697, 4.485497, 6.310453], "cost": [16, 22, 34, 26, 18, 24, 32, 30, 30, 42, 22, 30, 16, 20, 24, 30, 20, 26, 22, 20, 24, 32, 18, 26, 48, 30, 60, 22, 18, 34]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, false, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false], "time": [428.472009, 374.878649, 417.452461, 328.40293, 352.80712, 353.075288, 344.486829, 353.487728, 264.673543, 412.994206, 307.832876, 307.247454, 359.454082, 426.814341, 389.396922, 422.988482, 454.755325, 313.536184, 322.625264, 405.087287, 325.210539, 412.458604, 422.984191, 291.251567, 342.754235, 383.942882, 312.324819, 386.807849, 395.178694, 174.165996], "cost": [42, 26, 22, 22, 38, 22, 48, 62, 58, 22, 100, 128, 47, 46, 10, 58, 54, 24, 44, 24, 22, 28, 38, 26, 50, 56, 68, 32, 22, 78]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.015735, 1.187283, 1.021724, 1.63351, 1.225452, 1.148933, 1.411975, 1.02455, 1.10588, 1.089277, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [4, 14, 6, 144, 22, 31, 86, 2, 4, 10, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [69.932634, 115.111872, 94.290746, 85.360883, 105.549052, 80.18815, 90.470406, 126.008168, 63.315011, 110.793289, 59.540204, 123.600312, 120.935135, 68.015403, 83.703781, 69.781908, 105.890317, 54.388441, 80.127058, 141.175366, 104.785154, 84.089756, 48.971505, 119.982923, 101.790929, 48.265076, 65.662891, 45.428106, 84.153334, 60.067669], "cost": [120, 66, 114, 56, 60, 34, 72, 38, 40, 98, 50, 36, 72, 68, 62, 38, 34, 44, 34, 40, 40, 90, 46, 42, 42, 66, 84, 88, 114, 28]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10795.202555, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [106, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true], "time": [16.675082, 11.853091, 15.148402, 13.48698, 21.52378, 23.001852, 17.806886, 15.906771, 17.575223, 15.209157, 14.868239, 14.094941, 15.612522, 18.974387, 6.899012, 16.773988, 9.671622, 19.604151, 16.343875, 15.704625, 20.52098, 12.497489, 21.191287, 17.18074, 12.081799, 14.731069, 9.18283, 12.714356, 18.18898, 19.59394], "cost": [18, 18, 18, 18, 18, 18, 18, 4, 18, 18, 18, 18, 18, 18, 18, 18, 18, 28, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18, 18]}, {"goal_reached": [false, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [185.288828, 1445.202617, 3296.778452, 2047.293445, 1200.711419, 1843.795723, 770.017194, 1.141594, 2.38732, 1.357138, 1.2897, 1.277668, 1.463665, 1.536699, 1.256718, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, 36, 56, 40, 26, 26, 2, 20, 96, 68, 28, 58, 32, 58, 46, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.180398, 1.010153, 1.111502, 1.154146, 1.020514, 1.369154, 1.243414, 2.035696, 1.427517, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, 2, 2, 2, 30, 56, 50, 70, 64, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10790.829596, 2.915248, 1.575387, 1.784943, 2.258925, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [8, 20, 4, 8, 20, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:lm-cut:t10800s"}

==> results/prob-bl/prob_bw_-_n-_es-_r-glrtdp_h-add_t10800s.json <==
{"eval_names": ["prob_bw_15_n15_es1_r1501", "prob_bw_15_n15_es2_r1502", "prob_bw_15_n15_es3_r1503", "prob_bw_15_n15_es4_r1504", "prob_bw_15_n15_es5_r1505", "prob_bw_20_n20_es1_r2001", "prob_bw_20_n20_es2_r2002", "prob_bw_20_n20_es3_r2003", "prob_bw_20_n20_es4_r2004", "prob_bw_20_n20_es5_r2005", "prob_bw_25_n25_es1_r2501", "prob_bw_25_n25_es2_r2502", "prob_bw_25_n25_es3_r2503", "prob_bw_25_n25_es4_r2504", "prob_bw_25_n25_es5_r2505", "prob_bw_30_n30_es1_r3001", "prob_bw_30_n30_es2_r3002", "prob_bw_30_n30_es3_r3003", "prob_bw_30_n30_es4_r3004", "prob_bw_30_n30_es5_r3005", "prob_bw_35_n35_es1_r3501", "prob_bw_35_n35_es2_r3502", "prob_bw_35_n35_es3_r3503", "prob_bw_35_n35_es4_r3504", "prob_bw_35_n35_es5_r3505", "prob_bw_40_n40_es1_r4001", "prob_bw_40_n40_es2_r4002", "prob_bw_40_n40_es3_r4003", "prob_bw_40_n40_es4_r4004", "prob_bw_40_n40_es5_r4005"], "eval_sizes": [15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [38.35091, 103.275033, 24.977566, 29.200953, 39.956884, 93.342192, 40.109098, 37.422384, 15.232608, 37.689015, 27.325938, 17.776615, 27.88352, 40.354556, 38.512756, 26.418063, 39.139185, 25.74528, 36.61447, 23.379425, 38.528059, 104.543442, 38.014209, 26.932035, 25.460216, 24.717166, 24.996256, 40.727569, 28.336889, 24.097553], "cost": [52, 50, 49, 51, 53, 63, 54, 46, 52, 42, 53, 56, 50, 55, 44, 54, 54, 51, 51, 53, 58, 60, 61, 50, 56, 57, 44, 46, 76, 46]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [4.691183, 2.544775, 3.102199, 7.077437, 5.838128, 19.252525, 7.333373, 7.417306, 17.873914, 4.357396, 24.704468, 7.54882, 10.956482, 1.978908, 9.654172, 3.17133, 4.268348, 1.093481, 10.880629, 5.743224, 13.222301, 4.256062, 2.040438, 10.070369, 2.192119, 1.760782, 6.190764, 3.578542, 1.330762, 4.816], "cost": [47, 43, 44, 54, 48, 59, 55, 49, 47, 47, 48, 49, 44, 51, 50, 59, 47, 50, 55, 38, 59, 48, 42, 45, 40, 39, 60, 38, 46, 48]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [8.81869, 6.807625, 8.054532, 23.553101, 8.992851, 3.759857, 7.894069, 4.883743, 6.875367, 6.365956, 7.617476, 15.892508, 6.491904, 8.863524, 6.321075, 9.013315, 5.046831, 8.454384, 25.311994, 5.049536, 7.967593, 9.199021, 6.070899, 5.492768, 8.651841, 6.739212, 23.909512, 6.683477, 4.239829, 6.136981], "cost": [85, 71, 72, 73, 78, 74, 81, 75, 77, 79, 76, 81, 81, 73, 68, 78, 77, 80, 92, 64, 67, 84, 72, 59, 73, 62, 79, 64, 67, 77]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [16.11851, 3.222856, 5.233139, 6.076527, 6.435718, 1.457124, 0.94945, 4.651653, 1.852132, 1.450074, 5.499005, 5.693211, 0.966128, 0.970883, 1.404479, 8.792781, 2.342453, 20.224615, 1.956109, 5.68173, 2.415565, 8.279743, 5.863795, 3.888445, 2.488484, 11.616672, 4.857326, 25.99334, 4.189903, 5.630057], "cost": [70, 61, 85, 58, 65, 54, 49, 81, 47, 55, 83, 54, 45, 41, 46, 56, 44, 76, 49, 63, 57, 58, 53, 54, 52, 62, 54, 65, 52, 60]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [5.580573, 4.873855, 15.667885, 6.455472, 6.556137, 4.532621, 6.652022, 4.675693, 4.37501, 4.235501, 5.614075, 6.679244, 4.114288, 6.658659, 5.495802, 5.26782, 7.954602, 6.43237, 11.676886, 5.550053, 6.970308, 5.343756, 7.186009, 5.303823, 5.262364, 4.753733, 6.849404, 5.875501, 4.57885, 7.266229], "cost": [47, 55, 61, 57, 55, 56, 55, 54, 50, 52, 59, 58, 53, 58, 54, 55, 56, 62, 60, 53, 56, 47, 54, 45, 55, 58, 52, 59, 56, 61]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [85.391594, 1127.526552, 85.043758, 232.965433, 69.175673, 2615.706543, 353.563422, 4057.260432, 103.677104, 150.537622, 95.924696, 988.20686, 783.397559, 1.158748, 1.086022, 1.043791, 1.04213, 1.07017, 1.066552, 1.067576, 1.133511, 1.07895, 1.099019, 1.080161, 1.051707, 1.054754, 1.049343, 0.035285, 1.06538, 1.049804], "cost": [84, 92, 94, 68, 85, 87, 78, 98, 79, 66, 75, 67, 1, 300, 1, 1, 1, 1, 1, 1, 300, 300, 1, 1, 1, 1, 1, 0, 2, 1]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [244.514711, 700.758144, 179.627688, 323.621036, 377.939005, 201.981966, 205.65977, 271.669065, 86.676191, 1138.219009, 80.656506, 175.564253, 143.351436, 148.626572, 171.486203, 487.222095, 100.147968, 369.95541, 147.564931, 165.751952, 430.958577, 174.683563, 137.526448, 142.661356, 183.696842, 108.858048, 156.165436, 205.619618, 167.677339, 306.063147], "cost": [86, 91, 63, 75, 79, 93, 71, 84, 78, 72, 88, 76, 77, 73, 79, 81, 80, 78, 76, 64, 86, 66, 77, 69, 68, 71, 79, 68, 73, 88]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [269.563533, 552.783283, 127.424279, 62.674592, 59.378865, 2036.81082, 90.115922, 388.264262, 127.463232, 73.991133, 63.917873, 71.102969, 369.477199, 81.495768, 256.594709, 287.440653, 79.234798, 115.210791, 74.361969, 406.098725, 108.252773, 340.462497, 72.800791, 112.844721, 537.510664, 335.026915, 2128.607168, 172.290263, 663.201311, 285.609352], "cost": [81, 84, 75, 78, 86, 81, 77, 71, 74, 79, 73, 72, 75, 71, 92, 72, 88, 73, 86, 75, 68, 81, 85, 74, 87, 84, 90, 66, 80, 67]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false], "time": [157.500988, 1090.970746, 180.00046, 268.685648, 148.701772, 702.526421, 175.882433, 100.627456, 212.279362, 194.724115, 107.947559, 841.356272, 148.419463, 197.979327, 897.493914, 672.187203, 176.329483, 145.916959, 129.536523, 120.331519, 178.542197, 387.502917, 863.16596, 1012.502209, 160.706265, 146.589809, 183.692808, 781.50754, 347.150923, 1.050307], "cost": [96, 82, 88, 94, 100, 82, 79, 89, 91, 72, 80, 92, 87, 69, 86, 86, 96, 80, 94, 85, 74, 81, 99, 112, 83, 102, 75, 100, 300, 300]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false], "time": [162.049242, 492.425497, 475.610991, 317.464089, 139.38667, 405.624646, 1952.278329, 1533.08692, 483.183072, 156.309106, 219.264879, 204.318259, 150.949872, 365.394569, 461.461059, 795.084638, 1531.95854, 680.758746, 155.143244, 40.386666, 1.130173, 1.118581, 1.044933, 1.087376, 1.080393, 1.062564, 1.06486, 1.128866, 1.075477, 1.118491], "cost": [77, 96, 88, 79, 92, 87, 85, 85, 82, 102, 70, 82, 80, 83, 86, 90, 80, 98, 81, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [1849.117256, 9104.385909, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [79, 300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11010.756857, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [1, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11014.361616, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [5074.245241, 4453.064876, 1216.13295, 1.125676, 1.093387, 1.413654, 1.259856, 1.097541, 1.177236, 1.344005, 1.215728, 1.242061, 1.195723, 1.456787, 1.15395, 1.100414, 1.176794, 1.169634, 1.139753, 1.167277, 1.224885, 1.16504, null, null, null, null, null, null, null, null], "cost": [100, 112, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, 300, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.057815, 0.059614, 0.055475, 0.028834, 0.029046, 0.029028, 0.029062, 0.028907, 0.029484, 0.028803, 0.029204, 0.029297, 0.029023, 0.029337, 0.028645, 0.028903, 0.029224, 0.029136, 0.029155, 0.059557, 0.062037, 0.029101, 0.028897, 0.028823, 0.028669, 0.028827, 0.028834, 0.028953, 0.029014, 0.02892], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10992.803649, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [1, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10971.093018, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [6960.153839, 3869.229816, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [135, 300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11025.068975, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [2, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10999.572848, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [1, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.291571, 0.061984, 0.062087, 0.070573, 0.052252, 0.052432, 0.052426, 0.052768, 0.052852, 0.052762, 0.053165, 0.054743, 0.053047, 0.05311, 0.052682, 0.052563, 0.053023, 0.053175, 0.052675, 0.052801, 0.0533, 0.052874, 0.052636, 0.053027, 0.052437, 0.10454, 0.099448, 0.053509, 0.05297, 0.053032], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11004.608709, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [1, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10942.147351, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [1, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10974.749221, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.065951, 0.065752, 0.06654, 0.066169, 0.065656, 0.066044, 0.143315, 0.084894, 0.055963, 0.056117, 0.05585, 0.056486, 0.056757, 0.056367, 0.056757, 0.05713, 0.057312, 0.056621, 0.057069, 0.057171, 0.057407, 0.057222, 0.05746, 0.057096, 0.05725, 0.057416, 0.057204, 0.056973, 0.057394, 0.057167], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11000.618272, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [1, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.07094, 0.069464, 0.070897, 0.069808, 0.070215, 0.070267, 0.123085, 0.086416, 0.069975, 0.069967, 0.069605, 0.069442, 0.070091, 0.068754, 0.068944, 0.150156, 0.107803, 0.068789, 0.068295, 0.068229, 0.069042, 0.067577, 0.068016, 0.138312, 0.108798, 0.069223, 0.068791, 0.069038, 0.068738, 0.068708], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.083995, 0.083505, 0.081974, 0.082695, 0.08204, 0.167529, 0.136499, 0.073465, 0.074564, 0.07406, 0.074087, 0.074775, 0.075288, 0.074902, 0.074337, 0.074, 0.074337, 0.074005, 0.074151, 0.073415, 0.075334, 0.074295, 0.073554, 0.073867, 0.074241, 0.074497, 0.075582, 0.074165, 0.073307, 0.073485], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.07859, 0.077083, 0.078007, 0.076773, 0.078002, 0.07997, 0.065719, 0.066372, 0.065816, 0.065939, 0.067995, 0.06635, 0.066604, 0.066645, 0.067296, 0.072338, 0.065946, 0.066411, 0.065342, 0.065867, 0.0656, 0.066486, 0.0669, 0.066774, 0.080698, 0.06667, 0.066853, 0.067242, 0.067284, 0.067278], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [0.076342, 0.075959, 0.076231, 0.076598, 0.076052, 0.075757, 0.077339, 0.075654, 0.07718, 0.077604, 0.076897, 0.099774, 0.160367, 0.075758, 0.076742, 0.075623, 0.074368, 0.074979, 0.075581, 0.076181, 0.078002, 0.104031, 0.077377, 0.075618, 0.07671, 0.075463, 0.073774, 0.074635, 0.075159, 0.129222], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}], "planner_name": "glrtdp:h-add:t10800s"}

==> results/prob-bl/prob_bw_-_n-_es-_r-glrtdp_lm-cut_t10800s.json <==
{"eval_names": ["prob_bw_15_n15_es1_r1501", "prob_bw_15_n15_es2_r1502", "prob_bw_15_n15_es3_r1503", "prob_bw_15_n15_es4_r1504", "prob_bw_15_n15_es5_r1505", "prob_bw_20_n20_es1_r2001", "prob_bw_20_n20_es2_r2002", "prob_bw_20_n20_es3_r2003", "prob_bw_20_n20_es4_r2004", "prob_bw_20_n20_es5_r2005", "prob_bw_25_n25_es1_r2501", "prob_bw_25_n25_es2_r2502", "prob_bw_25_n25_es3_r2503", "prob_bw_25_n25_es4_r2504", "prob_bw_25_n25_es5_r2505", "prob_bw_30_n30_es1_r3001", "prob_bw_30_n30_es2_r3002", "prob_bw_30_n30_es3_r3003", "prob_bw_30_n30_es4_r3004", "prob_bw_30_n30_es5_r3005", "prob_bw_35_n35_es1_r3501", "prob_bw_35_n35_es2_r3502", "prob_bw_35_n35_es3_r3503", "prob_bw_35_n35_es4_r3504", "prob_bw_35_n35_es5_r3505", "prob_bw_40_n40_es1_r4001", "prob_bw_40_n40_es2_r4002", "prob_bw_40_n40_es3_r4003", "prob_bw_40_n40_es4_r4004", "prob_bw_40_n40_es5_r4005"], "eval_sizes": [15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40], "eval_runs": [{"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10890.713853, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10960.781956, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10899.867085, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10913.69324, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.083134, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10951.305262, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10900.206428, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10949.22076, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10906.548134, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10948.615724, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10995.485007, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10948.459601, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10962.991756, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10955.448331, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10908.218447, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11006.896758, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10982.226733, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11043.612595, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10963.630675, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10983.301789, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10997.764452, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11070.628926, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11090.33757, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11051.955305, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10991.377027, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11285.584982, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11125.922459, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11266.400151, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11232.41334, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11126.307344, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:lm-cut:t10800s"}

==> results/prob-bl/prob_bw_-_n-_es-_r-ssipp_lrtdp_max_depth_3_h-add_t10800s.json <==
{"eval_names": ["prob_bw_15_n15_es1_r1501", "prob_bw_15_n15_es2_r1502", "prob_bw_15_n15_es3_r1503", "prob_bw_15_n15_es4_r1504", "prob_bw_15_n15_es5_r1505", "prob_bw_20_n20_es1_r2001", "prob_bw_20_n20_es2_r2002", "prob_bw_20_n20_es3_r2003", "prob_bw_20_n20_es4_r2004", "prob_bw_20_n20_es5_r2005", "prob_bw_25_n25_es1_r2501", "prob_bw_25_n25_es2_r2502", "prob_bw_25_n25_es3_r2503", "prob_bw_25_n25_es4_r2504", "prob_bw_25_n25_es5_r2505", "prob_bw_30_n30_es1_r3001", "prob_bw_30_n30_es2_r3002", "prob_bw_30_n30_es3_r3003", "prob_bw_30_n30_es4_r3004", "prob_bw_30_n30_es5_r3005", "prob_bw_35_n35_es1_r3501", "prob_bw_35_n35_es2_r3502", "prob_bw_35_n35_es3_r3503", "prob_bw_35_n35_es4_r3504", "prob_bw_35_n35_es5_r3505", "prob_bw_40_n40_es1_r4001", "prob_bw_40_n40_es2_r4002", "prob_bw_40_n40_es3_r4003", "prob_bw_40_n40_es4_r4004", "prob_bw_40_n40_es5_r4005"], "eval_sizes": [15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false], "time": [4617.818943, 102.63937, 4418.302315, 1632.568724, 1.885449, 2.571377, 1.539139, 1.528738, 1.76403, 1.51664, 1.751213, 1.488348, 1.271739, 1.576464, 1.622511, 1.455047, 1.70661, 1.486165, 1.830877, 2.09067, null, null, null, null, null, null, null, null, null, null], "cost": [50, 55, 63, 55, 153, 264, 105, 82, 139, 113, 113, 86, 80, 97, 117, 99, 116, 105, 142, 174, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [13.790169, 5152.278792, 5185.942638, 392.526588, 1.79429, 1.909717, 1.54179, 1.16475, 1.995222, 1.498808, 1.812162, 2.165981, 2.103105, 1.630444, 1.277602, 2.070544, 2.483737, 1.79719, 1.209796, 1.680553, 2.149326, 1.529781, 1.634712, 1.960344, 1.316568, 1.859536, 1.97822, 1.311654, 1.404867, 1.384678], "cost": [69, 53, 44, 50, 122, 117, 93, 54, 201, 85, 89, 188, 169, 127, 53, 169, 297, 125, 50, 99, 176, 92, 107, 140, 94, 155, 165, 52, 113, 76]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [36.086538, 17.424974, 26.144417, 29.671402, 22.284874, 63.885659, 25.034797, 19.773398, 21.121865, 29.436047, 21.843229, 18.032953, 24.070492, 27.260047, 44.235658, 26.349604, 18.32096, 26.814975, 64.342115, 21.141487, 48.480535, 53.239845, 21.183312, 15.278857, 12.866195, 27.002246, 24.494201, 17.931424, 23.257065, 57.212894], "cost": [72, 64, 71, 65, 64, 66, 67, 71, 65, 60, 67, 64, 74, 66, 73, 62, 68, 91, 69, 93, 75, 74, 79, 66, 64, 69, 78, 79, 63, 81]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false], "time": [5019.59999, 3370.325714, 7.296067, 2377.535104, 1.515888, 1.599051, 1.556118, 1.554357, 1.859361, 1.743205, 1.590024, 1.871151, 1.533705, 1.442395, 1.634266, 1.674486, 1.927996, 1.396194, 1.926151, null, null, null, null, null, null, null, null, null, null, null], "cost": [70, 45, 56, 58, 111, 93, 101, 111, 204, 122, 107, 137, 116, 79, 84, 112, 166, 88, 191, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false], "time": [4481.796452, 4590.922224, 1695.936616, 2.114666, 1.453411, 2.180131, 1.530711, 2.153484, 1.843441, 1.631308, 1.479496, 2.058573, 1.736276, 2.368135, 1.835447, 2.293944, 2.005218, 1.870066, 1.643806, null, null, null, null, null, null, null, null, null, null, null], "cost": [52, 55, 58, 206, 96, 192, 120, 204, 125, 94, 91, 167, 151, 268, 131, 235, 141, 166, 124, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10930.259672, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [91, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10900.07707, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [79, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [591.898397, 75.133657, 208.535218, 10042.885762, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [68, 80, 77, 72, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10911.125769, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [73, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [529.329555, 906.498459, 847.703496, 935.653362, 752.552502, 446.752175, 683.722482, 484.402591, 485.366209, 474.515057, 908.574578, 840.226325, 2498.473785, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [88, 85, 86, 83, 85, 77, 92, 87, 78, 85, 81, 94, 300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [3738.247518, 1728.461612, 3386.119883, 1937.258928, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [107, 84, 102, 248, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [9370.150808, 1386.069924, 2.53268, 2.637197, 1.153893, 2.488588, 1.1088, 1.079309, 3.005045, 1.059138, 1.067389, 2.531396, 1.095959, 1.067859, 1.146849, 1.29395, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [88, 300, 300, 300, 5, 300, 13, 9, 300, 5, 7, 300, 10, 7, 8, 18, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [4141.077809, 2151.270501, 4502.737225, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [121, 92, 300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10990.713671, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [162, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10891.612546, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [0, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10959.039192, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10882.572352, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [148, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10921.033279, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10951.049976, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [190, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10960.586818, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10915.610631, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [0, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10914.358407, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11013.100351, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10977.554651, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10940.521529, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [0, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.49335, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [0, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10901.935716, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [0, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10912.267406, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [0, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10740.479716, 1.095413, 1.092982, 1.109571, 1.092139, 1.102139, 1.107962, 1.089384, 1.10708, 1.111942, 1.105137, 1.10732, 1.094084, 1.107775, 1.11024, 1.114138, 1.095332, 1.101508, 1.113894, 1.112332, 1.096937, 1.109679, 1.097889, 1.103689, 1.101177, 1.105319, 1.09696, 1.095451, 1.090562, 1.096025], "cost": [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]}], "planner_name": "ssipp:lrtdp:max_depth:3:h-add:t10800s"}

==> results/prob-bl/prob_bw_-_n-_es-_r-ssipp_lrtdp_max_depth_3_lm-cut_t10800s.json <==
{"eval_names": ["prob_bw_15_n15_es1_r1501", "prob_bw_15_n15_es2_r1502", "prob_bw_15_n15_es3_r1503", "prob_bw_15_n15_es4_r1504", "prob_bw_15_n15_es5_r1505", "prob_bw_20_n20_es1_r2001", "prob_bw_20_n20_es2_r2002", "prob_bw_20_n20_es3_r2003", "prob_bw_20_n20_es4_r2004", "prob_bw_20_n20_es5_r2005", "prob_bw_25_n25_es1_r2501", "prob_bw_25_n25_es2_r2502", "prob_bw_25_n25_es3_r2503", "prob_bw_25_n25_es4_r2504", "prob_bw_25_n25_es5_r2505", "prob_bw_30_n30_es1_r3001", "prob_bw_30_n30_es2_r3002", "prob_bw_30_n30_es3_r3003", "prob_bw_30_n30_es4_r3004", "prob_bw_30_n30_es5_r3005", "prob_bw_35_n35_es1_r3501", "prob_bw_35_n35_es2_r3502", "prob_bw_35_n35_es3_r3503", "prob_bw_35_n35_es4_r3504", "prob_bw_35_n35_es5_r3505", "prob_bw_40_n40_es1_r4001", "prob_bw_40_n40_es2_r4002", "prob_bw_40_n40_es3_r4003", "prob_bw_40_n40_es4_r4004", "prob_bw_40_n40_es5_r4005"], "eval_sizes": [15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40], "eval_runs": [{"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10941.393907, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [241, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10905.96447, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10892.376411, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10949.624875, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [168, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10946.795466, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [300, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11002.195581, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [89, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:lm-cut:t10800s"}

==> results/prob-bl/results-exploding-blocksworld-2019-03-24T06_52_48.507462.json <==
{"ex_bw_5_myexbw_r11656": {"709992892": {"goal_reached": 1, "observed_cost": 10, "visited_states": 335, "wall_time": 12699, "cpu_time": 20798}, "559334144": {"goal_reached": 1, "observed_cost": 10, "visited_states": 384, "wall_time": 13411, "cpu_time": 18015}, "763556789": {"goal_reached": 1, "observed_cost": 10, "visited_states": 334, "wall_time": 15866, "cpu_time": 20687}, "156715334": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13597, "cpu_time": 17723}, "233011009": {"goal_reached": 1, "observed_cost": 10, "visited_states": 328, "wall_time": 12742, "cpu_time": 16762}, "21412423": {"goal_reached": 1, "observed_cost": 10, "visited_states": 377, "wall_time": 13059, "cpu_time": 17194}, "870680612": {"goal_reached": 1, "observed_cost": 10, "visited_states": 379, "wall_time": 13551, "cpu_time": 17726}, "713581927": {"goal_reached": 1, "observed_cost": 10, "visited_states": 334, "wall_time": 12945, "cpu_time": 21129}, "745306541": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13098, "cpu_time": 18005}, "542641654": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 16347, "cpu_time": 20889}, "910542160": {"goal_reached": 1, "observed_cost": 10, "visited_states": 334, "wall_time": 12592, "cpu_time": 16656}, "9321595": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13219, "cpu_time": 17171}, "664163823": {"goal_reached": 1, "observed_cost": 10, "visited_states": 334, "wall_time": 12447, "cpu_time": 16551}, "545285416": {"goal_reached": 1, "observed_cost": 10, "visited_states": 328, "wall_time": 12376, "cpu_time": 16511}, "254780081": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13696, "cpu_time": 21863}, "1047502151": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13434, "cpu_time": 17862}, "584128136": {"goal_reached": 1, "observed_cost": 10, "visited_states": 329, "wall_time": 14804, "cpu_time": 19212}, "359882262": {"goal_reached": 1, "observed_cost": 10, "visited_states": 377, "wall_time": 13452, "cpu_time": 17621}, "181773260": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13112, "cpu_time": 16990}, "982695061": {"goal_reached": 1, "observed_cost": 10, "visited_states": 331, "wall_time": 12421, "cpu_time": 16495}, "1030600240": {"goal_reached": 1, "observed_cost": 10, "visited_states": 334, "wall_time": 12670, "cpu_time": 16814}, "432364860": {"goal_reached": 1, "observed_cost": 10, "visited_states": 379, "wall_time": 13498, "cpu_time": 23259}, "323741418": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13420, "cpu_time": 18769}, "318094788": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 16047, "cpu_time": 21113}, "980246351": {"goal_reached": 1, "observed_cost": 10, "visited_states": 379, "wall_time": 13428, "cpu_time": 17980}, "733342526": {"goal_reached": 1, "observed_cost": 10, "visited_states": 377, "wall_time": 13432, "cpu_time": 17580}, "737127893": {"goal_reached": 1, "observed_cost": 10, "visited_states": 379, "wall_time": 13140, "cpu_time": 17404}, "662425128": {"goal_reached": 1, "observed_cost": 10, "visited_states": 334, "wall_time": 12593, "cpu_time": 16840}, "377216712": {"goal_reached": 1, "observed_cost": 10, "visited_states": 335, "wall_time": 13164, "cpu_time": 24995}, "188033571": {"goal_reached": 1, "observed_cost": 10, "visited_states": 374, "wall_time": 13805, "cpu_time": 20001}}, "ex_bw_5_myexbw_r25197": {"835019290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 330, "wall_time": 16026, "cpu_time": 21957}, "985792678": {"goal_reached": 1, "observed_cost": 10, "visited_states": 409, "wall_time": 15529, "cpu_time": 20454}, "907423763": {"goal_reached": 1, "observed_cost": 10, "visited_states": 335, "wall_time": 13304, "cpu_time": 17873}, "314804960": {"goal_reached": 1, "observed_cost": 10, "visited_states": 406, "wall_time": 14422, "cpu_time": 19146}, "376943847": {"goal_reached": 1, "observed_cost": 10, "visited_states": 395, "wall_time": 14440, "cpu_time": 19097}, "450001377": {"goal_reached": 1, "observed_cost": 10, "visited_states": 394, "wall_time": 14164, "cpu_time": 22247}, "678513538": {"goal_reached": 1, "observed_cost": 10, "visited_states": 397, "wall_time": 15103, "cpu_time": 19635}, "823961281": {"goal_reached": 1, "observed_cost": 10, "visited_states": 270, "wall_time": 14197, "cpu_time": 18613}, "939047435": {"goal_reached": 1, "observed_cost": 10, "visited_states": 489, "wall_time": 15679, "cpu_time": 19747}, "1003277904": {"goal_reached": 1, "observed_cost": 10, "visited_states": 371, "wall_time": 14570, "cpu_time": 18527}, "768673526": {"goal_reached": 1, "observed_cost": 10, "visited_states": 432, "wall_time": 15368, "cpu_time": 19515}, "454754269": {"goal_reached": 1, "observed_cost": 10, "visited_states": 428, "wall_time": 15671, "cpu_time": 19851}, "1006802505": {"goal_reached": 1, "observed_cost": 10, "visited_states": 398, "wall_time": 15191, "cpu_time": 24088}, "991209102": {"goal_reached": 1, "observed_cost": 10, "visited_states": 535, "wall_time": 17107, "cpu_time": 21949}, "347824407": {"goal_reached": 1, "observed_cost": 10, "visited_states": 406, "wall_time": 18645, "cpu_time": 23278}, "637230817": {"goal_reached": 1, "observed_cost": 10, "visited_states": 341, "wall_time": 13366, "cpu_time": 17623}, "960877870": {"goal_reached": 1, "observed_cost": 10, "visited_states": 447, "wall_time": 15275, "cpu_time": 19284}, "250060208": {"goal_reached": 1, "observed_cost": 10, "visited_states": 378, "wall_time": 13635, "cpu_time": 17807}, "289497194": {"goal_reached": 1, "observed_cost": 10, "visited_states": 452, "wall_time": 14782, "cpu_time": 19008}, "554073907": {"goal_reached": 1, "observed_cost": 10, "visited_states": 413, "wall_time": 15247, "cpu_time": 24975}, "653882774": {"goal_reached": 1, "observed_cost": 10, "visited_states": 371, "wall_time": 14753, "cpu_time": 20080}, "38903450": {"goal_reached": 1, "observed_cost": 10, "visited_states": 361, "wall_time": 17173, "cpu_time": 22179}, "148841804": {"goal_reached": 1, "observed_cost": 10, "visited_states": 473, "wall_time": 16300, "cpu_time": 20797}, "157384290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 372, "wall_time": 14685, "cpu_time": 18886}, "570006761": {"goal_reached": 1, "observed_cost": 10, "visited_states": 343, "wall_time": 13652, "cpu_time": 17990}, "807479448": {"goal_reached": 1, "observed_cost": 10, "visited_states": 370, "wall_time": 14210, "cpu_time": 18521}, "813395571": {"goal_reached": 1, "observed_cost": 10, "visited_states": 343, "wall_time": 13502, "cpu_time": 22050}, "1022299534": {"goal_reached": 1, "observed_cost": 10, "visited_states": 361, "wall_time": 14156, "cpu_time": 18658}, "233774446": {"goal_reached": 1, "observed_cost": 10, "visited_states": 336, "wall_time": 15759, "cpu_time": 20153}, "279046533": {"goal_reached": 1, "observed_cost": 10, "visited_states": 520, "wall_time": 16737, "cpu_time": 20852}}, "ex_bw_5_myexbw_r11744": {"740807562": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1056, "wall_time": 32501, "cpu_time": 36462}, "656453942": {"goal_reached": 1, "observed_cost": 12, "visited_states": 971, "wall_time": 31428, "cpu_time": 35566}, "737444227": {"goal_reached": 1, "observed_cost": 12, "visited_states": 907, "wall_time": 29736, "cpu_time": 33983}, "253836144": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1112, "wall_time": 36254, "cpu_time": 48047}, "194315639": {"goal_reached": 1, "observed_cost": 12, "visited_states": 969, "wall_time": 30935, "cpu_time": 37234}, "120637553": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1199, "wall_time": 42632, "cpu_time": 48395}, "898890258": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1031, "wall_time": 31953, "cpu_time": 37360}, "754849617": {"goal_reached": 1, "observed_cost": 12, "visited_states": 946, "wall_time": 30867, "cpu_time": 35547}, "706349979": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1073, "wall_time": 32003, "cpu_time": 36591}, "640581568": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1003, "wall_time": 30859, "cpu_time": 35349}, "808695654": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1047, "wall_time": 34210, "cpu_time": 42352}, "116936269": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1052, "wall_time": 34341, "cpu_time": 38869}, "568338393": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1116, "wall_time": 41039, "cpu_time": 45455}, "653661982": {"goal_reached": 1, "observed_cost": 12, "visited_states": 981, "wall_time": 31675, "cpu_time": 35995}, "156881031": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1046, "wall_time": 32157, "cpu_time": 36350}, "941223793": {"goal_reached": 1, "observed_cost": 12, "visited_states": 899, "wall_time": 29524, "cpu_time": 33950}, "614950078": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1020, "wall_time": 31582, "cpu_time": 35793}, "319106080": {"goal_reached": 1, "observed_cost": 12, "visited_states": 951, "wall_time": 32190, "cpu_time": 38112}, "212062714": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1204, "wall_time": 36355, "cpu_time": 40875}, "1021628067": {"goal_reached": 1, "observed_cost": 12, "visited_states": 999, "wall_time": 33604, "cpu_time": 37866}, "991675398": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1068, "wall_time": 32505, "cpu_time": 36705}, "531836682": {"goal_reached": 1, "observed_cost": 12, "visited_states": 912, "wall_time": 31747, "cpu_time": 36300}, "356357340": {"goal_reached": 1, "observed_cost": 12, "visited_states": 996, "wall_time": 32344, "cpu_time": 36761}, "344182770": {"goal_reached": 1, "observed_cost": 12, "visited_states": 994, "wall_time": 30720, "cpu_time": 35844}, "1008414073": {"goal_reached": 1, "observed_cost": 12, "visited_states": 975, "wall_time": 30962, "cpu_time": 35208}, "767793416": {"goal_reached": 1, "observed_cost": 12, "visited_states": 965, "wall_time": 31279, "cpu_time": 35447}, "765059043": {"goal_reached": 1, "observed_cost": 12, "visited_states": 907, "wall_time": 30139, "cpu_time": 34454}, "554548254": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1091, "wall_time": 33968, "cpu_time": 38574}, "269331710": {"goal_reached": 1, "observed_cost": 12, "visited_states": 991, "wall_time": 31060, "cpu_time": 35560}, "222517269": {"goal_reached": 1, "observed_cost": 12, "visited_states": 987, "wall_time": 32198, "cpu_time": 37186}}, "ex_bw_6_myexbw_r23099": {"134222764": {"goal_reached": 1, "observed_cost": 12, "visited_states": 529, "wall_time": 19672, "cpu_time": 23855}, "50819344": {"goal_reached": 1, "observed_cost": 12, "visited_states": 582, "wall_time": 20179, "cpu_time": 24379}, "265503141": {"goal_reached": 1, "observed_cost": 12, "visited_states": 529, "wall_time": 19708, "cpu_time": 24031}, "721877846": {"goal_reached": 1, "observed_cost": 12, "visited_states": 575, "wall_time": 19962, "cpu_time": 24444}, "800245073": {"goal_reached": 1, "observed_cost": 12, "visited_states": 535, "wall_time": 20453, "cpu_time": 28824}, "588712023": {"goal_reached": 1, "observed_cost": 12, "visited_states": 527, "wall_time": 19901, "cpu_time": 24365}, "297024052": {"goal_reached": 1, "observed_cost": 12, "visited_states": 572, "wall_time": 20350, "cpu_time": 24642}, "148494199": {"goal_reached": 1, "observed_cost": 12, "visited_states": 589, "wall_time": 20666, "cpu_time": 24864}, "238930877": {"goal_reached": 1, "observed_cost": 12, "visited_states": 587, "wall_time": 20820, "cpu_time": 25130}, "34193382": {"goal_reached": 1, "observed_cost": 12, "visited_states": 590, "wall_time": 20481, "cpu_time": 24834}, "336885568": {"goal_reached": 1, "observed_cost": 12, "visited_states": 522, "wall_time": 19978, "cpu_time": 28231}, "585076331": {"goal_reached": 1, "observed_cost": 12, "visited_states": 590, "wall_time": 20814, "cpu_time": 25133}, "96987135": {"goal_reached": 1, "observed_cost": 12, "visited_states": 586, "wall_time": 20658, "cpu_time": 25020}, "47306552": {"goal_reached": 1, "observed_cost": 12, "visited_states": 584, "wall_time": 21256, "cpu_time": 25570}, "763236513": {"goal_reached": 1, "observed_cost": 12, "visited_states": 516, "wall_time": 19793, "cpu_time": 24013}, "473837399": {"goal_reached": 1, "observed_cost": 12, "visited_states": 572, "wall_time": 21382, "cpu_time": 25755}, "8430744": {"goal_reached": 1, "observed_cost": 12, "visited_states": 529, "wall_time": 20886, "cpu_time": 29138}, "925035526": {"goal_reached": 1, "observed_cost": 12, "visited_states": 534, "wall_time": 21378, "cpu_time": 26053}, "679743964": {"goal_reached": 1, "observed_cost": 12, "visited_states": 530, "wall_time": 19595, "cpu_time": 24046}, "415436421": {"goal_reached": 1, "observed_cost": 12, "visited_states": 587, "wall_time": 20729, "cpu_time": 24956}, "524026912": {"goal_reached": 1, "observed_cost": 12, "visited_states": 529, "wall_time": 19951, "cpu_time": 24355}, "999616300": {"goal_reached": 1, "observed_cost": 12, "visited_states": 534, "wall_time": 19641, "cpu_time": 24011}, "823809274": {"goal_reached": 1, "observed_cost": 12, "visited_states": 589, "wall_time": 20969, "cpu_time": 29308}, "816058324": {"goal_reached": 1, "observed_cost": 12, "visited_states": 516, "wall_time": 21426, "cpu_time": 25912}, "406646111": {"goal_reached": 1, "observed_cost": 12, "visited_states": 534, "wall_time": 20010, "cpu_time": 24331}, "165959982": {"goal_reached": 1, "observed_cost": 12, "visited_states": 534, "wall_time": 21310, "cpu_time": 25514}, "163454917": {"goal_reached": 1, "observed_cost": 12, "visited_states": 576, "wall_time": 20305, "cpu_time": 24529}, "86670392": {"goal_reached": 1, "observed_cost": 12, "visited_states": 534, "wall_time": 19992, "cpu_time": 24323}, "875195608": {"goal_reached": 1, "observed_cost": 12, "visited_states": 535, "wall_time": 19941, "cpu_time": 28264}, "694458419": {"goal_reached": 1, "observed_cost": 12, "visited_states": 537, "wall_time": 21366, "cpu_time": 26113}}, "ex_bw_6_myexbw_r12111": {"252868748": {"goal_reached": 1, "observed_cost": 6, "visited_states": 124, "wall_time": 8009, "cpu_time": 12361}, "68491824": {"goal_reached": 1, "observed_cost": 6, "visited_states": 120, "wall_time": 7699, "cpu_time": 11999}, "146877061": {"goal_reached": 1, "observed_cost": 6, "visited_states": 110, "wall_time": 7694, "cpu_time": 12039}, "739545206": {"goal_reached": 1, "observed_cost": 6, "visited_states": 124, "wall_time": 7887, "cpu_time": 12241}, "681619057": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7130, "cpu_time": 12469}, "604332919": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 7670, "cpu_time": 11884}, "379998484": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7099, "cpu_time": 11394}, "265010263": {"goal_reached": 1, "observed_cost": 6, "visited_states": 116, "wall_time": 7777, "cpu_time": 11981}, "154116253": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7135, "cpu_time": 11276}, "85710022": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7076, "cpu_time": 15320}, "319167584": {"goal_reached": 1, "observed_cost": 6, "visited_states": 147, "wall_time": 8160, "cpu_time": 12660}, "634250571": {"goal_reached": 1, "observed_cost": 6, "visited_states": 116, "wall_time": 7662, "cpu_time": 11893}, "47549663": {"goal_reached": 1, "observed_cost": 6, "visited_states": 163, "wall_time": 8644, "cpu_time": 12909}, "96713752": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7038, "cpu_time": 11351}, "711752577": {"goal_reached": 1, "observed_cost": 6, "visited_states": 116, "wall_time": 7835, "cpu_time": 12033}, "455885943": {"goal_reached": 1, "observed_cost": 6, "visited_states": 110, "wall_time": 7736, "cpu_time": 12847}, "127061944": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 7678, "cpu_time": 11895}, "808486694": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7047, "cpu_time": 11332}, "798391036": {"goal_reached": 1, "observed_cost": 6, "visited_states": 116, "wall_time": 7838, "cpu_time": 12031}, "533816741": {"goal_reached": 1, "observed_cost": 6, "visited_states": 118, "wall_time": 7994, "cpu_time": 12291}, "405696256": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 7757, "cpu_time": 16104}, "1015448588": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7035, "cpu_time": 11766}, "906510298": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 7661, "cpu_time": 11934}, "934700276": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 7686, "cpu_time": 12070}, "523142783": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 7656, "cpu_time": 11909}, "251015694": {"goal_reached": 1, "observed_cost": 6, "visited_states": 116, "wall_time": 7767, "cpu_time": 12121}, "246183141": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7118, "cpu_time": 12349}, "37230360": {"goal_reached": 1, "observed_cost": 6, "visited_states": 68, "wall_time": 6801, "cpu_time": 11048}, "859310072": {"goal_reached": 1, "observed_cost": 6, "visited_states": 124, "wall_time": 7878, "cpu_time": 12156}, "779547411": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 7075, "cpu_time": 11247}}, "ex_bw_6_myexbw_r3797": {"927660465": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15184, "wall_time": 863111, "cpu_time": 867314}, "1011718925": {"goal_reached": 1, "observed_cost": 22, "visited_states": 11556, "wall_time": 748659, "cpu_time": 752989}, "815377336": {"goal_reached": 1, "observed_cost": 22, "visited_states": 15893, "wall_time": 1005260, "cpu_time": 1010577}, "340529483": {"goal_reached": 1, "observed_cost": 26, "visited_states": 15566, "wall_time": 948073, "cpu_time": 952399}, "284700492": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15208, "wall_time": 1117146, "cpu_time": 1121362}, "475914826": {"goal_reached": 1, "observed_cost": 46, "visited_states": 13213, "wall_time": 728644, "cpu_time": 733082}, "788451369": {"goal_reached": 1, "observed_cost": 38, "visited_states": 10512, "wall_time": 644960, "cpu_time": 649267}, "932396394": {"goal_reached": 1, "observed_cost": 28, "visited_states": 11229, "wall_time": 764178, "cpu_time": 769472}, "829890976": {"goal_reached": 1, "observed_cost": 42, "visited_states": 14637, "wall_time": 990724, "cpu_time": 995042}, "1027823099": {"goal_reached": 1, "observed_cost": 80, "visited_states": 14801, "wall_time": 795797, "cpu_time": 800134}, "727620957": {"goal_reached": 1, "observed_cost": 20, "visited_states": 14549, "wall_time": 914745, "cpu_time": 919045}, "496329846": {"goal_reached": 1, "observed_cost": 24, "visited_states": 12521, "wall_time": 843357, "cpu_time": 847868}, "982322658": {"goal_reached": 1, "observed_cost": 20, "visited_states": 15745, "wall_time": 965696, "cpu_time": 973798}, "1033583909": {"goal_reached": 1, "observed_cost": 20, "visited_states": 14985, "wall_time": 1089883, "cpu_time": 1094508}, "305461948": {"goal_reached": 1, "observed_cost": 24, "visited_states": 14566, "wall_time": 873672, "cpu_time": 878008}, "594855242": {"goal_reached": 1, "observed_cost": 16, "visited_states": 12720, "wall_time": 768614, "cpu_time": 772834}, "1070222981": {"goal_reached": 1, "observed_cost": 20, "visited_states": 15786, "wall_time": 942134, "cpu_time": 946406}, "141035035": {"goal_reached": 1, "observed_cost": 56, "visited_states": 16551, "wall_time": 815315, "cpu_time": 819722}, "399440833": {"goal_reached": 1, "observed_cost": 32, "visited_states": 10933, "wall_time": 612063, "cpu_time": 617426}, "663348376": {"goal_reached": 1, "observed_cost": 50, "visited_states": 10917, "wall_time": 699593, "cpu_time": 703895}, "544665149": {"goal_reached": 1, "observed_cost": 18, "visited_states": 14545, "wall_time": 813015, "cpu_time": 817530}, "81659185": {"goal_reached": 1, "observed_cost": 32, "visited_states": 12375, "wall_time": 733805, "cpu_time": 738202}, "240172775": {"goal_reached": 1, "observed_cost": 22, "visited_states": 13195, "wall_time": 947989, "cpu_time": 952618}, "267314633": {"goal_reached": 1, "observed_cost": 44, "visited_states": 13845, "wall_time": 889273, "cpu_time": 897514}, "662046530": {"goal_reached": 1, "observed_cost": 80, "visited_states": 13192, "wall_time": 652466, "cpu_time": 657121}, "917418803": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14467, "wall_time": 818424, "cpu_time": 822731}, "922023384": {"goal_reached": 1, "observed_cost": 36, "visited_states": 14514, "wall_time": 727451, "cpu_time": 731789}, "979408421": {"goal_reached": 1, "observed_cost": 82, "visited_states": 14759, "wall_time": 827941, "cpu_time": 832428}, "190875333": {"goal_reached": 1, "observed_cost": 40, "visited_states": 14495, "wall_time": 1198111, "cpu_time": 1202555}, "372142638": {"goal_reached": 1, "observed_cost": 28, "visited_states": 14843, "wall_time": 971076, "cpu_time": 976331}}, "ex_bw_7_myexbw_r20470": {"371418534": {"goal_reached": 1, "observed_cost": 12, "visited_states": 635, "wall_time": 25888, "cpu_time": 30024}, "488900378": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1029, "wall_time": 34464, "cpu_time": 38625}, "300955567": {"goal_reached": 1, "observed_cost": 12, "visited_states": 838, "wall_time": 29092, "cpu_time": 33474}, "891653468": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1081, "wall_time": 37105, "cpu_time": 41495}, "831632219": {"goal_reached": 1, "observed_cost": 12, "visited_states": 608, "wall_time": 25863, "cpu_time": 34067}, "1026850397": {"goal_reached": 1, "observed_cost": 12, "visited_states": 993, "wall_time": 35577, "cpu_time": 40123}, "261573694": {"goal_reached": 1, "observed_cost": 12, "visited_states": 663, "wall_time": 24643, "cpu_time": 29088}, "385524093": {"goal_reached": 1, "observed_cost": 12, "visited_states": 608, "wall_time": 24922, "cpu_time": 29227}, "270450103": {"goal_reached": 1, "observed_cost": 12, "visited_states": 665, "wall_time": 26505, "cpu_time": 31015}, "472566252": {"goal_reached": 1, "observed_cost": 12, "visited_states": 861, "wall_time": 31829, "cpu_time": 36186}, "171376970": {"goal_reached": 1, "observed_cost": 12, "visited_states": 906, "wall_time": 31910, "cpu_time": 36844}, "1023211617": {"goal_reached": 1, "observed_cost": 12, "visited_states": 776, "wall_time": 27590, "cpu_time": 31677}, "467964405": {"goal_reached": 1, "observed_cost": 12, "visited_states": 690, "wall_time": 25636, "cpu_time": 29676}, "485663026": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1055, "wall_time": 34817, "cpu_time": 39190}, "861759147": {"goal_reached": 1, "observed_cost": 12, "visited_states": 969, "wall_time": 33977, "cpu_time": 42233}, "35477853": {"goal_reached": 1, "observed_cost": 12, "visited_states": 830, "wall_time": 33996, "cpu_time": 38503}, "514052754": {"goal_reached": 1, "observed_cost": 12, "visited_states": 843, "wall_time": 31660, "cpu_time": 35775}, "687970828": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1085, "wall_time": 36248, "cpu_time": 40636}, "916940758": {"goal_reached": 1, "observed_cost": 12, "visited_states": 807, "wall_time": 28685, "cpu_time": 33165}, "115374223": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1020, "wall_time": 35566, "cpu_time": 40852}, "18838058": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1038, "wall_time": 35288, "cpu_time": 39424}, "632789286": {"goal_reached": 1, "observed_cost": 12, "visited_states": 847, "wall_time": 28308, "cpu_time": 32385}, "792273648": {"goal_reached": 1, "observed_cost": 12, "visited_states": 764, "wall_time": 26960, "cpu_time": 31246}, "780630494": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1045, "wall_time": 34512, "cpu_time": 42691}, "102734677": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1188, "wall_time": 38788, "cpu_time": 43390}, "398929700": {"goal_reached": 1, "observed_cost": 12, "visited_states": 882, "wall_time": 33781, "cpu_time": 38129}, "396192207": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1090, "wall_time": 37008, "cpu_time": 41394}, "453577266": {"goal_reached": 1, "observed_cost": 12, "visited_states": 702, "wall_time": 25715, "cpu_time": 30278}, "705239762": {"goal_reached": 1, "observed_cost": 12, "visited_states": 917, "wall_time": 31597, "cpu_time": 36756}, "927460921": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1099, "wall_time": 33027, "cpu_time": 37153}}, "ex_bw_7_myexbw_r17058": {"541932944": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3452, "wall_time": 186417, "cpu_time": 190513}, "726294316": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4738, "wall_time": 211440, "cpu_time": 215682}, "664694681": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3685, "wall_time": 165941, "cpu_time": 174224}, "55301482": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3472, "wall_time": 180173, "cpu_time": 184600}, "134212461": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3737, "wall_time": 160769, "cpu_time": 165007}, "190457451": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4208, "wall_time": 220302, "cpu_time": 224775}, "972624904": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3640, "wall_time": 181397, "cpu_time": 185720}, "546634059": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3279, "wall_time": 149254, "cpu_time": 154533}, "644932993": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2510, "wall_time": 116361, "cpu_time": 120511}, "709136858": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2605, "wall_time": 129008, "cpu_time": 133120}, "1012488572": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4358, "wall_time": 205157, "cpu_time": 209413}, "177381463": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3046, "wall_time": 159024, "cpu_time": 167299}, "764070339": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3017, "wall_time": 206942, "cpu_time": 211167}, "714930436": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3725, "wall_time": 174594, "cpu_time": 178620}, "87244445": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2791, "wall_time": 138605, "cpu_time": 142756}, "879952235": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3468, "wall_time": 187479, "cpu_time": 191790}, "684559012": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4673, "wall_time": 201946, "cpu_time": 207290}, "527417914": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3271, "wall_time": 170361, "cpu_time": 174676}, "13189088": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4436, "wall_time": 210243, "cpu_time": 214612}, "814620857": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3100, "wall_time": 155087, "cpu_time": 159347}, "930163228": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2605, "wall_time": 128426, "cpu_time": 133580}, "333037840": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2972, "wall_time": 138773, "cpu_time": 142872}, "425163462": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4226, "wall_time": 201776, "cpu_time": 206082}, "417931752": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3535, "wall_time": 175151, "cpu_time": 179438}, "812761955": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4525, "wall_time": 258726, "cpu_time": 264097}, "564754194": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4964, "wall_time": 213286, "cpu_time": 217694}, "569586169": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3830, "wall_time": 212343, "cpu_time": 216776}, "761745924": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3570, "wall_time": 169822, "cpu_time": 177973}, "476529380": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3530, "wall_time": 170238, "cpu_time": 174665}, "19510799": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3455, "wall_time": 199896, "cpu_time": 204329}}, "ex_bw_7_myexbw_r2689": {"732217855": {"goal_reached": 1, "observed_cost": 22, "visited_states": 25445, "wall_time": 1560552, "cpu_time": 1564891}, "547595075": {"goal_reached": 1, "observed_cost": 68, "visited_states": 23823, "wall_time": 1250563, "cpu_time": 1255773}, "746034166": {"goal_reached": 1, "observed_cost": 44, "visited_states": 24924, "wall_time": 1731973, "cpu_time": 1736055}, "144845061": {"goal_reached": 1, "observed_cost": 88, "visited_states": 25203, "wall_time": 1470203, "cpu_time": 1474426}, "202774274": {"goal_reached": 1, "observed_cost": 110, "visited_states": 24770, "wall_time": 1795509, "cpu_time": 1803664}, "11786756": {"goal_reached": 1, "observed_cost": 38, "visited_states": 23040, "wall_time": 1290727, "cpu_time": 1295161}, "839968871": {"goal_reached": 1, "observed_cost": 46, "visited_states": 24485, "wall_time": 1768524, "cpu_time": 1772941}, "729613604": {"goal_reached": 1, "observed_cost": 76, "visited_states": 25322, "wall_time": 1423883, "cpu_time": 1428325}, "765008366": {"goal_reached": 1, "observed_cost": 52, "visited_states": 25410, "wall_time": 1337771, "cpu_time": 1343104}, "565013941": {"goal_reached": 1, "observed_cost": 28, "visited_states": 26180, "wall_time": 1820351, "cpu_time": 1824869}, "934323475": {"goal_reached": 1, "observed_cost": 30, "visited_states": 23501, "wall_time": 1303763, "cpu_time": 1308234}, "24861752": {"goal_reached": 1, "observed_cost": 46, "visited_states": 26334, "wall_time": 1634786, "cpu_time": 1643041}, "644036012": {"goal_reached": 1, "observed_cost": 104, "visited_states": 25003, "wall_time": 1380232, "cpu_time": 1384837}, "561317227": {"goal_reached": 1, "observed_cost": 78, "visited_states": 25646, "wall_time": 1365018, "cpu_time": 1369454}, "249217778": {"goal_reached": 1, "observed_cost": 110, "visited_states": 25807, "wall_time": 1515414, "cpu_time": 1519813}, "1067121924": {"goal_reached": 1, "observed_cost": 64, "visited_states": 25225, "wall_time": 1448177, "cpu_time": 1453141}, "589592267": {"goal_reached": 1, "observed_cost": 38, "visited_states": 24419, "wall_time": 1316781, "cpu_time": 1320894}, "344342101": {"goal_reached": 1, "observed_cost": 28, "visited_states": 25258, "wall_time": 1454335, "cpu_time": 1458654}, "186696591": {"goal_reached": 1, "observed_cost": 36, "visited_states": 25531, "wall_time": 1465060, "cpu_time": 1473226}, "996662486": {"goal_reached": 1, "observed_cost": 26, "visited_states": 25889, "wall_time": 1431637, "cpu_time": 1436065}, "1016649331": {"goal_reached": 1, "observed_cost": 62, "visited_states": 24099, "wall_time": 1501732, "cpu_time": 1506104}, "405814655": {"goal_reached": 1, "observed_cost": 112, "visited_states": 23771, "wall_time": 1541442, "cpu_time": 1545781}, "314476201": {"goal_reached": 1, "observed_cost": 26, "visited_states": 24903, "wall_time": 1454367, "cpu_time": 1459637}, "318823815": {"goal_reached": 1, "observed_cost": 82, "visited_states": 26188, "wall_time": 1782938, "cpu_time": 1787265}, "999833356": {"goal_reached": 1, "observed_cost": 90, "visited_states": 26582, "wall_time": 1730661, "cpu_time": 1734889}, "708873085": {"goal_reached": 1, "observed_cost": 22, "visited_states": 26095, "wall_time": 1647632, "cpu_time": 1655773}, "706399638": {"goal_reached": 1, "observed_cost": 46, "visited_states": 26234, "wall_time": 1506994, "cpu_time": 1511638}, "646884971": {"goal_reached": 1, "observed_cost": 152, "visited_states": 26111, "wall_time": 1533940, "cpu_time": 1538398}, "395230859": {"goal_reached": 1, "observed_cost": 98, "visited_states": 25273, "wall_time": 1796461, "cpu_time": 1804455}, "180374112": {"goal_reached": 1, "observed_cost": 76, "visited_states": 25381, "wall_time": 1358187, "cpu_time": 1363101}}, "ex_bw_8_myexbw_r15002": {"102496079": {"goal_reached": 1, "observed_cost": 58, "visited_states": 6073, "wall_time": 301543, "cpu_time": 305868}, "219977203": {"goal_reached": 1, "observed_cost": 84, "visited_states": 6808, "wall_time": 389309, "cpu_time": 393648}, "29926726": {"goal_reached": 1, "observed_cost": 58, "visited_states": 5408, "wall_time": 342434, "cpu_time": 347610}, "622665653": {"goal_reached": 1, "observed_cost": 72, "visited_states": 7183, "wall_time": 324899, "cpu_time": 328975}, "564732338": {"goal_reached": 1, "observed_cost": 32, "visited_states": 6627, "wall_time": 354910, "cpu_time": 359164}, "755821748": {"goal_reached": 1, "observed_cost": 136, "visited_states": 6319, "wall_time": 273395, "cpu_time": 281628}, "531619543": {"goal_reached": 1, "observed_cost": 182, "visited_states": 7287, "wall_time": 330462, "cpu_time": 335043}, "113390484": {"goal_reached": 1, "observed_cost": 80, "visited_states": 7094, "wall_time": 307006, "cpu_time": 311227}, "2502494": {"goal_reached": 1, "observed_cost": 62, "visited_states": 5366, "wall_time": 309861, "cpu_time": 318021}, "202529541": {"goal_reached": 1, "observed_cost": 84, "visited_states": 5910, "wall_time": 305763, "cpu_time": 310494}, "437228451": {"goal_reached": 1, "observed_cost": 72, "visited_states": 6436, "wall_time": 367419, "cpu_time": 371890}, "751069832": {"goal_reached": 1, "observed_cost": 158, "visited_states": 6525, "wall_time": 362190, "cpu_time": 367237}, "198968092": {"goal_reached": 1, "observed_cost": 140, "visited_states": 6152, "wall_time": 299902, "cpu_time": 304282}, "214578139": {"goal_reached": 1, "observed_cost": 126, "visited_states": 6280, "wall_time": 319669, "cpu_time": 324119}, "593884226": {"goal_reached": 1, "observed_cost": 34, "visited_states": 5694, "wall_time": 280162, "cpu_time": 285162}, "304466868": {"goal_reached": 1, "observed_cost": 60, "visited_states": 4836, "wall_time": 181113, "cpu_time": 185263}, "245055611": {"goal_reached": 1, "observed_cost": 44, "visited_states": 5031, "wall_time": 279333, "cpu_time": 283878}, "960039141": {"goal_reached": 1, "observed_cost": 78, "visited_states": 5170, "wall_time": 300505, "cpu_time": 305387}, "648017215": {"goal_reached": 1, "observed_cost": 90, "visited_states": 6981, "wall_time": 305087, "cpu_time": 309192}, "383314534": {"goal_reached": 1, "observed_cost": 46, "visited_states": 5534, "wall_time": 263845, "cpu_time": 268269}, "287826115": {"goal_reached": 1, "observed_cost": 36, "visited_states": 6710, "wall_time": 344045, "cpu_time": 348274}, "898567119": {"goal_reached": 1, "observed_cost": 128, "visited_states": 7027, "wall_time": 329994, "cpu_time": 334523}, "1057075225": {"goal_reached": 1, "observed_cost": 112, "visited_states": 5640, "wall_time": 261079, "cpu_time": 269212}, "1052764983": {"goal_reached": 1, "observed_cost": 102, "visited_states": 5069, "wall_time": 191072, "cpu_time": 195555}, "371657148": {"goal_reached": 1, "observed_cost": 50, "visited_states": 6039, "wall_time": 298013, "cpu_time": 302589}, "134200781": {"goal_reached": 1, "observed_cost": 76, "visited_states": 6090, "wall_time": 363062, "cpu_time": 371274}, "128318246": {"goal_reached": 1, "observed_cost": 36, "visited_states": 5606, "wall_time": 374418, "cpu_time": 378880}, "187799771": {"goal_reached": 1, "observed_cost": 88, "visited_states": 5597, "wall_time": 303590, "cpu_time": 308259}, "976324667": {"goal_reached": 1, "observed_cost": 52, "visited_states": 5257, "wall_time": 293266, "cpu_time": 301418}, "662666448": {"goal_reached": 1, "observed_cost": 44, "visited_states": 6085, "wall_time": 323187, "cpu_time": 328368}}, "ex_bw_8_myexbw_r16291": {"1037053899": {"goal_reached": 1, "observed_cost": 12, "visited_states": 847, "wall_time": 37623, "cpu_time": 41968}, "920079735": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1192, "wall_time": 48349, "cpu_time": 53671}, "973307330": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1272, "wall_time": 51527, "cpu_time": 56205}, "517392177": {"goal_reached": 1, "observed_cost": 12, "visited_states": 955, "wall_time": 39794, "cpu_time": 48037}, "442693942": {"goal_reached": 1, "observed_cost": 12, "visited_states": 919, "wall_time": 36683, "cpu_time": 41244}, "382153776": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1041, "wall_time": 44601, "cpu_time": 49095}, "610534995": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1097, "wall_time": 47317, "cpu_time": 52847}, "1024060176": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1555, "wall_time": 58523, "cpu_time": 62967}, "1005451226": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1682, "wall_time": 65391, "cpu_time": 71201}, "937001857": {"goal_reached": 1, "observed_cost": 12, "visited_states": 703, "wall_time": 34039, "cpu_time": 42153}, "566512423": {"goal_reached": 1, "observed_cost": 12, "visited_states": 847, "wall_time": 34620, "cpu_time": 39188}, "386904588": {"goal_reached": 1, "observed_cost": 12, "visited_states": 955, "wall_time": 39316, "cpu_time": 44632}, "806869912": {"goal_reached": 1, "observed_cost": 12, "visited_states": 703, "wall_time": 34632, "cpu_time": 42677}, "922872671": {"goal_reached": 1, "observed_cost": 12, "visited_states": 955, "wall_time": 40167, "cpu_time": 44795}, "414067910": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1238, "wall_time": 46531, "cpu_time": 54665}, "703468336": {"goal_reached": 1, "observed_cost": 12, "visited_states": 955, "wall_time": 38100, "cpu_time": 42968}, "894474495": {"goal_reached": 1, "observed_cost": 12, "visited_states": 919, "wall_time": 39729, "cpu_time": 47923}, "49467489": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1660, "wall_time": 67927, "cpu_time": 72765}, "492055995": {"goal_reached": 1, "observed_cost": 12, "visited_states": 961, "wall_time": 37352, "cpu_time": 45318}, "756232930": {"goal_reached": 1, "observed_cost": 12, "visited_states": 847, "wall_time": 37430, "cpu_time": 42156}, "720123975": {"goal_reached": 1, "observed_cost": 12, "visited_states": 703, "wall_time": 33901, "cpu_time": 39516}, "239391563": {"goal_reached": 1, "observed_cost": 12, "visited_states": 703, "wall_time": 35213, "cpu_time": 43353}, "80373917": {"goal_reached": 1, "observed_cost": 12, "visited_states": 919, "wall_time": 38661, "cpu_time": 43359}, "91501491": {"goal_reached": 1, "observed_cost": 12, "visited_states": 955, "wall_time": 39754, "cpu_time": 45348}, "770494776": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1083, "wall_time": 43304, "cpu_time": 51467}, "1010066761": {"goal_reached": 1, "observed_cost": 12, "visited_states": 847, "wall_time": 38241, "cpu_time": 42894}, "1013851042": {"goal_reached": 1, "observed_cost": 12, "visited_states": 877, "wall_time": 42240, "cpu_time": 47932}, "821706847": {"goal_reached": 1, "observed_cost": 12, "visited_states": 986, "wall_time": 40892, "cpu_time": 49007}, "33181887": {"goal_reached": 1, "observed_cost": 12, "visited_states": 703, "wall_time": 33516, "cpu_time": 38238}, "481600596": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1671, "wall_time": 64275, "cpu_time": 68669}}, "ex_bw_8_myexbw_r13175": {"719712482": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12341, "wall_time": 617679, "cpu_time": 622368}, "568496734": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11004, "wall_time": 592205, "cpu_time": 596727}, "758555371": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6754, "wall_time": 490594, "cpu_time": 498600}, "165877784": {"goal_reached": 1, "observed_cost": 18, "visited_states": 7575, "wall_time": 534307, "cpu_time": 539028}, "223815199": {"goal_reached": 1, "observed_cost": 18, "visited_states": 8849, "wall_time": 643673, "cpu_time": 651881}, "32697113": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4458, "wall_time": 287567, "cpu_time": 292097}, "861002106": {"goal_reached": 1, "observed_cost": 18, "visited_states": 9968, "wall_time": 599949, "cpu_time": 605274}, "708588601": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6207, "wall_time": 400219, "cpu_time": 407759}, "752363763": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6646, "wall_time": 405311, "cpu_time": 411240}, "552361128": {"goal_reached": 1, "observed_cost": 18, "visited_states": 8636, "wall_time": 524353, "cpu_time": 532060}, "921801742": {"goal_reached": 1, "observed_cost": 18, "visited_states": 10276, "wall_time": 589579, "cpu_time": 597567}, "3829029": {"goal_reached": 1, "observed_cost": 18, "visited_states": 7317, "wall_time": 477715, "cpu_time": 485745}, "656540849": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4578, "wall_time": 345731, "cpu_time": 353790}, "540292214": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6767, "wall_time": 426769, "cpu_time": 434634}, "261878767": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4596, "wall_time": 317145, "cpu_time": 324946}, "1054592025": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6884, "wall_time": 424132, "cpu_time": 431696}, "577062870": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4720, "wall_time": 288487, "cpu_time": 296353}, "365367112": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4715, "wall_time": 333154, "cpu_time": 340989}, "174191250": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4492, "wall_time": 296532, "cpu_time": 304377}, "975629771": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6994, "wall_time": 457888, "cpu_time": 465703}, "1037690734": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4561, "wall_time": 326540, "cpu_time": 334327}, "426839138": {"goal_reached": 1, "observed_cost": 18, "visited_states": 8258, "wall_time": 484902, "cpu_time": 492771}, "335525812": {"goal_reached": 1, "observed_cost": 18, "visited_states": 10580, "wall_time": 595035, "cpu_time": 602665}, "306310298": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6882, "wall_time": 500749, "cpu_time": 508956}, "987303441": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6023, "wall_time": 388203, "cpu_time": 396414}, "721533536": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5994, "wall_time": 386039, "cpu_time": 393819}, "727448715": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5719, "wall_time": 413106, "cpu_time": 421001}, "667918198": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4592, "wall_time": 306189, "cpu_time": 313919}, "382701462": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6931, "wall_time": 450093, "cpu_time": 457894}, "193035133": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4434, "wall_time": 279747, "cpu_time": 287376}}, "ex_bw_9_myexbw_r5445": {"482895557": {"goal_reached": 1, "observed_cost": 70, "visited_states": 184752, "wall_time": 13379973, "cpu_time": 13387734}, "399443065": {"goal_reached": 1, "observed_cost": 32, "visited_states": 184842, "wall_time": 14351985, "cpu_time": 14359839}, "454767820": {"goal_reached": 1, "observed_cost": 32, "visited_states": 185954, "wall_time": 13746262, "cpu_time": 13754480}, "1070501439": {"goal_reached": 1, "observed_cost": 36, "visited_states": 185062, "wall_time": 13923841, "cpu_time": 13929288}, "997896248": {"goal_reached": 1, "observed_cost": 66, "visited_states": 184396, "wall_time": 13316164, "cpu_time": 13324135}, "937393470": {"goal_reached": 1, "observed_cost": 28, "visited_states": 181716, "wall_time": 13374503, "cpu_time": 13382609}, "92032861": {"goal_reached": 1, "observed_cost": 82, "visited_states": 184454, "wall_time": 12762475, "cpu_time": 12768071}, "470917662": {"goal_reached": 1, "observed_cost": 70, "visited_states": 180664, "wall_time": 13188159, "cpu_time": 13196282}, "452312788": {"goal_reached": 1, "observed_cost": 42, "visited_states": 177755, "wall_time": 13391489, "cpu_time": 13399391}, "381799055": {"goal_reached": 1, "observed_cost": 40, "visited_states": 182588, "wall_time": 13462332, "cpu_time": 13470065}, "14418473": {"goal_reached": 1, "observed_cost": 102, "visited_states": 176647, "wall_time": 13868560, "cpu_time": 13876567}, "907541250": {"goal_reached": 1, "observed_cost": 110, "visited_states": 183986, "wall_time": 13110594, "cpu_time": 13118317}, "286233238": {"goal_reached": 1, "observed_cost": 60, "visited_states": 187085, "wall_time": 13386272, "cpu_time": 13391088}, "370778705": {"goal_reached": 1, "observed_cost": 34, "visited_states": 189343, "wall_time": 14350444, "cpu_time": 14358514}, "968254920": {"goal_reached": 1, "observed_cost": 72, "visited_states": 185513, "wall_time": 14108289, "cpu_time": 14116245}, "150362686": {"goal_reached": 1, "observed_cost": 58, "visited_states": 180623, "wall_time": 13804438, "cpu_time": 13812287}, "340316657": {"goal_reached": 1, "observed_cost": 54, "visited_states": 184932, "wall_time": 13561140, "cpu_time": 13565913}, "602577263": {"goal_reached": 1, "observed_cost": 32, "visited_states": 182495, "wall_time": 12219634, "cpu_time": 12225100}, "1011639477": {"goal_reached": 1, "observed_cost": 56, "visited_states": 191695, "wall_time": 13976329, "cpu_time": 13984071}, "202079212": {"goal_reached": 1, "observed_cost": 40, "visited_states": 190900, "wall_time": 13923128, "cpu_time": 13928552}, "200569161": {"goal_reached": 1, "observed_cost": 64, "visited_states": 187765, "wall_time": 13864686, "cpu_time": 13872718}, "794597957": {"goal_reached": 1, "observed_cost": 46, "visited_states": 191510, "wall_time": 13867045, "cpu_time": 13871754}, "634528147": {"goal_reached": 1, "observed_cost": 126, "visited_states": 187459, "wall_time": 12667192, "cpu_time": 12674960}, "611089085": {"goal_reached": 1, "observed_cost": 44, "visited_states": 179468, "wall_time": 13279541, "cpu_time": 13287502}, "217356342": {"goal_reached": 1, "observed_cost": 44, "visited_states": 184240, "wall_time": 13761806, "cpu_time": 13767032}, "489434183": {"goal_reached": 1, "observed_cost": 94, "visited_states": 182827, "wall_time": 13574372, "cpu_time": 13579052}, "494299820": {"goal_reached": 1, "observed_cost": 34, "visited_states": 185708, "wall_time": 14584683, "cpu_time": 14590233}, "300026193": {"goal_reached": 1, "observed_cost": 38, "visited_states": 187155, "wall_time": 14020903, "cpu_time": 14028633}, "551688625": {"goal_reached": 1, "observed_cost": 26, "visited_states": 186818, "wall_time": 13061178, "cpu_time": 13072693}, "1034743130": {"goal_reached": 1, "observed_cost": 90, "visited_states": 182423, "wall_time": 13064099, "cpu_time": 13069539}}, "ex_bw_9_myexbw_r25429": {"589735161": {"goal_reached": 1, "observed_cost": 20, "visited_states": 21379, "wall_time": 2036110, "cpu_time": 2040707}, "673302085": {"goal_reached": 1, "observed_cost": 20, "visited_states": 17371, "wall_time": 1571320, "cpu_time": 1579065}, "620099312": {"goal_reached": 1, "observed_cost": 20, "visited_states": 23593, "wall_time": 2101452, "cpu_time": 2106840}, "2116611": {"goal_reached": 1, "observed_cost": 20, "visited_states": 22683, "wall_time": 2355749, "cpu_time": 2363795}, "76837380": {"goal_reached": 1, "observed_cost": 20, "visited_states": 23298, "wall_time": 2273450, "cpu_time": 2278174}, "137477890": {"goal_reached": 1, "observed_cost": 22, "visited_states": 16813, "wall_time": 2230194, "cpu_time": 2235706}, "982682977": {"goal_reached": 1, "observed_cost": 22, "visited_states": 20315, "wall_time": 2529247, "cpu_time": 2533909}, "603938850": {"goal_reached": 1, "observed_cost": 22, "visited_states": 14685, "wall_time": 1703456, "cpu_time": 1708729}, "622558440": {"goal_reached": 1, "observed_cost": 20, "visited_states": 19853, "wall_time": 1732596, "cpu_time": 1737126}, "690948275": {"goal_reached": 1, "observed_cost": 22, "visited_states": 24354, "wall_time": 3037657, "cpu_time": 3042871}, "1060290581": {"goal_reached": 1, "observed_cost": 22, "visited_states": 27550, "wall_time": 2370595, "cpu_time": 2374759}, "167328062": {"goal_reached": 1, "observed_cost": 20, "visited_states": 22196, "wall_time": 2950515, "cpu_time": 2954733}, "786518186": {"goal_reached": 1, "observed_cost": 22, "visited_states": 29978, "wall_time": 3168214, "cpu_time": 3176269}, "704077933": {"goal_reached": 1, "observed_cost": 20, "visited_states": 18576, "wall_time": 2125193, "cpu_time": 2130042}, "106473460": {"goal_reached": 1, "observed_cost": 20, "visited_states": 20096, "wall_time": 1665938, "cpu_time": 1671061}, "924358658": {"goal_reached": 1, "observed_cost": 22, "visited_states": 21451, "wall_time": 1764065, "cpu_time": 1768675}, "732304333": {"goal_reached": 1, "observed_cost": 22, "visited_states": 23365, "wall_time": 1598466, "cpu_time": 1606309}, "470047571": {"goal_reached": 1, "observed_cost": 22, "visited_states": 21792, "wall_time": 3478725, "cpu_time": 3483422}, "60991113": {"goal_reached": 1, "observed_cost": 20, "visited_states": 16517, "wall_time": 2512048, "cpu_time": 2516634}, "870693328": {"goal_reached": 1, "observed_cost": 22, "visited_states": 16524, "wall_time": 2119108, "cpu_time": 2126781}, "874165109": {"goal_reached": 1, "observed_cost": 20, "visited_states": 16281, "wall_time": 1682193, "cpu_time": 1686812}, "280123513": {"goal_reached": 1, "observed_cost": 22, "visited_states": 13939, "wall_time": 1947484, "cpu_time": 1955129}, "440198063": {"goal_reached": 1, "observed_cost": 20, "visited_states": 19078, "wall_time": 1540826, "cpu_time": 1545633}, "461551745": {"goal_reached": 1, "observed_cost": 20, "visited_states": 18796, "wall_time": 2755426, "cpu_time": 2763192}, "857365002": {"goal_reached": 1, "observed_cost": 22, "visited_states": 23048, "wall_time": 1691899, "cpu_time": 1696528}, "583200379": {"goal_reached": 1, "observed_cost": 20, "visited_states": 17973, "wall_time": 2953094, "cpu_time": 2957625}, "580429968": {"goal_reached": 1, "observed_cost": 22, "visited_states": 28276, "wall_time": 2068946, "cpu_time": 2074284}, "772590445": {"goal_reached": 1, "observed_cost": 20, "visited_states": 20648, "wall_time": 2272865, "cpu_time": 2280639}, "520936333": {"goal_reached": 1, "observed_cost": 22, "visited_states": 16267, "wall_time": 1810227, "cpu_time": 1814879}, "37891942": {"goal_reached": 1, "observed_cost": 20, "visited_states": 21134, "wall_time": 1524751, "cpu_time": 1530108}}, "ex_bw_9_myexbw_r3457": {"869879184": null, "954085164": null, "873078681": null, "283092330": null, "342596461": null, "416175723": null, "711812104": null, "855673163": null, "904172929": null, "969990618": null, "801974652": null, "419876951": null, "1042201027": {"goal_reached": 1, "observed_cost": 24, "visited_states": 355503, "wall_time": 203467047, "cpu_time": 203475181}, "956860676": null, "380063389": null, "669479275": null, "995752612": null, "217821754": null, "324882400": null, "588927161": null, "619010588": null, "5091600": null, "180554438": null, "192762344": {"goal_reached": 1, "observed_cost": 24, "visited_states": 439186, "wall_time": 612929524, "cpu_time": 612936328}, "602256227": null, "842860306": null, "845627897": null, "1056121348": null, "267596516": null, "314426895": null}, "ex_bw_10_myexbw_r6836": {"109329801": {"goal_reached": 1, "observed_cost": 68, "visited_states": 14975, "wall_time": 461940, "cpu_time": 469891}, "226713397": {"goal_reached": 1, "observed_cost": 36, "visited_states": 13924, "wall_time": 478541, "cpu_time": 486368}, "22507392": {"goal_reached": 1, "observed_cost": 68, "visited_states": 18647, "wall_time": 613246, "cpu_time": 621288}, "629331315": {"goal_reached": 1, "observed_cost": 50, "visited_states": 19542, "wall_time": 753241, "cpu_time": 761067}, "557247348": {"goal_reached": 1, "observed_cost": 50, "visited_states": 13614, "wall_time": 417064, "cpu_time": 425082}, "764618354": {"goal_reached": 1, "observed_cost": 24, "visited_states": 12512, "wall_time": 455430, "cpu_time": 460937}, "523244561": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12599, "wall_time": 497492, "cpu_time": 503414}, "106821970": {"goal_reached": 1, "observed_cost": 30, "visited_states": 15682, "wall_time": 512688, "cpu_time": 520925}, "12182936": {"goal_reached": 1, "observed_cost": 22, "visited_states": 21279, "wall_time": 697287, "cpu_time": 702348}, "210604483": {"goal_reached": 1, "observed_cost": 18, "visited_states": 19420, "wall_time": 632543, "cpu_time": 640578}, "445667685": {"goal_reached": 1, "observed_cost": 18, "visited_states": 18698, "wall_time": 594968, "cpu_time": 600062}, "744202318": {"goal_reached": 1, "observed_cost": 20, "visited_states": 17825, "wall_time": 548064, "cpu_time": 556043}, "188991962": {"goal_reached": 1, "observed_cost": 22, "visited_states": 17601, "wall_time": 609769, "cpu_time": 614853}, "206960925": {"goal_reached": 1, "observed_cost": 44, "visited_states": 19267, "wall_time": 624907, "cpu_time": 633013}, "603602564": {"goal_reached": 1, "observed_cost": 64, "visited_states": 13363, "wall_time": 515628, "cpu_time": 520666}, "314179954": {"goal_reached": 1, "observed_cost": 38, "visited_states": 12623, "wall_time": 493582, "cpu_time": 501647}, "235178685": {"goal_reached": 1, "observed_cost": 44, "visited_states": 17901, "wall_time": 609286, "cpu_time": 614076}, "967229987": {"goal_reached": 1, "observed_cost": 18, "visited_states": 16676, "wall_time": 623751, "cpu_time": 631929}, "637550585": {"goal_reached": 1, "observed_cost": 18, "visited_states": 14130, "wall_time": 565554, "cpu_time": 570397}, "373760160": {"goal_reached": 1, "observed_cost": 20, "visited_states": 20261, "wall_time": 726410, "cpu_time": 734444}, "297282053": {"goal_reached": 1, "observed_cost": 22, "visited_states": 19576, "wall_time": 657862, "cpu_time": 662656}, "890290441": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12258, "wall_time": 410377, "cpu_time": 418533}, "1067350751": {"goal_reached": 1, "observed_cost": 18, "visited_states": 13883, "wall_time": 442453, "cpu_time": 447195}, "1042293233": {"goal_reached": 1, "observed_cost": 52, "visited_states": 18765, "wall_time": 702651, "cpu_time": 710662}, "381207418": {"goal_reached": 1, "observed_cost": 18, "visited_states": 16677, "wall_time": 627243, "cpu_time": 631956}, "123762443": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12814, "wall_time": 506998, "cpu_time": 515203}, "121254368": {"goal_reached": 1, "observed_cost": 138, "visited_states": 14800, "wall_time": 472469, "cpu_time": 477294}, "195973661": {"goal_reached": 1, "observed_cost": 30, "visited_states": 11918, "wall_time": 416652, "cpu_time": 424813}, "984498941": {"goal_reached": 1, "observed_cost": 22, "visited_states": 21494, "wall_time": 693105, "cpu_time": 697878}, "669038102": {"goal_reached": 1, "observed_cost": 18, "visited_states": 13657, "wall_time": 469712, "cpu_time": 475304}}, "ex_bw_10_myexbw_r8620": {"597141828": {"goal_reached": 1, "observed_cost": 30, "visited_states": 4199, "wall_time": 198899, "cpu_time": 203423}, "680578040": {"goal_reached": 1, "observed_cost": 46, "visited_states": 4388, "wall_time": 201531, "cpu_time": 206869}, "608500557": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4742, "wall_time": 218973, "cpu_time": 227149}, "9519550": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3507, "wall_time": 161453, "cpu_time": 166233}, "69566393": {"goal_reached": 1, "observed_cost": 40, "visited_states": 4140, "wall_time": 191919, "cpu_time": 197603}, "142652095": {"goal_reached": 1, "observed_cost": 22, "visited_states": 5482, "wall_time": 233629, "cpu_time": 239120}, "975405276": {"goal_reached": 1, "observed_cost": 46, "visited_states": 4694, "wall_time": 212440, "cpu_time": 218103}, "592342431": {"goal_reached": 1, "observed_cost": 34, "visited_states": 4607, "wall_time": 211433, "cpu_time": 219513}, "631927125": {"goal_reached": 1, "observed_cost": 26, "visited_states": 3711, "wall_time": 174351, "cpu_time": 179143}, "698221838": {"goal_reached": 1, "observed_cost": 44, "visited_states": 4421, "wall_time": 201804, "cpu_time": 207313}, "1065602472": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4944, "wall_time": 224690, "cpu_time": 232770}, "155726979": {"goal_reached": 1, "observed_cost": 38, "visited_states": 4608, "wall_time": 205641, "cpu_time": 210424}, "777018647": {"goal_reached": 1, "observed_cost": 40, "visited_states": 3099, "wall_time": 158721, "cpu_time": 164016}, "692481488": {"goal_reached": 1, "observed_cost": 24, "visited_states": 4856, "wall_time": 218863, "cpu_time": 226991}, "115976777": {"goal_reached": 1, "observed_cost": 16, "visited_states": 6174, "wall_time": 265448, "cpu_time": 270255}, "933860799": {"goal_reached": 1, "observed_cost": 42, "visited_states": 4482, "wall_time": 198704, "cpu_time": 204209}, "722935408": {"goal_reached": 1, "observed_cost": 24, "visited_states": 4388, "wall_time": 195818, "cpu_time": 203882}, "481646318": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3533, "wall_time": 160134, "cpu_time": 165565}, "51620660": {"goal_reached": 1, "observed_cost": 68, "visited_states": 4001, "wall_time": 182718, "cpu_time": 188209}, "861189229": {"goal_reached": 1, "observed_cost": 62, "visited_states": 3060, "wall_time": 144677, "cpu_time": 150080}, "883670728": {"goal_reached": 1, "observed_cost": 20, "visited_states": 5524, "wall_time": 238922, "cpu_time": 244385}, "268654020": {"goal_reached": 1, "observed_cost": 36, "visited_states": 3787, "wall_time": 168579, "cpu_time": 173985}, "445509138": {"goal_reached": 1, "observed_cost": 26, "visited_states": 5209, "wall_time": 231671, "cpu_time": 237174}, "456373564": {"goal_reached": 1, "observed_cost": 34, "visited_states": 4051, "wall_time": 186657, "cpu_time": 194950}, "866867127": {"goal_reached": 1, "observed_cost": 46, "visited_states": 3157, "wall_time": 156066, "cpu_time": 161951}, "578020294": {"goal_reached": 1, "observed_cost": 46, "visited_states": 3205, "wall_time": 154798, "cpu_time": 160408}, "573154605": {"goal_reached": 1, "observed_cost": 30, "visited_states": 3450, "wall_time": 158686, "cpu_time": 164321}, "784189136": {"goal_reached": 1, "observed_cost": 46, "visited_states": 4545, "wall_time": 201876, "cpu_time": 207590}, "532534832": {"goal_reached": 1, "observed_cost": 16, "visited_states": 4172, "wall_time": 192578, "cpu_time": 198211}, "49488603": {"goal_reached": 1, "observed_cost": 36, "visited_states": 5813, "wall_time": 250779, "cpu_time": 256463}}, "ex_bw_10_myexbw_r12458": {"212002989": {"goal_reached": 1, "observed_cost": 30, "visited_states": 108147, "wall_time": 10000506, "cpu_time": 10006099}, "128289297": {"goal_reached": 1, "observed_cost": 24, "visited_states": 116567, "wall_time": 11107182, "cpu_time": 11112751}, "192002724": {"goal_reached": 1, "observed_cost": 24, "visited_states": 102076, "wall_time": 10750480, "cpu_time": 10758936}, "799277143": {"goal_reached": 1, "observed_cost": 26, "visited_states": 117391, "wall_time": 11097505, "cpu_time": 11105140}, "722484816": {"goal_reached": 1, "observed_cost": 26, "visited_states": 100728, "wall_time": 9332559, "cpu_time": 9340577}, "666235734": {"goal_reached": 1, "observed_cost": 42, "visited_states": 100668, "wall_time": 9205725, "cpu_time": 9213730}, "353812789": {"goal_reached": 1, "observed_cost": 60, "visited_states": 152403, "wall_time": 16168671, "cpu_time": 16176603}, "209398902": {"goal_reached": 1, "observed_cost": 28, "visited_states": 99532, "wall_time": 10098191, "cpu_time": 10106124}, "178204860": {"goal_reached": 1, "observed_cost": 74, "visited_states": 72828, "wall_time": 7803727, "cpu_time": 7811804}, "111887591": {"goal_reached": 1, "observed_cost": 36, "visited_states": 94364, "wall_time": 9665861, "cpu_time": 9674281}, "280398913": {"goal_reached": 1, "observed_cost": 62, "visited_states": 112485, "wall_time": 9944601, "cpu_time": 9952253}, "645756266": {"goal_reached": 1, "observed_cost": 44, "visited_states": 89023, "wall_time": 9103557, "cpu_time": 9111481}, "23403774": {"goal_reached": 1, "observed_cost": 82, "visited_states": 133962, "wall_time": 12356223, "cpu_time": 12364106}, "108211257": {"goal_reached": 1, "observed_cost": 28, "visited_states": 121386, "wall_time": 10843895, "cpu_time": 10852202}, "702344096": {"goal_reached": 1, "observed_cost": 34, "visited_states": 129969, "wall_time": 11942614, "cpu_time": 11950480}, "412931158": {"goal_reached": 1, "observed_cost": 26, "visited_states": 112726, "wall_time": 11307819, "cpu_time": 11315747}, "69361561": {"goal_reached": 1, "observed_cost": 30, "visited_states": 64975, "wall_time": 7022637, "cpu_time": 7030508}, "864032519": {"goal_reached": 1, "observed_cost": 66, "visited_states": 123942, "wall_time": 11037166, "cpu_time": 11045041}, "740747997": {"goal_reached": 1, "observed_cost": 24, "visited_states": 132066, "wall_time": 11491573, "cpu_time": 11499345}, "476181892": {"goal_reached": 1, "observed_cost": 26, "visited_states": 131458, "wall_time": 11460445, "cpu_time": 11468335}, "463404833": {"goal_reached": 1, "observed_cost": 70, "visited_states": 113971, "wall_time": 10488477, "cpu_time": 10496348}, "1060508717": {"goal_reached": 1, "observed_cost": 60, "visited_states": 156577, "wall_time": 15623962, "cpu_time": 15629706}, "901296123": {"goal_reached": 1, "observed_cost": 40, "visited_states": 91086, "wall_time": 9731293, "cpu_time": 9739268}, "872871125": {"goal_reached": 1, "observed_cost": 38, "visited_states": 124306, "wall_time": 11089871, "cpu_time": 11097765}, "480122462": {"goal_reached": 1, "observed_cost": 24, "visited_states": 130623, "wall_time": 11644538, "cpu_time": 11652882}, "222732847": {"goal_reached": 1, "observed_cost": 44, "visited_states": 125001, "wall_time": 10940122, "cpu_time": 10947998}, "219997380": {"goal_reached": 1, "observed_cost": 32, "visited_states": 71956, "wall_time": 7953807, "cpu_time": 7961748}, "25724729": {"goal_reached": 1, "observed_cost": 42, "visited_states": 103439, "wall_time": 9682680, "cpu_time": 9690687}, "814258137": {"goal_reached": 1, "observed_cost": 32, "visited_states": 118710, "wall_time": 10693469, "cpu_time": 10698822}, "767976242": {"goal_reached": 1, "observed_cost": 38, "visited_states": 200050, "wall_time": 18489787, "cpu_time": 18495204}}, "ex_bw_11_myexbw_r5009": {"869810839": {"goal_reached": 1, "observed_cost": 44, "visited_states": 97451, "wall_time": 41717139, "cpu_time": 41724849}, "954146859": {"goal_reached": 1, "observed_cost": 48, "visited_states": 99192, "wall_time": 36640189, "cpu_time": 36648238}, "873140382": {"goal_reached": 1, "observed_cost": 70, "visited_states": 101354, "wall_time": 37681329, "cpu_time": 37689339}, "283028077": {"goal_reached": 1, "observed_cost": 60, "visited_states": 94345, "wall_time": 39957607, "cpu_time": 39965413}, "342529130": {"goal_reached": 1, "observed_cost": 110, "visited_states": 111059, "wall_time": 33800340, "cpu_time": 33808276}, "416242028": {"goal_reached": 1, "observed_cost": 56, "visited_states": 104109, "wall_time": 39055813, "cpu_time": 39063704}, "711748367": {"goal_reached": 1, "observed_cost": 76, "visited_states": 90392, "wall_time": 33558977, "cpu_time": 33564571}, "855737932": {"goal_reached": 1, "observed_cost": 48, "visited_states": 96689, "wall_time": 38365504, "cpu_time": 38373915}, "904239750": {"goal_reached": 1, "observed_cost": 46, "visited_states": 101991, "wall_time": 37969578, "cpu_time": 37977394}, "970059485": {"goal_reached": 1, "observed_cost": 54, "visited_states": 101911, "wall_time": 39128800, "cpu_time": 39136581}, "801908347": {"goal_reached": 1, "observed_cost": 54, "visited_states": 96856, "wall_time": 38904239, "cpu_time": 38912066}, "419946320": {"goal_reached": 1, "observed_cost": 34, "visited_states": 98112, "wall_time": 35487445, "cpu_time": 35495282}, "1042265796": {"goal_reached": 1, "observed_cost": 84, "visited_states": 90687, "wall_time": 39150180, "cpu_time": 39157979}, "956925443": {"goal_reached": 1, "observed_cost": 70, "visited_states": 93278, "wall_time": 37661821, "cpu_time": 37669761}, "379994522": {"goal_reached": 1, "observed_cost": 58, "visited_states": 99342, "wall_time": 36224836, "cpu_time": 36232817}, "669417068": {"goal_reached": 1, "observed_cost": 62, "visited_states": 102266, "wall_time": 36580793, "cpu_time": 36588852}, "995685795": {"goal_reached": 1, "observed_cost": 54, "visited_states": 108263, "wall_time": 35854711, "cpu_time": 35862718}, "217759037": {"goal_reached": 1, "observed_cost": 60, "visited_states": 102986, "wall_time": 38025404, "cpu_time": 38033200}, "324813031": {"goal_reached": 1, "observed_cost": 70, "visited_states": 92545, "wall_time": 35882013, "cpu_time": 35889899}, "588996542": {"goal_reached": 1, "observed_cost": 38, "visited_states": 102444, "wall_time": 37177161, "cpu_time": 37185186}, "618943771": {"goal_reached": 1, "observed_cost": 68, "visited_states": 94503, "wall_time": 32347050, "cpu_time": 32354898}, "5029399": {"goal_reached": 1, "observed_cost": 96, "visited_states": 94469, "wall_time": 36235732, "cpu_time": 36243189}, "180487617": {"goal_reached": 1, "observed_cost": 56, "visited_states": 106978, "wall_time": 36923645, "cpu_time": 36928737}, "192700143": {"goal_reached": 1, "observed_cost": 76, "visited_states": 97539, "wall_time": 35728237, "cpu_time": 35736088}, "602192996": {"goal_reached": 1, "observed_cost": 30, "visited_states": 100160, "wall_time": 36579244, "cpu_time": 36587443}, "842795029": {"goal_reached": 1, "observed_cost": 104, "visited_states": 95753, "wall_time": 39605824, "cpu_time": 39613539}, "845565694": {"goal_reached": 1, "observed_cost": 78, "visited_states": 96458, "wall_time": 36402156, "cpu_time": 36409991}, "1056058627": {"goal_reached": 1, "observed_cost": 64, "visited_states": 93988, "wall_time": 38490397, "cpu_time": 38498338}, "267533795": {"goal_reached": 1, "observed_cost": 60, "visited_states": 95885, "wall_time": 36239585, "cpu_time": 36247464}, "314362120": {"goal_reached": 1, "observed_cost": 42, "visited_states": 99664, "wall_time": 36801253, "cpu_time": 36806658}}, "ex_bw_11_myexbw_r27103": {"39834618": {"goal_reached": 1, "observed_cost": 18, "visited_states": 14720, "wall_time": 1891126, "cpu_time": 1896506}, "156807494": {"goal_reached": 1, "observed_cost": 20, "visited_states": 20635, "wall_time": 1671769, "cpu_time": 1679638}, "93094387": {"goal_reached": 1, "observed_cost": 20, "visited_states": 5693, "wall_time": 694998, "cpu_time": 702825}, "559495936": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4582, "wall_time": 440515, "cpu_time": 445480}, "636290311": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6579, "wall_time": 699131, "cpu_time": 705172}, "692635649": {"goal_reached": 1, "observed_cost": 28, "visited_states": 13445, "wall_time": 1260547, "cpu_time": 1266124}, "468449890": {"goal_reached": 1, "observed_cost": 22, "visited_states": 15990, "wall_time": 1578390, "cpu_time": 1582805}, "42342177": {"goal_reached": 1, "observed_cost": 20, "visited_states": 8735, "wall_time": 994715, "cpu_time": 1000156}, "73534443": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4594, "wall_time": 471337, "cpu_time": 475917}, "139886512": {"goal_reached": 1, "observed_cost": 20, "visited_states": 13294, "wall_time": 1159156, "cpu_time": 1167091}, "508278550": {"goal_reached": 1, "observed_cost": 20, "visited_states": 12754, "wall_time": 1121069, "cpu_time": 1125789}, "679497277": {"goal_reached": 1, "observed_cost": 20, "visited_states": 18914, "wall_time": 1688098, "cpu_time": 1692698}, "261629865": {"goal_reached": 1, "observed_cost": 20, "visited_states": 16651, "wall_time": 1702302, "cpu_time": 1707880}, "143529838": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12072, "wall_time": 980709, "cpu_time": 985429}, "656527607": {"goal_reached": 1, "observed_cost": 20, "visited_states": 7051, "wall_time": 805954, "cpu_time": 813829}, "375516929": {"goal_reached": 1, "observed_cost": 20, "visited_states": 16977, "wall_time": 1714951, "cpu_time": 1719722}, "182412494": {"goal_reached": 1, "observed_cost": 20, "visited_states": 12621, "wall_time": 1104207, "cpu_time": 1108756}, "1031613520": {"goal_reached": 1, "observed_cost": 20, "visited_states": 12766, "wall_time": 1101691, "cpu_time": 1107235}, "584831370": {"goal_reached": 1, "observed_cost": 20, "visited_states": 10702, "wall_time": 1126095, "cpu_time": 1130681}, "312266451": {"goal_reached": 1, "observed_cost": 24, "visited_states": 7727, "wall_time": 702262, "cpu_time": 706929}, "358859894": {"goal_reached": 1, "observed_cost": 20, "visited_states": 24389, "wall_time": 2019351, "cpu_time": 2027195}, "835399546": {"goal_reached": 1, "observed_cost": 20, "visited_states": 9009, "wall_time": 781453, "cpu_time": 786323}, "994415788": {"goal_reached": 1, "observed_cost": 18, "visited_states": 7490, "wall_time": 1008054, "cpu_time": 1012614}, "989581186": {"goal_reached": 1, "observed_cost": 20, "visited_states": 4990, "wall_time": 487722, "cpu_time": 495643}, "308489481": {"goal_reached": 1, "observed_cost": 22, "visited_states": 9307, "wall_time": 1118053, "cpu_time": 1122718}, "62626168": {"goal_reached": 1, "observed_cost": 20, "visited_states": 19682, "wall_time": 1616752, "cpu_time": 1621346}, "65134483": {"goal_reached": 1, "observed_cost": 26, "visited_states": 4522, "wall_time": 435065, "cpu_time": 440521}, "259374190": {"goal_reached": 1, "observed_cost": 20, "visited_states": 27790, "wall_time": 2415902, "cpu_time": 2420358}, "1047899278": {"goal_reached": 1, "observed_cost": 20, "visited_states": 13683, "wall_time": 1100991, "cpu_time": 1105452}, "591091813": {"goal_reached": 1, "observed_cost": 20, "visited_states": 11077, "wall_time": 1070505, "cpu_time": 1075083}}, "ex_bw_11_myexbw_r17244": {"617365724": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8874898, "wall_time": 1410666533, "cpu_time": 1410665375}, "801841760": {"goal_reached": 1, "observed_cost": 48, "visited_states": 8089219, "wall_time": 1382799341, "cpu_time": 1382797822}, "589238997": {"goal_reached": 1, "observed_cost": 34, "visited_states": 7210895, "wall_time": 1165649481, "cpu_time": 1165649186}, "130721830": {"goal_reached": 1, "observed_cost": 82, "visited_states": 4810161, "wall_time": 912621714, "cpu_time": 912614339}, "58627617": {"goal_reached": 1, "observed_cost": 72, "visited_states": 5371854, "wall_time": 1218740733, "cpu_time": 1218740352}, "266033959": {"goal_reached": 1, "observed_cost": 36, "visited_states": 6204608, "wall_time": 1096601527, "cpu_time": 1096602124}, "1031301444": {"goal_reached": 1, "observed_cost": 32, "visited_states": 4934479, "wall_time": 942467263, "cpu_time": 942471190}, "605389831": {"goal_reached": 1, "observed_cost": 36, "visited_states": 5306679, "wall_time": 896781018, "cpu_time": 896785698}, "586258637": {"goal_reached": 1, "observed_cost": 66, "visited_states": 8452994, "wall_time": 1328006322, "cpu_time": 1328009251}, "784723094": {"goal_reached": 1, "observed_cost": 38, "visited_states": 6421881, "wall_time": 1169809808, "cpu_time": 1169812884}, "953689136": {"goal_reached": 1, "observed_cost": 32, "visited_states": 8008567, "wall_time": 1779831779, "cpu_time": 1779832755}, "236182811": {"goal_reached": 1, "observed_cost": 36, "visited_states": 5396982, "wall_time": 1120589951, "cpu_time": 1120593196}, "688632975": {"goal_reached": 1, "observed_cost": 76, "visited_states": 6534841, "wall_time": 1003873696, "cpu_time": 1003877451}, "773686344": {"goal_reached": 1, "observed_cost": 30, "visited_states": 5716516, "wall_time": 973681989, "cpu_time": 973685396}, "28459985": {"goal_reached": 1, "observed_cost": 44, "visited_states": 5777271, "wall_time": 1304570234, "cpu_time": 1304572696}, "821197863": {"goal_reached": 1, "observed_cost": 42, "visited_states": 5184678, "wall_time": 1336999627, "cpu_time": 1337001503}, "743241704": {"goal_reached": 1, "observed_cost": 94, "visited_states": 5023873, "wall_time": 1308177885, "cpu_time": 1308165356}, "468631414": {"goal_reached": 1, "observed_cost": 72, "visited_states": 4645339, "wall_time": 987630722, "cpu_time": 987634907}, "71844524": {"goal_reached": 1, "observed_cost": 40, "visited_states": 4249051, "wall_time": 710826715, "cpu_time": 710831738}, "873422325": {"goal_reached": 1, "observed_cost": 32, "visited_states": 4636600, "wall_time": 808467437, "cpu_time": 808472252}, "871389008": {"goal_reached": 1, "observed_cost": 56, "visited_states": 5128630, "wall_time": 1421429346, "cpu_time": 1421430803}, "391691356": {"goal_reached": 1, "observed_cost": 68, "visited_states": 5743378, "wall_time": 1361028629, "cpu_time": 1361031675}, "500565898": {"goal_reached": 1, "observed_cost": 48, "visited_states": 5896142, "wall_time": 1373792572, "cpu_time": 1373794364}, "476601508": {"goal_reached": 1, "observed_cost": 74, "visited_states": 4659069, "wall_time": 943096789, "cpu_time": 943101191}, "888192559": {"goal_reached": 1, "observed_cost": 34, "visited_states": 5988554, "wall_time": 1120217280, "cpu_time": 1120220749}, "623381086": {"goal_reached": 1, "observed_cost": 36, "visited_states": 5814509, "wall_time": 1363953820, "cpu_time": 1363940660}, "628247733": {"goal_reached": 1, "observed_cost": 52, "visited_states": 4599562, "wall_time": 950036526, "cpu_time": 950040727}, "702951240": {"goal_reached": 1, "observed_cost": 48, "visited_states": 5498133, "wall_time": 968964423, "cpu_time": 968968584}, "417742760": {"goal_reached": 1, "observed_cost": 44, "visited_states": 4185035, "wall_time": 1066901735, "cpu_time": 1066905584}, "94948163": {"goal_reached": 1, "observed_cost": 82, "visited_states": 6082819, "wall_time": 792339869, "cpu_time": 792344241}}, "ex_bw_5_p01": {"220353289": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7402, "cpu_time": 15730}, "103100853": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7386, "cpu_time": 15732}, "183566592": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 7338, "cpu_time": 15721}, "774159347": {"goal_reached": 0, "observed_cost": 2, "visited_states": 139, "wall_time": 7304, "cpu_time": 15485}, "714114548": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7497, "cpu_time": 15984}, "641026290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 8853, "cpu_time": 17276}, "345406097": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 8870, "cpu_time": 17417}, "234592210": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7339, "cpu_time": 15442}, "186616600": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 8752, "cpu_time": 17282}, "120323907": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 8765, "cpu_time": 17218}, "288765925": {"goal_reached": 0, "observed_cost": 2, "visited_states": 137, "wall_time": 8844, "cpu_time": 17249}, "670944974": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 8856, "cpu_time": 17406}, "15050586": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 8851, "cpu_time": 17323}, "133404573": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 8698, "cpu_time": 17198}, "677138436": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 8895, "cpu_time": 17362}, "421294066": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 7323, "cpu_time": 15576}, "94561341": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7346, "cpu_time": 15582}, "838904995": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 7385, "cpu_time": 15566}, "765874553": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7374, "cpu_time": 15394}, "501304864": {"goal_reached": 0, "observed_cost": 2, "visited_states": 137, "wall_time": 7220, "cpu_time": 15133}, "438191237": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 7243, "cpu_time": 15451}, "1052159881": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7340, "cpu_time": 15556}, "876090463": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7313, "cpu_time": 15445}, "897994609": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7275, "cpu_time": 15206}, "488549882": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7283, "cpu_time": 15438}, "214309259": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7431, "cpu_time": 15552}, "211574624": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7281, "cpu_time": 15325}, "539805": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7544, "cpu_time": 15615}, "822619261": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 7276, "cpu_time": 15431}, "742840470": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 7421, "cpu_time": 15502}}, "ex_bw_5_p02": {"951392418": {"goal_reached": 0, "observed_cost": 4, "visited_states": 715, "wall_time": 54030, "cpu_time": 62116}, "867334686": {"goal_reached": 1, "observed_cost": 12, "visited_states": 728, "wall_time": 56597, "cpu_time": 64886}, "1063668395": {"goal_reached": 0, "observed_cost": 2, "visited_states": 739, "wall_time": 50394, "cpu_time": 57630}, "464777304": {"goal_reached": 1, "observed_cost": 12, "visited_states": 582, "wall_time": 49773, "cpu_time": 57227}, "520605279": {"goal_reached": 1, "observed_cost": 12, "visited_states": 599, "wall_time": 60094, "cpu_time": 68142}, "329384793": {"goal_reached": 0, "observed_cost": 4, "visited_states": 621, "wall_time": 50196, "cpu_time": 58458}, "553726266": {"goal_reached": 0, "observed_cost": 2, "visited_states": 614, "wall_time": 48530, "cpu_time": 56561}, "946658425": {"goal_reached": 0, "observed_cost": 2, "visited_states": 732, "wall_time": 45108, "cpu_time": 53308}, "1049149619": {"goal_reached": 0, "observed_cost": 2, "visited_states": 613, "wall_time": 47783, "cpu_time": 55723}, "851227880": {"goal_reached": 0, "observed_cost": 2, "visited_states": 713, "wall_time": 55561, "cpu_time": 63562}, "614562894": {"goal_reached": 0, "observed_cost": 4, "visited_states": 753, "wall_time": 54125, "cpu_time": 61912}, "308970853": {"goal_reached": 0, "observed_cost": 4, "visited_states": 718, "wall_time": 56053, "cpu_time": 63930}, "896724209": {"goal_reached": 1, "observed_cost": 12, "visited_states": 743, "wall_time": 50796, "cpu_time": 58753}, "845470774": {"goal_reached": 1, "observed_cost": 12, "visited_states": 773, "wall_time": 48825, "cpu_time": 56778}, "499850159": {"goal_reached": 1, "observed_cost": 12, "visited_states": 612, "wall_time": 52887, "cpu_time": 60903}, "747316313": {"goal_reached": 1, "observed_cost": 12, "visited_states": 738, "wall_time": 54435, "cpu_time": 62553}, "808824726": {"goal_reached": 0, "observed_cost": 2, "visited_states": 634, "wall_time": 58325, "cpu_time": 66558}, "127395592": {"goal_reached": 0, "observed_cost": 2, "visited_states": 586, "wall_time": 51860, "cpu_time": 57256}, "405871314": {"goal_reached": 0, "observed_cost": 2, "visited_states": 734, "wall_time": 50156, "cpu_time": 58502}, "678823307": {"goal_reached": 0, "observed_cost": 4, "visited_states": 722, "wall_time": 52512, "cpu_time": 60762}, "797511470": {"goal_reached": 1, "observed_cost": 12, "visited_states": 566, "wall_time": 47353, "cpu_time": 55574}, "186770466": {"goal_reached": 1, "observed_cost": 12, "visited_states": 629, "wall_time": 54824, "cpu_time": 63098}, "28270580": {"goal_reached": 1, "observed_cost": 12, "visited_states": 581, "wall_time": 51855, "cpu_time": 60152}, "1115354": {"goal_reached": 1, "observed_cost": 12, "visited_states": 718, "wall_time": 48830, "cpu_time": 54207}, "680126033": {"goal_reached": 1, "observed_cost": 12, "visited_states": 623, "wall_time": 59019, "cpu_time": 67341}, "961630752": {"goal_reached": 0, "observed_cost": 4, "visited_states": 573, "wall_time": 54800, "cpu_time": 63118}, "957027531": {"goal_reached": 0, "observed_cost": 2, "visited_states": 613, "wall_time": 51142, "cpu_time": 59300}, "899643190": {"goal_reached": 0, "observed_cost": 2, "visited_states": 747, "wall_time": 59517, "cpu_time": 67828}, "77555670": {"goal_reached": 1, "observed_cost": 12, "visited_states": 727, "wall_time": 61624, "cpu_time": 69755}, "433165117": {"goal_reached": 0, "observed_cost": 4, "visited_states": 749, "wall_time": 54223, "cpu_time": 62454}}, "ex_bw_6_p03": {"56069524": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1393, "wall_time": 45114, "cpu_time": 53441}, "139521832": {"goal_reached": 1, "observed_cost": 22, "visited_states": 884, "wall_time": 34573, "cpu_time": 40194}, "75816861": {"goal_reached": 1, "observed_cost": 66, "visited_states": 1170, "wall_time": 44454, "cpu_time": 52697}, "542205294": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1056, "wall_time": 44561, "cpu_time": 53022}, "619010921": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1174, "wall_time": 41630, "cpu_time": 49923}, "675321455": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1017, "wall_time": 41111, "cpu_time": 49369}, "451126284": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1067, "wall_time": 47271, "cpu_time": 58969}, "59656527": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1295, "wall_time": 43208, "cpu_time": 48825}, "90854789": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1090, "wall_time": 40887, "cpu_time": 49111}, "157163998": {"goal_reached": 1, "observed_cost": 40, "visited_states": 1119, "wall_time": 42737, "cpu_time": 50733}, "524544376": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1258, "wall_time": 48770, "cpu_time": 56954}, "696782931": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1222, "wall_time": 39708, "cpu_time": 47958}, "244349383": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1123, "wall_time": 39907, "cpu_time": 48265}, "159795456": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1391, "wall_time": 48079, "cpu_time": 56222}, "640257689": {"goal_reached": 1, "observed_cost": 16, "visited_states": 802, "wall_time": 22621, "cpu_time": 30786}, "392802671": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1079, "wall_time": 39150, "cpu_time": 44577}, "198654624": {"goal_reached": 1, "observed_cost": 30, "visited_states": 1367, "wall_time": 52897, "cpu_time": 61101}, "1014329918": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1340, "wall_time": 47177, "cpu_time": 58862}, "601067492": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1245, "wall_time": 42294, "cpu_time": 50590}, "328503485": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1333, "wall_time": 48461, "cpu_time": 56714}, "342596120": {"goal_reached": 0, "observed_cost": 2, "visited_states": 888, "wall_time": 24403, "cpu_time": 32754}, "818114836": {"goal_reached": 1, "observed_cost": 130, "visited_states": 1198, "wall_time": 43929, "cpu_time": 49434}, "978176706": {"goal_reached": 1, "observed_cost": 50, "visited_states": 1140, "wall_time": 40932, "cpu_time": 49171}, "1005818348": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1380, "wall_time": 53968, "cpu_time": 62425}, "325808999": {"goal_reached": 1, "observed_cost": 34, "visited_states": 1205, "wall_time": 40588, "cpu_time": 48784}, "45336342": {"goal_reached": 1, "observed_cost": 106, "visited_states": 1239, "wall_time": 48033, "cpu_time": 56125}, "48857597": {"goal_reached": 1, "observed_cost": 20, "visited_states": 992, "wall_time": 38351, "cpu_time": 46584}, "243130880": {"goal_reached": 1, "observed_cost": 114, "visited_states": 1170, "wall_time": 39647, "cpu_time": 48017}, "1065218784": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1385, "wall_time": 49209, "cpu_time": 57355}, "573769227": {"goal_reached": 1, "observed_cost": 38, "visited_states": 1168, "wall_time": 43156, "cpu_time": 48543}}, "ex_bw_6_p04": {"808564028": {"goal_reached": 0, "observed_cost": 2, "visited_states": 882, "wall_time": 64430, "cpu_time": 72725}, "993449856": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1083, "wall_time": 82190, "cpu_time": 90516}, "937617205": {"goal_reached": 0, "observed_cost": 2, "visited_states": 998, "wall_time": 77205, "cpu_time": 85431}, "322395590": {"goal_reached": 1, "observed_cost": 14, "visited_states": 899, "wall_time": 64763, "cpu_time": 72990}, "394486721": {"goal_reached": 1, "observed_cost": 18, "visited_states": 984, "wall_time": 80151, "cpu_time": 88322}, "455519943": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1015, "wall_time": 65410, "cpu_time": 73613}, "696622244": {"goal_reached": 1, "observed_cost": 14, "visited_states": 870, "wall_time": 60253, "cpu_time": 65430}, "820539879": {"goal_reached": 0, "observed_cost": 2, "visited_states": 735, "wall_time": 63361, "cpu_time": 71575}, "906784045": {"goal_reached": 1, "observed_cost": 18, "visited_states": 986, "wall_time": 79175, "cpu_time": 86863}, "976755062": {"goal_reached": 0, "observed_cost": 10, "visited_states": 924, "wall_time": 79262, "cpu_time": 87445}, "740676048": {"goal_reached": 0, "observed_cost": 2, "visited_states": 887, "wall_time": 76709, "cpu_time": 84893}, "451815675": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1010, "wall_time": 74075, "cpu_time": 82429}, "1039548783": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1041, "wall_time": 64709, "cpu_time": 72978}, "987787688": {"goal_reached": 1, "observed_cost": 14, "visited_states": 792, "wall_time": 68790, "cpu_time": 76893}, "357545521": {"goal_reached": 0, "observed_cost": 2, "visited_states": 907, "wall_time": 70143, "cpu_time": 75400}, "604998087": {"goal_reached": 0, "observed_cost": 2, "visited_states": 801, "wall_time": 58892, "cpu_time": 67115}, "951124488": {"goal_reached": 1, "observed_cost": 18, "visited_states": 921, "wall_time": 71962, "cpu_time": 80295}, "252922518": {"goal_reached": 1, "observed_cost": 14, "visited_states": 903, "wall_time": 65039, "cpu_time": 73236}, "280344396": {"goal_reached": 1, "observed_cost": 14, "visited_states": 713, "wall_time": 63155, "cpu_time": 71205}, "552773653": {"goal_reached": 0, "observed_cost": 8, "visited_states": 1053, "wall_time": 79141, "cpu_time": 87367}, "655205040": {"goal_reached": 1, "observed_cost": 14, "visited_states": 912, "wall_time": 68419, "cpu_time": 73641}, "61163964": {"goal_reached": 1, "observed_cost": 14, "visited_states": 880, "wall_time": 66522, "cpu_time": 74764}, "153875050": {"goal_reached": 1, "observed_cost": 14, "visited_states": 818, "wall_time": 63653, "cpu_time": 71615}, "144025924": {"goal_reached": 1, "observed_cost": 14, "visited_states": 752, "wall_time": 72591, "cpu_time": 80838}, "537742287": {"goal_reached": 1, "observed_cost": 14, "visited_states": 906, "wall_time": 67459, "cpu_time": 75684}, "836108222": {"goal_reached": 0, "observed_cost": 2, "visited_states": 961, "wall_time": 91967, "cpu_time": 103640}, "831502677": {"goal_reached": 0, "observed_cost": 2, "visited_states": 905, "wall_time": 72037, "cpu_time": 80217}, "1025235624": {"goal_reached": 1, "observed_cost": 18, "visited_states": 970, "wall_time": 77790, "cpu_time": 85766}, "203147848": {"goal_reached": 0, "observed_cost": 2, "visited_states": 992, "wall_time": 83262, "cpu_time": 88640}, "290799267": {"goal_reached": 0, "observed_cost": 2, "visited_states": 907, "wall_time": 63325, "cpu_time": 71565}}, "ex_bw_7_p05": {"363315369": {"goal_reached": 1, "observed_cost": 6, "visited_states": 118, "wall_time": 8345, "cpu_time": 16612}, "513843733": {"goal_reached": 1, "observed_cost": 6, "visited_states": 190, "wall_time": 14608, "cpu_time": 22922}, "309629600": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 8092, "cpu_time": 16397}, "916531283": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 8117, "cpu_time": 16440}, "840242772": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 8235, "cpu_time": 14356}, "1051777874": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 13599, "cpu_time": 19170}, "202631473": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 9250, "cpu_time": 15040}, "360580210": {"goal_reached": 1, "observed_cost": 6, "visited_states": 165, "wall_time": 9181, "cpu_time": 17452}, "328865976": {"goal_reached": 1, "observed_cost": 6, "visited_states": 111, "wall_time": 8086, "cpu_time": 12600}, "531524835": {"goal_reached": 1, "observed_cost": 6, "visited_states": 114, "wall_time": 9170, "cpu_time": 14973}, "162767941": {"goal_reached": 1, "observed_cost": 6, "visited_states": 58, "wall_time": 6957, "cpu_time": 15290}, "1064852846": {"goal_reached": 1, "observed_cost": 6, "visited_states": 122, "wall_time": 8374, "cpu_time": 13040}, "408958202": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 8089, "cpu_time": 13170}, "527828029": {"goal_reached": 1, "observed_cost": 6, "visited_states": 105, "wall_time": 13236, "cpu_time": 17529}, "819577764": {"goal_reached": 1, "observed_cost": 6, "visited_states": 117, "wall_time": 8267, "cpu_time": 13814}, "26868818": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 13270, "cpu_time": 17525}, "489125789": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 13520, "cpu_time": 18826}, "713375491": {"goal_reached": 1, "observed_cost": 6, "visited_states": 134, "wall_time": 13679, "cpu_time": 17923}, "891536089": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 8252, "cpu_time": 13567}, "90496384": {"goal_reached": 1, "observed_cost": 6, "visited_states": 106, "wall_time": 8065, "cpu_time": 12370}, "43767589": {"goal_reached": 1, "observed_cost": 6, "visited_states": 110, "wall_time": 13394, "cpu_time": 18968}, "640891945": {"goal_reached": 1, "observed_cost": 6, "visited_states": 122, "wall_time": 8232, "cpu_time": 12465}, "750618623": {"goal_reached": 1, "observed_cost": 6, "visited_states": 121, "wall_time": 8387, "cpu_time": 14029}, "755227857": {"goal_reached": 1, "observed_cost": 6, "visited_states": 102, "wall_time": 13016, "cpu_time": 17308}, "94060122": {"goal_reached": 1, "observed_cost": 6, "visited_states": 109, "wall_time": 13430, "cpu_time": 19046}, "339970603": {"goal_reached": 1, "observed_cost": 6, "visited_states": 58, "wall_time": 6911, "cpu_time": 11161}, "337235136": {"goal_reached": 1, "observed_cost": 6, "visited_states": 107, "wall_time": 8046, "cpu_time": 13545}, "411938621": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 13363, "cpu_time": 17927}, "697155549": {"goal_reached": 1, "observed_cost": 6, "visited_states": 58, "wall_time": 6981, "cpu_time": 12636}, "885214006": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 8429, "cpu_time": 12814}}, "ex_bw_8_p06": {"997709275": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1952, "wall_time": 74650, "cpu_time": 79766}, "812693351": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2068, "wall_time": 75618, "cpu_time": 79952}, "1017415634": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1929, "wall_time": 63098, "cpu_time": 68331}, "410074401": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1932, "wall_time": 82670, "cpu_time": 86988}, "482673446": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2025, "wall_time": 63679, "cpu_time": 69152}, "274779680": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1668, "wall_time": 76158, "cpu_time": 80626}, "583269443": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1982, "wall_time": 81648, "cpu_time": 87122}, "1001263360": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2181, "wall_time": 89961, "cpu_time": 95070}, "1028263370": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1853, "wall_time": 59452, "cpu_time": 63758}, "830372241": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1875, "wall_time": 58397, "cpu_time": 63672}, "660844855": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1925, "wall_time": 80613, "cpu_time": 84908}, "296241180": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2023, "wall_time": 72565, "cpu_time": 78206}, "917512584": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1776, "wall_time": 62335, "cpu_time": 66611}, "832966991": {"goal_reached": 0, "observed_cost": 4, "visited_states": 1973, "wall_time": 78599, "cpu_time": 84179}, "503961302": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1910, "wall_time": 73537, "cpu_time": 81830}, "793372960": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1845, "wall_time": 72688, "cpu_time": 77107}, "871850735": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2169, "wall_time": 82844, "cpu_time": 88211}, "72690289": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2002, "wall_time": 83527, "cpu_time": 87893}, "468965291": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1888, "wall_time": 61264, "cpu_time": 66853}, "733268210": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1992, "wall_time": 71353, "cpu_time": 75729}, "743162455": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1715, "wall_time": 58442, "cpu_time": 64030}, "149104987": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1934, "wall_time": 94560, "cpu_time": 102846}, "40735373": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1736, "wall_time": 69055, "cpu_time": 73881}, "64211363": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1881, "wall_time": 60932, "cpu_time": 69249}, "726346536": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1932, "wall_time": 69669, "cpu_time": 74562}, "982753113": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1921, "wall_time": 61688, "cpu_time": 69974}, "986306994": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1836, "wall_time": 60751, "cpu_time": 65585}, "912112207": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2224, "wall_time": 73548, "cpu_time": 81841}, "123579055": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1859, "wall_time": 60288, "cpu_time": 64942}, "437476932": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1998, "wall_time": 61921, "cpu_time": 67501}}, "ex_bw_9_p07": {"664669699": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1895, "wall_time": 68429, "cpu_time": 76680}, "748252351": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1934, "wall_time": 65547, "cpu_time": 70500}, "541940746": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1582, "wall_time": 57019, "cpu_time": 65415}, "77129465": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1310, "wall_time": 49851, "cpu_time": 56035}, "2939134": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1225, "wall_time": 49299, "cpu_time": 53665}, "210310648": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1417, "wall_time": 48615, "cpu_time": 54233}, "1042950043": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2852, "wall_time": 95301, "cpu_time": 99567}, "659016408": {"goal_reached": 1, "observed_cost": 12, "visited_states": 991, "wall_time": 44718, "cpu_time": 50770}, "564385298": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1492, "wall_time": 57232, "cpu_time": 61723}, "764912201": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2187, "wall_time": 67557, "cpu_time": 76006}, "998927087": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2646, "wall_time": 85733, "cpu_time": 90517}, "222401476": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1384, "wall_time": 55096, "cpu_time": 63632}, "710539856": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2997, "wall_time": 89785, "cpu_time": 94849}, "760203927": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1595, "wall_time": 56921, "cpu_time": 65496}, "48237838": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1022, "wall_time": 38586, "cpu_time": 44043}, "866136824": {"goal_reached": 1, "observed_cost": 12, "visited_states": 948, "wall_time": 38165, "cpu_time": 46890}, "790542647": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3359, "wall_time": 99993, "cpu_time": 105357}, "415035817": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1135, "wall_time": 46754, "cpu_time": 55289}, "119147635": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2815, "wall_time": 89653, "cpu_time": 94491}, "928846634": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1027, "wall_time": 44194, "cpu_time": 52583}, "815929743": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2353, "wall_time": 82457, "cpu_time": 87565}, "336261763": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1108, "wall_time": 44515, "cpu_time": 51238}, "511986005": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2078, "wall_time": 64302, "cpu_time": 72564}, "523899515": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1648, "wall_time": 57726, "cpu_time": 65781}, "933425392": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1917, "wall_time": 71550, "cpu_time": 79619}, "645547137": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1739, "wall_time": 58883, "cpu_time": 66701}, "639631978": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2654, "wall_time": 79553, "cpu_time": 87579}, "716464535": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1667, "wall_time": 63873, "cpu_time": 71876}, "464810359": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1647, "wall_time": 55828, "cpu_time": 64001}, "117081500": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1230, "wall_time": 47039, "cpu_time": 54803}}, "ex_bw_10_p08": {"681911833": {"goal_reached": 0, "observed_cost": 8, "visited_states": 299743, "wall_time": 24400202, "cpu_time": 24408341}, "597836965": {"goal_reached": 0, "observed_cost": 4, "visited_states": 270844, "wall_time": 21994425, "cpu_time": 22002537}, "796292112": {"goal_reached": 0, "observed_cost": 4, "visited_states": 278359, "wall_time": 24577816, "cpu_time": 24585630}, "195284707": {"goal_reached": 0, "observed_cost": 2, "visited_states": 279531, "wall_time": 23423182, "cpu_time": 23431181}, "253227236": {"goal_reached": 0, "observed_cost": 4, "visited_states": 293912, "wall_time": 24346172, "cpu_time": 24354140}, "62012898": {"goal_reached": 0, "observed_cost": 2, "visited_states": 288329, "wall_time": 28772328, "cpu_time": 28780181}, "823201665": {"goal_reached": 0, "observed_cost": 4, "visited_states": 282400, "wall_time": 23973464, "cpu_time": 23978996}, "679273154": {"goal_reached": 1, "observed_cost": 28, "visited_states": 280753, "wall_time": 22914557, "cpu_time": 22922560}, "781778440": {"goal_reached": 0, "observed_cost": 4, "visited_states": 282076, "wall_time": 24405756, "cpu_time": 24413671}, "581732947": {"goal_reached": 1, "observed_cost": 28, "visited_states": 287234, "wall_time": 22530783, "cpu_time": 22538595}, "884032245": {"goal_reached": 0, "observed_cost": 4, "visited_states": 276889, "wall_time": 22230393, "cpu_time": 22238513}, "41597918": {"goal_reached": 0, "observed_cost": 4, "visited_states": 276990, "wall_time": 24650121, "cpu_time": 24657868}, "627233354": {"goal_reached": 0, "observed_cost": 4, "visited_states": 279267, "wall_time": 22358737, "cpu_time": 22366679}, "578085517": {"goal_reached": 1, "observed_cost": 28, "visited_states": 290835, "wall_time": 23806158, "cpu_time": 23813838}, "232465684": {"goal_reached": 0, "observed_cost": 18, "visited_states": 256149, "wall_time": 21462370, "cpu_time": 21470191}, "1016797922": {"goal_reached": 1, "observed_cost": 28, "visited_states": 280409, "wall_time": 23059431, "cpu_time": 23067251}, "539332909": {"goal_reached": 1, "observed_cost": 28, "visited_states": 280374, "wall_time": 25371660, "cpu_time": 25379636}, "394779059": {"goal_reached": 1, "observed_cost": 28, "visited_states": 289559, "wall_time": 26494972, "cpu_time": 26502872}, "136389737": {"goal_reached": 0, "observed_cost": 4, "visited_states": 263908, "wall_time": 25190554, "cpu_time": 25198416}, "946223920": {"goal_reached": 0, "observed_cost": 4, "visited_states": 300126, "wall_time": 22472541, "cpu_time": 22480202}, "1067004309": {"goal_reached": 1, "observed_cost": 28, "visited_states": 286170, "wall_time": 24763970, "cpu_time": 24771414}, "456252057": {"goal_reached": 1, "observed_cost": 28, "visited_states": 287033, "wall_time": 24270614, "cpu_time": 24279147}, "297754959": {"goal_reached": 1, "observed_cost": 28, "visited_states": 299699, "wall_time": 23035330, "cpu_time": 23042930}, "268515937": {"goal_reached": 1, "observed_cost": 28, "visited_states": 280877, "wall_time": 23749861, "cpu_time": 23757297}, "949606634": {"goal_reached": 1, "observed_cost": 28, "visited_states": 273580, "wall_time": 24782862, "cpu_time": 24790764}, "692153499": {"goal_reached": 1, "observed_cost": 28, "visited_states": 288706, "wall_time": 26122287, "cpu_time": 26130256}, "689646192": {"goal_reached": 1, "observed_cost": 28, "visited_states": 259058, "wall_time": 25720792, "cpu_time": 25728744}, "630147469": {"goal_reached": 0, "observed_cost": 2, "visited_states": 275085, "wall_time": 26230954, "cpu_time": 26238898}, "344938861": {"goal_reached": 0, "observed_cost": 4, "visited_states": 274314, "wall_time": 21800537, "cpu_time": 21808705}, "163687814": {"goal_reached": 1, "observed_cost": 28, "visited_states": 294049, "wall_time": 25951092, "cpu_time": 25959022}}, "ex_bw_11_p09": {"511090320": {"goal_reached": 1, "observed_cost": 68, "visited_states": 56464, "wall_time": 5714797, "cpu_time": 5722631}, "359791660": {"goal_reached": 0, "observed_cost": 4, "visited_states": 57607, "wall_time": 6954212, "cpu_time": 6962211}, "430296217": {"goal_reached": 1, "observed_cost": 88, "visited_states": 58114, "wall_time": 6471342, "cpu_time": 6479402}, "1030780522": {"goal_reached": 0, "observed_cost": 4, "visited_states": 62480, "wall_time": 7101481, "cpu_time": 7111445}, "969164909": {"goal_reached": 1, "observed_cost": 40, "visited_states": 59601, "wall_time": 5952884, "cpu_time": 5960640}, "895583595": {"goal_reached": 1, "observed_cost": 54, "visited_states": 55030, "wall_time": 5815611, "cpu_time": 5823339}, "130201352": {"goal_reached": 1, "observed_cost": 28, "visited_states": 63538, "wall_time": 7201617, "cpu_time": 7209536}, "514808395": {"goal_reached": 1, "observed_cost": 28, "visited_states": 57869, "wall_time": 6616947, "cpu_time": 6624863}, "407586433": {"goal_reached": 1, "observed_cost": 44, "visited_states": 59857, "wall_time": 6624434, "cpu_time": 6632386}, "343880410": {"goal_reached": 1, "observed_cost": 26, "visited_states": 57485, "wall_time": 5869853, "cpu_time": 5877723}, "40041084": {"goal_reached": 1, "observed_cost": 36, "visited_states": 55170, "wall_time": 5566703, "cpu_time": 5574616}, "883491671": {"goal_reached": 1, "observed_cost": 64, "visited_states": 59566, "wall_time": 6177686, "cpu_time": 6185625}, "330394307": {"goal_reached": 1, "observed_cost": 26, "visited_states": 62079, "wall_time": 6018210, "cpu_time": 6025953}, "346511876": {"goal_reached": 0, "observed_cost": 2, "visited_states": 66164, "wall_time": 7339758, "cpu_time": 7347734}, "990420381": {"goal_reached": 1, "observed_cost": 88, "visited_states": 60173, "wall_time": 5815587, "cpu_time": 5823542}, "172532331": {"goal_reached": 1, "observed_cost": 26, "visited_states": 58270, "wall_time": 6217724, "cpu_time": 6225551}, "385231268": {"goal_reached": 1, "observed_cost": 32, "visited_states": 63870, "wall_time": 6736486, "cpu_time": 6744353}, "559178042": {"goal_reached": 0, "observed_cost": 4, "visited_states": 51922, "wall_time": 5115581, "cpu_time": 5123537}, "1056087264": {"goal_reached": 1, "observed_cost": 76, "visited_states": 56508, "wall_time": 5662176, "cpu_time": 5670148}, "246776761": {"goal_reached": 1, "observed_cost": 34, "visited_states": 60183, "wall_time": 6253238, "cpu_time": 6261116}, "155879708": {"goal_reached": 0, "observed_cost": 2, "visited_states": 57844, "wall_time": 6097382, "cpu_time": 6105391}, "769810960": {"goal_reached": 1, "observed_cost": 26, "visited_states": 55127, "wall_time": 5714130, "cpu_time": 5722103}, "661445062": {"goal_reached": 1, "observed_cost": 32, "visited_states": 57493, "wall_time": 6519961, "cpu_time": 6528043}, "651330280": {"goal_reached": 1, "observed_cost": 54, "visited_states": 58603, "wall_time": 6446111, "cpu_time": 6453882}, "239755363": {"goal_reached": 1, "observed_cost": 42, "visited_states": 59053, "wall_time": 5629529, "cpu_time": 5637191}, "529716242": {"goal_reached": 0, "observed_cost": 2, "visited_states": 58364, "wall_time": 6622948, "cpu_time": 6630901}, "533238521": {"goal_reached": 1, "observed_cost": 30, "visited_states": 59981, "wall_time": 7428508, "cpu_time": 7436436}, "324858116": {"goal_reached": 1, "observed_cost": 42, "visited_states": 64947, "wall_time": 7335839, "cpu_time": 7343668}, "576512484": {"goal_reached": 0, "observed_cost": 2, "visited_states": 56354, "wall_time": 5873091, "cpu_time": 5880909}, "1058149647": {"goal_reached": 0, "observed_cost": 2, "visited_states": 59279, "wall_time": 6373580, "cpu_time": 6381122}}, "ex_bw_12_p10": {"657203674": {"goal_reached": 0, "observed_cost": 2, "visited_states": 821591, "wall_time": 168743285, "cpu_time": 168751058}, "741032806": {"goal_reached": 0, "observed_cost": 6, "visited_states": 801554, "wall_time": 101248567, "cpu_time": 101256157}, "553612243": {"goal_reached": 0, "observed_cost": 18, "visited_states": 837831, "wall_time": 99734461, "cpu_time": 99742013}, "69912864": {"goal_reached": 1, "observed_cost": 54, "visited_states": 774608, "wall_time": 170073807, "cpu_time": 170081367}, "10417959": {"goal_reached": 0, "observed_cost": 2, "visited_states": 713281, "wall_time": 162663091, "cpu_time": 162670683}, "205208097": {"goal_reached": 0, "observed_cost": 6, "visited_states": 862025, "wall_time": 100047692, "cpu_time": 100055404}, "1050150978": {"goal_reached": 0, "observed_cost": 2, "visited_states": 828177, "wall_time": 166610537, "cpu_time": 166618048}, "670426369": {"goal_reached": 0, "observed_cost": 4, "visited_states": 833019, "wall_time": 178470474, "cpu_time": 178478040}, "554826187": {"goal_reached": 0, "observed_cost": 2, "visited_states": 883272, "wall_time": 100936036, "cpu_time": 100943694}, "757435792": {"goal_reached": 0, "observed_cost": 2, "visited_states": 733793, "wall_time": 169978096, "cpu_time": 169985684}, "993543478": {"goal_reached": 1, "observed_cost": 46, "visited_states": 774854, "wall_time": 97408468, "cpu_time": 97416110}, "234077213": {"goal_reached": 0, "observed_cost": 2, "visited_states": 774726, "wall_time": 159423722, "cpu_time": 159431095}, "720098697": {"goal_reached": 0, "observed_cost": 6, "visited_states": 793723, "wall_time": 165717720, "cpu_time": 165725605}, "771614030": {"goal_reached": 1, "observed_cost": 48, "visited_states": 955905, "wall_time": 113527828, "cpu_time": 113535448}, "38937303": {"goal_reached": 1, "observed_cost": 66, "visited_states": 731190, "wall_time": 169348378, "cpu_time": 169356007}, "856825121": {"goal_reached": 0, "observed_cost": 2, "visited_states": 791268, "wall_time": 97835983, "cpu_time": 97843630}, "799839982": {"goal_reached": 0, "observed_cost": 6, "visited_states": 814264, "wall_time": 99765628, "cpu_time": 99773168}, "403627632": {"goal_reached": 0, "observed_cost": 6, "visited_states": 891075, "wall_time": 102236095, "cpu_time": 102243766}, "128459690": {"goal_reached": 0, "observed_cost": 4, "visited_states": 802682, "wall_time": 177211648, "cpu_time": 177219061}, "938425587": {"goal_reached": 1, "observed_cost": 72, "visited_states": 815091, "wall_time": 103507095, "cpu_time": 103514745}, "806368854": {"goal_reached": 1, "observed_cost": 72, "visited_states": 838798, "wall_time": 99796812, "cpu_time": 99804425}, "347659610": {"goal_reached": 0, "observed_cost": 6, "visited_states": 703118, "wall_time": 158809377, "cpu_time": 158817054}, "506881676": {"goal_reached": 0, "observed_cost": 16, "visited_states": 839551, "wall_time": 105566185, "cpu_time": 105572391}, "529022370": {"goal_reached": 0, "observed_cost": 2, "visited_states": 718823, "wall_time": 163034947, "cpu_time": 163040232}, "923852585": {"goal_reached": 0, "observed_cost": 2, "visited_states": 814195, "wall_time": 166669717, "cpu_time": 166674844}, "650668888": {"goal_reached": 0, "observed_cost": 16, "visited_states": 880607, "wall_time": 108531422, "cpu_time": 108538874}, "647114163": {"goal_reached": 0, "observed_cost": 2, "visited_states": 804229, "wall_time": 101356649, "cpu_time": 101364028}, "705056334": {"goal_reached": 1, "observed_cost": 88, "visited_states": 870678, "wall_time": 104833463, "cpu_time": 104840891}, "453402286": {"goal_reached": 1, "observed_cost": 62, "visited_states": 787205, "wall_time": 96189447, "cpu_time": 96197092}, "105425477": {"goal_reached": 0, "observed_cost": 6, "visited_states": 798868, "wall_time": 95988073, "cpu_time": 95995740}}, "ex_bw_13_p11": {"954719544": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8367042, "wall_time": 988794726, "cpu_time": 988800350}, "870367108": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8221692, "wall_time": 902255766, "cpu_time": 902261403}, "1060409137": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8259147, "wall_time": 1143792261, "cpu_time": 1143796739}, "467744194": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8073412, "wall_time": 1034158253, "cpu_time": 1034163048}, "525667269": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8197150, "wall_time": 1055346883, "cpu_time": 1055338469}, "334546627": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8324467, "wall_time": 1105574192, "cpu_time": 1105579094}, "559150240": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8183629, "wall_time": 931571652, "cpu_time": 931576326}, "943593955": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8200391, "wall_time": 1127313175, "cpu_time": 1127316557}, "1054475561": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8346642, "wall_time": 950765258, "cpu_time": 950770181}, "854487410": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8154164, "wall_time": 1142498021, "cpu_time": 1142502441}, "619952596": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8059742, "wall_time": 947355179, "cpu_time": 947360309}, "305676543": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8164321, "wall_time": 987261043, "cpu_time": 987266441}, "891300203": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8106567, "wall_time": 1034420890, "cpu_time": 1034425493}, "842406316": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8239673, "wall_time": 1214990167, "cpu_time": 1214993055}, "496623157": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8150739, "wall_time": 949699568, "cpu_time": 949704594}, "752476611": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8174105, "wall_time": 1029997863, "cpu_time": 1030002442}, "812083724": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8240961, "wall_time": 1108050885, "cpu_time": 1108055530}, "130359954": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8200177, "wall_time": 986320003, "cpu_time": 986324398}, "409198408": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8239241, "wall_time": 1162537515, "cpu_time": 1162528649}, "673497105": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8116248, "wall_time": 1040503181, "cpu_time": 1040508048}, "802933428": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8262424, "wall_time": 971130587, "cpu_time": 971135372}, "192094648": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8192145, "wall_time": 1036973746, "cpu_time": 1036978784}, "33397358": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8302682, "wall_time": 1020239352, "cpu_time": 1020243553}, "4440384": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8338503, "wall_time": 1020732320, "cpu_time": 1020737259}, "685450187": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8232947, "wall_time": 889854624, "cpu_time": 889860213}, "956536762": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8149817, "wall_time": 1022903520, "cpu_time": 1022907928}, "962187601": {"goal_reached": 0, "observed_cost": 6, "visited_states": 8273440, "wall_time": 1024080603, "cpu_time": 1024084920}, "902673068": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8172491, "wall_time": 1006810774, "cpu_time": 1006815041}, "80585292": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8187914, "wall_time": 1049322379, "cpu_time": 1049327333}, "428037799": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8192748, "wall_time": 992567568, "cpu_time": 992572659}}, "ex_bw_14_p12": {"385176421": null, "502411737": null, "287703404": null, "905165727": null, "826770840": null, "1038239902": null, "255949565": null, "372021182": null, "281578356": null, "486342447": null, "182531977": null, "1009438370": null, "456304438": null, "472160241": null, "864768104": null, "46886814": null, "511042641": null, "702000335": null, "913395989": null, "104222284": null, "29967593": null, "627159013": null, "804197427": null, "777080605": null, "113880470": null, "386996711": null, "390815500": null, "467614961": null, "719268881": null, "932305146": null}, "ex_bw_15_p13": {"907188373": null, "1024850473": null, "834783900": null, "353661039": null, "295718504": null, "486900590": null, "799453453": null, "919297102": null, "808403076": null, "1008415967": null, "705100921": null, "483198290": null, "1003842758": null, "1019436033": null, "325884824": null, "573351022": null, "1049767841": null, "154167103": null, "378968805": null, "651265468": null, "556699417": null, "92693525": null, "252239811": null, "246842605": null, "640575078": null, "938922519": null, "934057212": null, "993588993": null, "171501537": null, "393614090": null}, "ex_bw_16_p14": {"1033643499": null, "916146007": null, "978286562": null, "513461521": null, "439284502": null, "378224144": null, "606604403": null, "1027989808": null, "1000472058": null, "932546977": null, "562577671": null, "390314028": null, "811323832": null, "927850879": null, "417474278": null, "698489104": null, "891065055": null, "46062145": null, "488122267": null, "761215170": null, "715141735": null, "235460971": null, "75915965": null, "87570835": null, "765516568": null, "1014525801": null, "1008871810": null, "817252991": null, "28727967": null, "486059636": null}, "ex_bw_17_p15": {"971968658": {"goal_reached": 1, "observed_cost": 92, "visited_states": 7253834, "wall_time": 859564210, "cpu_time": 859567610}, "854094382": {"goal_reached": 0, "observed_cost": 6, "visited_states": 7239937, "wall_time": 1068755135, "cpu_time": 1068758529}, "1044136603": {"goal_reached": 1, "observed_cost": 60, "visited_states": 7186140, "wall_time": 1034465743, "cpu_time": 1034468999}, "451541096": {"goal_reached": 1, "observed_cost": 62, "visited_states": 7210146, "wall_time": 961994499, "cpu_time": 961997932}, "509462127": {"goal_reached": 1, "observed_cost": 132, "visited_states": 7041165, "wall_time": 813275965, "cpu_time": 813279665}, "318245737": {"goal_reached": 1, "observed_cost": 86, "visited_states": 7125651, "wall_time": 1003168472, "cpu_time": 1003172124}, "542849290": {"goal_reached": 1, "observed_cost": 82, "visited_states": 7068642, "wall_time": 996891306, "cpu_time": 996894737}, "959894601": {"goal_reached": 0, "observed_cost": 6, "visited_states": 7237551, "wall_time": 905419377, "cpu_time": 905423368}, "1070778499": {"goal_reached": 1, "observed_cost": 84, "visited_states": 7217957, "wall_time": 1001129252, "cpu_time": 1001132899}, "870759640": {"goal_reached": 1, "observed_cost": 68, "visited_states": 7244278, "wall_time": 987680465, "cpu_time": 987684127}, "637236350": {"goal_reached": 1, "observed_cost": 90, "visited_states": 7249637, "wall_time": 1008567384, "cpu_time": 1008570705}, "321949013": {"goal_reached": 1, "observed_cost": 120, "visited_states": 7392968, "wall_time": 993449138, "cpu_time": 993452670}, "875095233": {"goal_reached": 1, "observed_cost": 140, "visited_states": 7228715, "wall_time": 966678359, "cpu_time": 966682166}, "859755526": {"goal_reached": 0, "observed_cost": 6, "visited_states": 7234587, "wall_time": 1007102462, "cpu_time": 1007106111}, "479269791": {"goal_reached": 1, "observed_cost": 64, "visited_states": 7243970, "wall_time": 971341825, "cpu_time": 971346231}, "768683113": {"goal_reached": 1, "observed_cost": 110, "visited_states": 7233859, "wall_time": 995548108, "cpu_time": 995551745}, "829400998": {"goal_reached": 0, "observed_cost": 50, "visited_states": 7312991, "wall_time": 967082498, "cpu_time": 967086648}, "114159416": {"goal_reached": 1, "observed_cost": 108, "visited_states": 7071646, "wall_time": 936574081, "cpu_time": 936578296}, "426447586": {"goal_reached": 0, "observed_cost": 4, "visited_states": 7491126, "wall_time": 993322417, "cpu_time": 993326614}, "690752955": {"goal_reached": 1, "observed_cost": 132, "visited_states": 7196458, "wall_time": 838806281, "cpu_time": 838810755}, "785581854": {"goal_reached": 1, "observed_cost": 114, "visited_states": 7132173, "wall_time": 950902807, "cpu_time": 950906704}, "175893522": {"goal_reached": 1, "observed_cost": 98, "visited_states": 7205095, "wall_time": 1005969896, "cpu_time": 1005974018}, "16078788": {"goal_reached": 1, "observed_cost": 78, "visited_states": 7157246, "wall_time": 982013804, "cpu_time": 982017723}, "21695722": {"goal_reached": 1, "observed_cost": 82, "visited_states": 7105502, "wall_time": 951878535, "cpu_time": 951882869}, "701754977": {"goal_reached": 1, "observed_cost": 98, "visited_states": 7419931, "wall_time": 983187010, "cpu_time": 983119084}, "940268048": {"goal_reached": 1, "observed_cost": 64, "visited_states": 7369958, "wall_time": 999977462, "cpu_time": 999934066}, "944839931": {"goal_reached": 1, "observed_cost": 144, "visited_states": 7217732, "wall_time": 959608509, "cpu_time": 959614094}, "885358342": {"goal_reached": 0, "observed_cost": 4, "visited_states": 7216191, "wall_time": 967718561, "cpu_time": 967723686}, "96825318": {"goal_reached": 1, "observed_cost": 134, "visited_states": 7152782, "wall_time": 1020355271, "cpu_time": 1020360248}, "411802381": {"goal_reached": 1, "observed_cost": 88, "visited_states": 7350273, "wall_time": 965590701, "cpu_time": 965594838}}}

==> results/prob-bl/results-exploding-blocksworld-2019-03-24T07_16_50.712983.json <==
{"ex_bw_5_myexbw_r11656": {"709992892": {"goal_reached": 1, "observed_cost": 10, "visited_states": 196, "wall_time": 62960, "cpu_time": 68695}, "559334144": {"goal_reached": 1, "observed_cost": 10, "visited_states": 224, "wall_time": 65412, "cpu_time": 69556}, "763556789": {"goal_reached": 1, "observed_cost": 10, "visited_states": 212, "wall_time": 62990, "cpu_time": 67146}, "156715334": {"goal_reached": 1, "observed_cost": 10, "visited_states": 191, "wall_time": 73747, "cpu_time": 77768}, "233011009": {"goal_reached": 1, "observed_cost": 10, "visited_states": 217, "wall_time": 63430, "cpu_time": 67417}, "21412423": {"goal_reached": 1, "observed_cost": 10, "visited_states": 195, "wall_time": 62577, "cpu_time": 66928}, "870680612": {"goal_reached": 1, "observed_cost": 10, "visited_states": 184, "wall_time": 63907, "cpu_time": 68107}, "713581927": {"goal_reached": 1, "observed_cost": 10, "visited_states": 209, "wall_time": 62617, "cpu_time": 68274}, "745306541": {"goal_reached": 1, "observed_cost": 10, "visited_states": 235, "wall_time": 62617, "cpu_time": 67014}, "542641654": {"goal_reached": 1, "observed_cost": 10, "visited_states": 191, "wall_time": 62566, "cpu_time": 66696}, "910542160": {"goal_reached": 1, "observed_cost": 10, "visited_states": 221, "wall_time": 62974, "cpu_time": 67118}, "9321595": {"goal_reached": 1, "observed_cost": 10, "visited_states": 191, "wall_time": 62713, "cpu_time": 66785}, "664163823": {"goal_reached": 1, "observed_cost": 10, "visited_states": 230, "wall_time": 62586, "cpu_time": 66833}, "545285416": {"goal_reached": 1, "observed_cost": 10, "visited_states": 222, "wall_time": 61524, "cpu_time": 65845}, "254780081": {"goal_reached": 1, "observed_cost": 10, "visited_states": 123, "wall_time": 60879, "cpu_time": 66055}, "1047502151": {"goal_reached": 1, "observed_cost": 10, "visited_states": 184, "wall_time": 62752, "cpu_time": 66966}, "584128136": {"goal_reached": 1, "observed_cost": 10, "visited_states": 210, "wall_time": 63596, "cpu_time": 67771}, "359882262": {"goal_reached": 1, "observed_cost": 10, "visited_states": 226, "wall_time": 62647, "cpu_time": 66567}, "181773260": {"goal_reached": 1, "observed_cost": 10, "visited_states": 227, "wall_time": 63043, "cpu_time": 67087}, "982695061": {"goal_reached": 1, "observed_cost": 10, "visited_states": 156, "wall_time": 60264, "cpu_time": 64237}, "1030600240": {"goal_reached": 1, "observed_cost": 10, "visited_states": 231, "wall_time": 62476, "cpu_time": 66705}, "432364860": {"goal_reached": 1, "observed_cost": 10, "visited_states": 215, "wall_time": 62398, "cpu_time": 68488}, "323741418": {"goal_reached": 1, "observed_cost": 10, "visited_states": 233, "wall_time": 64690, "cpu_time": 69591}, "318094788": {"goal_reached": 1, "observed_cost": 10, "visited_states": 191, "wall_time": 61930, "cpu_time": 66467}, "980246351": {"goal_reached": 1, "observed_cost": 10, "visited_states": 215, "wall_time": 62763, "cpu_time": 66992}, "733342526": {"goal_reached": 1, "observed_cost": 10, "visited_states": 235, "wall_time": 62447, "cpu_time": 66680}, "737127893": {"goal_reached": 1, "observed_cost": 10, "visited_states": 191, "wall_time": 61560, "cpu_time": 65913}, "662425128": {"goal_reached": 1, "observed_cost": 10, "visited_states": 222, "wall_time": 62816, "cpu_time": 67243}, "377216712": {"goal_reached": 1, "observed_cost": 10, "visited_states": 213, "wall_time": 62700, "cpu_time": 69923}, "188033571": {"goal_reached": 1, "observed_cost": 10, "visited_states": 184, "wall_time": 62491, "cpu_time": 68223}}, "ex_bw_5_myexbw_r25197": {"835019290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 229, "wall_time": 68029, "cpu_time": 73092}, "985792678": {"goal_reached": 1, "observed_cost": 10, "visited_states": 314, "wall_time": 75194, "cpu_time": 79792}, "907423763": {"goal_reached": 1, "observed_cost": 10, "visited_states": 233, "wall_time": 66530, "cpu_time": 71095}, "314804960": {"goal_reached": 1, "observed_cost": 10, "visited_states": 185, "wall_time": 55825, "cpu_time": 60531}, "376943847": {"goal_reached": 1, "observed_cost": 10, "visited_states": 297, "wall_time": 75963, "cpu_time": 80566}, "450001377": {"goal_reached": 1, "observed_cost": 10, "visited_states": 305, "wall_time": 58913, "cpu_time": 64098}, "678513538": {"goal_reached": 1, "observed_cost": 10, "visited_states": 338, "wall_time": 60086, "cpu_time": 64370}, "823961281": {"goal_reached": 1, "observed_cost": 10, "visited_states": 203, "wall_time": 56099, "cpu_time": 60253}, "939047435": {"goal_reached": 1, "observed_cost": 10, "visited_states": 171, "wall_time": 55282, "cpu_time": 59219}, "1003277904": {"goal_reached": 1, "observed_cost": 10, "visited_states": 340, "wall_time": 59433, "cpu_time": 63341}, "768673526": {"goal_reached": 1, "observed_cost": 10, "visited_states": 293, "wall_time": 59313, "cpu_time": 63571}, "454754269": {"goal_reached": 1, "observed_cost": 10, "visited_states": 293, "wall_time": 58699, "cpu_time": 63025}, "1006802505": {"goal_reached": 1, "observed_cost": 10, "visited_states": 323, "wall_time": 59581, "cpu_time": 65211}, "991209102": {"goal_reached": 1, "observed_cost": 10, "visited_states": 254, "wall_time": 65343, "cpu_time": 69904}, "347824407": {"goal_reached": 1, "observed_cost": 10, "visited_states": 352, "wall_time": 60381, "cpu_time": 64750}, "637230817": {"goal_reached": 1, "observed_cost": 10, "visited_states": 231, "wall_time": 66092, "cpu_time": 70167}, "960877870": {"goal_reached": 1, "observed_cost": 10, "visited_states": 311, "wall_time": 58528, "cpu_time": 62416}, "250060208": {"goal_reached": 1, "observed_cost": 10, "visited_states": 215, "wall_time": 65999, "cpu_time": 70226}, "289497194": {"goal_reached": 1, "observed_cost": 10, "visited_states": 152, "wall_time": 54595, "cpu_time": 58891}, "554073907": {"goal_reached": 1, "observed_cost": 10, "visited_states": 289, "wall_time": 58817, "cpu_time": 64891}, "653882774": {"goal_reached": 1, "observed_cost": 10, "visited_states": 304, "wall_time": 58499, "cpu_time": 63567}, "38903450": {"goal_reached": 1, "observed_cost": 10, "visited_states": 227, "wall_time": 65620, "cpu_time": 70283}, "148841804": {"goal_reached": 1, "observed_cost": 10, "visited_states": 390, "wall_time": 69211, "cpu_time": 73500}, "157384290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 318, "wall_time": 62732, "cpu_time": 66877}, "570006761": {"goal_reached": 1, "observed_cost": 10, "visited_states": 202, "wall_time": 65668, "cpu_time": 69937}, "807479448": {"goal_reached": 1, "observed_cost": 10, "visited_states": 229, "wall_time": 65268, "cpu_time": 69544}, "813395571": {"goal_reached": 1, "observed_cost": 10, "visited_states": 181, "wall_time": 66650, "cpu_time": 71837}, "1022299534": {"goal_reached": 1, "observed_cost": 10, "visited_states": 294, "wall_time": 58201, "cpu_time": 62473}, "233774446": {"goal_reached": 1, "observed_cost": 10, "visited_states": 177, "wall_time": 67805, "cpu_time": 71975}, "279046533": {"goal_reached": 1, "observed_cost": 10, "visited_states": 317, "wall_time": 69435, "cpu_time": 73543}}, "ex_bw_5_myexbw_r11744": {"740807562": {"goal_reached": 1, "observed_cost": 12, "visited_states": 395, "wall_time": 110118, "cpu_time": 114076}, "656453942": {"goal_reached": 1, "observed_cost": 12, "visited_states": 385, "wall_time": 125016, "cpu_time": 129174}, "737444227": {"goal_reached": 1, "observed_cost": 12, "visited_states": 402, "wall_time": 123337, "cpu_time": 127624}, "253836144": {"goal_reached": 1, "observed_cost": 12, "visited_states": 537, "wall_time": 113451, "cpu_time": 121069}, "194315639": {"goal_reached": 1, "observed_cost": 12, "visited_states": 364, "wall_time": 125034, "cpu_time": 130699}, "120637553": {"goal_reached": 1, "observed_cost": 12, "visited_states": 697, "wall_time": 121689463, "cpu_time": 121695142}, "898890258": {"goal_reached": 1, "observed_cost": 12, "visited_states": 564, "wall_time": 124029, "cpu_time": 128896}, "754849617": {"goal_reached": 1, "observed_cost": 12, "visited_states": 371, "wall_time": 108950, "cpu_time": 113350}, "706349979": {"goal_reached": 1, "observed_cost": 12, "visited_states": 390, "wall_time": 110219, "cpu_time": 114821}, "640581568": {"goal_reached": 1, "observed_cost": 12, "visited_states": 509, "wall_time": 123700, "cpu_time": 128291}, "808695654": {"goal_reached": 1, "observed_cost": 12, "visited_states": 436, "wall_time": 124785, "cpu_time": 130081}, "116936269": {"goal_reached": 1, "observed_cost": 12, "visited_states": 497, "wall_time": 112182, "cpu_time": 116492}, "568338393": {"goal_reached": 1, "observed_cost": 12, "visited_states": 438, "wall_time": 113903, "cpu_time": 118275}, "653661982": {"goal_reached": 1, "observed_cost": 12, "visited_states": 516, "wall_time": 125107, "cpu_time": 129398}, "156881031": {"goal_reached": 1, "observed_cost": 12, "visited_states": 673, "wall_time": 138977659, "cpu_time": 138982198}, "941223793": {"goal_reached": 1, "observed_cost": 12, "visited_states": 458, "wall_time": 125013, "cpu_time": 129254}, "614950078": {"goal_reached": 1, "observed_cost": 12, "visited_states": 431, "wall_time": 108182, "cpu_time": 116390}, "319106080": {"goal_reached": 1, "observed_cost": 12, "visited_states": 434, "wall_time": 123335, "cpu_time": 128134}, "212062714": {"goal_reached": 1, "observed_cost": 12, "visited_states": 564, "wall_time": 112761, "cpu_time": 117043}, "1021628067": {"goal_reached": 1, "observed_cost": 12, "visited_states": 552, "wall_time": 112960, "cpu_time": 117038}, "991675398": {"goal_reached": 1, "observed_cost": 12, "visited_states": 459, "wall_time": 111542, "cpu_time": 115597}, "531836682": {"goal_reached": 1, "observed_cost": 12, "visited_states": 437, "wall_time": 121096, "cpu_time": 125682}, "356357340": {"goal_reached": 1, "observed_cost": 12, "visited_states": 487, "wall_time": 110471, "cpu_time": 118795}, "344182770": {"goal_reached": 1, "observed_cost": 12, "visited_states": 492, "wall_time": 113120, "cpu_time": 117609}, "1008414073": {"goal_reached": 1, "observed_cost": 12, "visited_states": 423, "wall_time": 126302, "cpu_time": 130630}, "767793416": {"goal_reached": 1, "observed_cost": 12, "visited_states": 441, "wall_time": 110829, "cpu_time": 115000}, "765059043": {"goal_reached": 1, "observed_cost": 12, "visited_states": 404, "wall_time": 123280, "cpu_time": 127576}, "554548254": {"goal_reached": 1, "observed_cost": 12, "visited_states": 430, "wall_time": 111063, "cpu_time": 115506}, "269331710": {"goal_reached": 1, "observed_cost": 12, "visited_states": 405, "wall_time": 110256, "cpu_time": 118632}, "222517269": {"goal_reached": 1, "observed_cost": 12, "visited_states": 497, "wall_time": 110882, "cpu_time": 115265}}, "ex_bw_6_myexbw_r23099": {"134222764": {"goal_reached": 1, "observed_cost": 12, "visited_states": 406, "wall_time": 73036, "cpu_time": 77358}, "50819344": {"goal_reached": 1, "observed_cost": 12, "visited_states": 371, "wall_time": 72819, "cpu_time": 76968}, "265503141": {"goal_reached": 1, "observed_cost": 12, "visited_states": 386, "wall_time": 72336, "cpu_time": 76612}, "721877846": {"goal_reached": 1, "observed_cost": 12, "visited_states": 335, "wall_time": 75587, "cpu_time": 80035}, "800245073": {"goal_reached": 1, "observed_cost": 12, "visited_states": 334, "wall_time": 74919, "cpu_time": 79272}, "588712023": {"goal_reached": 1, "observed_cost": 12, "visited_states": 374, "wall_time": 74069, "cpu_time": 79427}, "297024052": {"goal_reached": 1, "observed_cost": 12, "visited_states": 329, "wall_time": 74307, "cpu_time": 78645}, "148494199": {"goal_reached": 1, "observed_cost": 12, "visited_states": 316, "wall_time": 72893, "cpu_time": 77121}, "238930877": {"goal_reached": 1, "observed_cost": 12, "visited_states": 372, "wall_time": 72140, "cpu_time": 76341}, "34193382": {"goal_reached": 1, "observed_cost": 12, "visited_states": 305, "wall_time": 75110, "cpu_time": 79547}, "336885568": {"goal_reached": 1, "observed_cost": 12, "visited_states": 323, "wall_time": 79792, "cpu_time": 83976}, "585076331": {"goal_reached": 1, "observed_cost": 12, "visited_states": 313, "wall_time": 74486, "cpu_time": 79495}, "96987135": {"goal_reached": 1, "observed_cost": 12, "visited_states": 371, "wall_time": 73094, "cpu_time": 77359}, "47306552": {"goal_reached": 1, "observed_cost": 12, "visited_states": 310, "wall_time": 74229, "cpu_time": 78444}, "763236513": {"goal_reached": 1, "observed_cost": 12, "visited_states": 323, "wall_time": 73993, "cpu_time": 78149}, "473837399": {"goal_reached": 1, "observed_cost": 12, "visited_states": 399, "wall_time": 77551, "cpu_time": 81935}, "8430744": {"goal_reached": 1, "observed_cost": 12, "visited_states": 373, "wall_time": 75369, "cpu_time": 79640}, "925035526": {"goal_reached": 1, "observed_cost": 12, "visited_states": 319, "wall_time": 72345, "cpu_time": 77456}, "679743964": {"goal_reached": 1, "observed_cost": 12, "visited_states": 245, "wall_time": 70538, "cpu_time": 74871}, "415436421": {"goal_reached": 1, "observed_cost": 12, "visited_states": 351, "wall_time": 72523, "cpu_time": 76724}, "524026912": {"goal_reached": 1, "observed_cost": 12, "visited_states": 313, "wall_time": 74574, "cpu_time": 79050}, "999616300": {"goal_reached": 1, "observed_cost": 12, "visited_states": 347, "wall_time": 76171, "cpu_time": 80564}, "823809274": {"goal_reached": 1, "observed_cost": 12, "visited_states": 277, "wall_time": 72436, "cpu_time": 76719}, "816058324": {"goal_reached": 1, "observed_cost": 12, "visited_states": 373, "wall_time": 74283, "cpu_time": 79599}, "406646111": {"goal_reached": 1, "observed_cost": 12, "visited_states": 385, "wall_time": 75177, "cpu_time": 79248}, "165959982": {"goal_reached": 1, "observed_cost": 12, "visited_states": 273, "wall_time": 71870, "cpu_time": 76053}, "163454917": {"goal_reached": 1, "observed_cost": 12, "visited_states": 351, "wall_time": 72612, "cpu_time": 76840}, "86670392": {"goal_reached": 1, "observed_cost": 12, "visited_states": 475, "wall_time": 78553800, "cpu_time": 78558447}, "875195608": {"goal_reached": 1, "observed_cost": 12, "visited_states": 344, "wall_time": 74504, "cpu_time": 78729}, "694458419": {"goal_reached": 1, "observed_cost": 12, "visited_states": 407, "wall_time": 73871, "cpu_time": 79410}}, "ex_bw_6_myexbw_r12111": {"252868748": {"goal_reached": 1, "observed_cost": 6, "visited_states": 88, "wall_time": 34921, "cpu_time": 39407}, "68491824": {"goal_reached": 1, "observed_cost": 6, "visited_states": 91, "wall_time": 34907, "cpu_time": 39198}, "146877061": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35730, "cpu_time": 39961}, "739545206": {"goal_reached": 1, "observed_cost": 6, "visited_states": 88, "wall_time": 34725, "cpu_time": 38784}, "681619057": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34602, "cpu_time": 42770}, "604332919": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35692, "cpu_time": 40147}, "379998484": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34406, "cpu_time": 38545}, "265010263": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35390, "cpu_time": 39501}, "154116253": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34696, "cpu_time": 38887}, "85710022": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34505, "cpu_time": 38607}, "319167584": {"goal_reached": 1, "observed_cost": 6, "visited_states": 78, "wall_time": 35829, "cpu_time": 41229}, "634250571": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35528, "cpu_time": 39774}, "47549663": {"goal_reached": 1, "observed_cost": 6, "visited_states": 88, "wall_time": 34959, "cpu_time": 39210}, "96713752": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34461, "cpu_time": 38741}, "711752577": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35858, "cpu_time": 40080}, "455885943": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35687, "cpu_time": 43924}, "127061944": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35774, "cpu_time": 40178}, "808486694": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34532, "cpu_time": 38684}, "798391036": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35613, "cpu_time": 39791}, "533816741": {"goal_reached": 1, "observed_cost": 6, "visited_states": 88, "wall_time": 34534, "cpu_time": 38944}, "405696256": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35850, "cpu_time": 40041}, "1015448588": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34597, "cpu_time": 40192}, "906510298": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35441, "cpu_time": 39854}, "934700276": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35664, "cpu_time": 39849}, "523142783": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 35573, "cpu_time": 39785}, "251015694": {"goal_reached": 1, "observed_cost": 6, "visited_states": 80, "wall_time": 36064, "cpu_time": 40192}, "246183141": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34431, "cpu_time": 42726}, "37230360": {"goal_reached": 1, "observed_cost": 6, "visited_states": 68, "wall_time": 35183, "cpu_time": 39585}, "859310072": {"goal_reached": 1, "observed_cost": 6, "visited_states": 88, "wall_time": 34629, "cpu_time": 38886}, "779547411": {"goal_reached": 1, "observed_cost": 6, "visited_states": 76, "wall_time": 34404, "cpu_time": 38652}}, "ex_bw_6_myexbw_r3797": {"927660465": {"goal_reached": 1, "observed_cost": 56, "visited_states": 9664, "wall_time": 1604303, "cpu_time": 1608481}, "1011718925": {"goal_reached": 1, "observed_cost": 52, "visited_states": 6064, "wall_time": 751119, "cpu_time": 759291}, "815377336": {"goal_reached": 1, "observed_cost": 74, "visited_states": 7665, "wall_time": 1065149, "cpu_time": 1069518}, "340529483": {"goal_reached": 1, "observed_cost": 22, "visited_states": 5945, "wall_time": 857069, "cpu_time": 861302}, "284700492": {"goal_reached": 1, "observed_cost": 28, "visited_states": 6733, "wall_time": 1184549, "cpu_time": 1188826}, "475914826": {"goal_reached": 1, "observed_cost": 144, "visited_states": 8086, "wall_time": 1202424, "cpu_time": 1206689}, "788451369": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5369, "wall_time": 601766, "cpu_time": 606065}, "932396394": {"goal_reached": 1, "observed_cost": 28, "visited_states": 8917, "wall_time": 1361870, "cpu_time": 1370199}, "829890976": {"goal_reached": 1, "observed_cost": 62, "visited_states": 9827, "wall_time": 1609060, "cpu_time": 1613500}, "1027823099": {"goal_reached": 1, "observed_cost": 62, "visited_states": 9386, "wall_time": 1519999, "cpu_time": 1524308}, "727620957": {"goal_reached": 1, "observed_cost": 40, "visited_states": 5966, "wall_time": 922696, "cpu_time": 926620}, "496329846": {"goal_reached": 1, "observed_cost": 90, "visited_states": 6846, "wall_time": 955450, "cpu_time": 959793}, "982322658": {"goal_reached": 1, "observed_cost": 52, "visited_states": 6434, "wall_time": 873421, "cpu_time": 877701}, "1033583909": {"goal_reached": 1, "observed_cost": 76, "visited_states": 8123, "wall_time": 1353222, "cpu_time": 1358570}, "305461948": {"goal_reached": 1, "observed_cost": 86, "visited_states": 8624, "wall_time": 1124760, "cpu_time": 1129130}, "594855242": {"goal_reached": 1, "observed_cost": 38, "visited_states": 6713, "wall_time": 863405, "cpu_time": 867732}, "1070222981": {"goal_reached": 1, "observed_cost": 70, "visited_states": 10711, "wall_time": 1786107, "cpu_time": 1790342}, "141035035": {"goal_reached": 1, "observed_cost": 36, "visited_states": 7257, "wall_time": 887108, "cpu_time": 891601}, "399440833": {"goal_reached": 1, "observed_cost": 74, "visited_states": 8245, "wall_time": 1243791, "cpu_time": 1252031}, "663348376": {"goal_reached": 1, "observed_cost": 188, "visited_states": 10050, "wall_time": 1534538, "cpu_time": 1538999}, "544665149": {"goal_reached": 1, "observed_cost": 48, "visited_states": 6250, "wall_time": 887081, "cpu_time": 891396}, "81659185": {"goal_reached": 1, "observed_cost": 60, "visited_states": 5688, "wall_time": 780498, "cpu_time": 784733}, "240172775": {"goal_reached": 1, "observed_cost": 32, "visited_states": 10175, "wall_time": 1791374, "cpu_time": 1795918}, "267314633": {"goal_reached": 1, "observed_cost": 34, "visited_states": 7826, "wall_time": 1350296, "cpu_time": 1354820}, "662046530": {"goal_reached": 1, "observed_cost": 28, "visited_states": 3851, "wall_time": 554087, "cpu_time": 559433}, "917418803": {"goal_reached": 1, "observed_cost": 62, "visited_states": 9377, "wall_time": 1426227, "cpu_time": 1430621}, "922023384": {"goal_reached": 1, "observed_cost": 80, "visited_states": 9573, "wall_time": 1437564, "cpu_time": 1441969}, "979408421": {"goal_reached": 0, "observed_cost": 56, "visited_states": 7636, "wall_time": 1071352, "cpu_time": 1075703}, "190875333": {"goal_reached": 1, "observed_cost": 28, "visited_states": 6618, "wall_time": 1038348, "cpu_time": 1042582}, "372142638": {"goal_reached": 1, "observed_cost": 138, "visited_states": 4696, "wall_time": 670250, "cpu_time": 678365}}, "ex_bw_7_myexbw_r20470": {"371418534": {"goal_reached": 1, "observed_cost": 12, "visited_states": 356, "wall_time": 89295, "cpu_time": 93767}, "488900378": {"goal_reached": 1, "observed_cost": 12, "visited_states": 833, "wall_time": 104119, "cpu_time": 108154}, "300955567": {"goal_reached": 1, "observed_cost": 12, "visited_states": 733, "wall_time": 100536, "cpu_time": 104594}, "891653468": {"goal_reached": 1, "observed_cost": 12, "visited_states": 951, "wall_time": 130680, "cpu_time": 134858}, "831632219": {"goal_reached": 1, "observed_cost": 12, "visited_states": 415, "wall_time": 90401, "cpu_time": 94828}, "1026850397": {"goal_reached": 1, "observed_cost": 12, "visited_states": 703, "wall_time": 98524, "cpu_time": 103836}, "261573694": {"goal_reached": 1, "observed_cost": 12, "visited_states": 751, "wall_time": 125126, "cpu_time": 129550}, "385524093": {"goal_reached": 1, "observed_cost": 12, "visited_states": 608, "wall_time": 96112322, "cpu_time": 96117028}, "270450103": {"goal_reached": 1, "observed_cost": 12, "visited_states": 585, "wall_time": 96064, "cpu_time": 100418}, "472566252": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1019, "wall_time": 97279219, "cpu_time": 97283913}, "171376970": {"goal_reached": 1, "observed_cost": 12, "visited_states": 630, "wall_time": 97085, "cpu_time": 105141}, "1023211617": {"goal_reached": 1, "observed_cost": 12, "visited_states": 522, "wall_time": 92808, "cpu_time": 97007}, "467964405": {"goal_reached": 1, "observed_cost": 12, "visited_states": 449, "wall_time": 91284, "cpu_time": 95326}, "485663026": {"goal_reached": 1, "observed_cost": 12, "visited_states": 641, "wall_time": 102245, "cpu_time": 106462}, "861759147": {"goal_reached": 1, "observed_cost": 12, "visited_states": 573, "wall_time": 96289, "cpu_time": 100654}, "35477853": {"goal_reached": 1, "observed_cost": 12, "visited_states": 630, "wall_time": 96631, "cpu_time": 101777}, "514052754": {"goal_reached": 1, "observed_cost": 12, "visited_states": 622, "wall_time": 96362, "cpu_time": 100523}, "687970828": {"goal_reached": 1, "observed_cost": 12, "visited_states": 641, "wall_time": 101246, "cpu_time": 105718}, "916940758": {"goal_reached": 1, "observed_cost": 12, "visited_states": 729, "wall_time": 123143, "cpu_time": 127632}, "115374223": {"goal_reached": 1, "observed_cost": 12, "visited_states": 775, "wall_time": 105068, "cpu_time": 113201}, "18838058": {"goal_reached": 1, "observed_cost": 12, "visited_states": 625, "wall_time": 101281, "cpu_time": 105581}, "632789286": {"goal_reached": 1, "observed_cost": 12, "visited_states": 801, "wall_time": 124937, "cpu_time": 128947}, "792273648": {"goal_reached": 1, "observed_cost": 12, "visited_states": 491, "wall_time": 93957, "cpu_time": 98150}, "780630494": {"goal_reached": 1, "observed_cost": 12, "visited_states": 732, "wall_time": 102695, "cpu_time": 107161}, "102734677": {"goal_reached": 1, "observed_cost": 12, "visited_states": 817, "wall_time": 103626, "cpu_time": 109011}, "398929700": {"goal_reached": 1, "observed_cost": 12, "visited_states": 779, "wall_time": 104258, "cpu_time": 108531}, "396192207": {"goal_reached": 1, "observed_cost": 12, "visited_states": 789, "wall_time": 103209, "cpu_time": 107677}, "453577266": {"goal_reached": 1, "observed_cost": 12, "visited_states": 482, "wall_time": 93367, "cpu_time": 97668}, "705239762": {"goal_reached": 1, "observed_cost": 12, "visited_states": 383, "wall_time": 93176, "cpu_time": 101212}, "927460921": {"goal_reached": 1, "observed_cost": 12, "visited_states": 763, "wall_time": 103277, "cpu_time": 107650}}, "ex_bw_7_myexbw_r17058": {"541932944": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1206, "wall_time": 185884, "cpu_time": 189937}, "726294316": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2580, "wall_time": 582252, "cpu_time": 586656}, "664694681": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1548, "wall_time": 199039, "cpu_time": 203413}, "55301482": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1401, "wall_time": 233592, "cpu_time": 238917}, "134212461": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1854, "wall_time": 324489, "cpu_time": 328770}, "190457451": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2109, "wall_time": 389886, "cpu_time": 394152}, "972624904": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2704, "wall_time": 497650, "cpu_time": 502073}, "546634059": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1346, "wall_time": 206175, "cpu_time": 214469}, "644932993": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1135, "wall_time": 172053, "cpu_time": 176361}, "709136858": {"goal_reached": 1, "observed_cost": 16, "visited_states": 940, "wall_time": 166951, "cpu_time": 170952}, "1012488572": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1656, "wall_time": 232868, "cpu_time": 237046}, "177381463": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1530, "wall_time": 280861, "cpu_time": 285156}, "764070339": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1267, "wall_time": 178279, "cpu_time": 183266}, "714930436": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1753, "wall_time": 336680, "cpu_time": 340790}, "87244445": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2604, "wall_time": 179970939, "cpu_time": 179975621}, "879952235": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1462, "wall_time": 239500, "cpu_time": 243564}, "684559012": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1994, "wall_time": 281804, "cpu_time": 290040}, "527417914": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1532, "wall_time": 339188, "cpu_time": 343741}, "13189088": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2251, "wall_time": 407720, "cpu_time": 412042}, "814620857": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1292, "wall_time": 180719, "cpu_time": 185076}, "930163228": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2241, "wall_time": 186016546, "cpu_time": 186022822}, "333037840": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1127, "wall_time": 178198, "cpu_time": 182495}, "425163462": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2853, "wall_time": 559325, "cpu_time": 563414}, "417931752": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1532, "wall_time": 265946, "cpu_time": 270396}, "812761955": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2114, "wall_time": 441782, "cpu_time": 450024}, "564754194": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2718, "wall_time": 817614, "cpu_time": 822155}, "569586169": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1838, "wall_time": 245183, "cpu_time": 249530}, "761745924": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2046, "wall_time": 611377, "cpu_time": 615710}, "476529380": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1551, "wall_time": 214145, "cpu_time": 219398}, "19510799": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1269, "wall_time": 181144, "cpu_time": 185764}}, "ex_bw_7_myexbw_r2689": {"732217855": {"goal_reached": 1, "observed_cost": 54, "visited_states": 8052, "wall_time": 1270143, "cpu_time": 1274544}, "547595075": {"goal_reached": 1, "observed_cost": 48, "visited_states": 9429, "wall_time": 1633605, "cpu_time": 1641804}, "746034166": {"goal_reached": 1, "observed_cost": 38, "visited_states": 8895, "wall_time": 1379414, "cpu_time": 1383730}, "144845061": {"goal_reached": 1, "observed_cost": 86, "visited_states": 8367, "wall_time": 1403353, "cpu_time": 1407433}, "202774274": {"goal_reached": 1, "observed_cost": 84, "visited_states": 6219, "wall_time": 826122, "cpu_time": 830352}, "11786756": {"goal_reached": 1, "observed_cost": 96, "visited_states": 6268, "wall_time": 832408, "cpu_time": 837669}, "839968871": {"goal_reached": 1, "observed_cost": 72, "visited_states": 9238, "wall_time": 1217845, "cpu_time": 1222052}, "729613604": {"goal_reached": 1, "observed_cost": 74, "visited_states": 7207, "wall_time": 1095669, "cpu_time": 1100125}, "765008366": {"goal_reached": 1, "observed_cost": 56, "visited_states": 11444, "wall_time": 1990584, "cpu_time": 1998767}, "565013941": {"goal_reached": 1, "observed_cost": 46, "visited_states": 9971, "wall_time": 1725699, "cpu_time": 1730254}, "934323475": {"goal_reached": 1, "observed_cost": 74, "visited_states": 8545, "wall_time": 1529758, "cpu_time": 1534179}, "24861752": {"goal_reached": 1, "observed_cost": 100, "visited_states": 7069, "wall_time": 875874, "cpu_time": 880277}, "644036012": {"goal_reached": 1, "observed_cost": 158, "visited_states": 7205, "wall_time": 1175347, "cpu_time": 1180719}, "561317227": {"goal_reached": 1, "observed_cost": 58, "visited_states": 9256, "wall_time": 1373892, "cpu_time": 1378276}, "249217778": {"goal_reached": 1, "observed_cost": 84, "visited_states": 9965, "wall_time": 1810623, "cpu_time": 1815069}, "1067121924": {"goal_reached": 1, "observed_cost": 44, "visited_states": 11084, "wall_time": 1845884, "cpu_time": 1853801}, "589592267": {"goal_reached": 1, "observed_cost": 64, "visited_states": 9808, "wall_time": 1473125, "cpu_time": 1477405}, "344342101": {"goal_reached": 1, "observed_cost": 44, "visited_states": 8037, "wall_time": 1334203, "cpu_time": 1338347}, "186696591": {"goal_reached": 1, "observed_cost": 44, "visited_states": 7211, "wall_time": 1131663, "cpu_time": 1135884}, "996662486": {"goal_reached": 1, "observed_cost": 44, "visited_states": 10268, "wall_time": 1631173, "cpu_time": 1636420}, "1016649331": {"goal_reached": 1, "observed_cost": 60, "visited_states": 9896, "wall_time": 1712764, "cpu_time": 1717042}, "405814655": {"goal_reached": 1, "observed_cost": 26, "visited_states": 9930, "wall_time": 1877743, "cpu_time": 1882139}, "314476201": {"goal_reached": 1, "observed_cost": 60, "visited_states": 8812, "wall_time": 1446142, "cpu_time": 1454303}, "318823815": {"goal_reached": 1, "observed_cost": 24, "visited_states": 9149, "wall_time": 1432874, "cpu_time": 1437356}, "999833356": {"goal_reached": 1, "observed_cost": 48, "visited_states": 12554, "wall_time": 2518995, "cpu_time": 2523167}, "708873085": {"goal_reached": 1, "observed_cost": 50, "visited_states": 6868, "wall_time": 899388, "cpu_time": 903747}, "706399638": {"goal_reached": 0, "observed_cost": 74, "visited_states": 9724, "wall_time": 1485788, "cpu_time": 1491143}, "646884971": {"goal_reached": 1, "observed_cost": 92, "visited_states": 9377, "wall_time": 1503389, "cpu_time": 1507847}, "395230859": {"goal_reached": 1, "observed_cost": 116, "visited_states": 9170, "wall_time": 1373669, "cpu_time": 1377955}, "180374112": {"goal_reached": 1, "observed_cost": 78, "visited_states": 10072, "wall_time": 1750266, "cpu_time": 1755719}}, "ex_bw_8_myexbw_r15002": {"102496079": {"goal_reached": 1, "observed_cost": 114, "visited_states": 3963, "wall_time": 1033833, "cpu_time": 1038088}, "219977203": {"goal_reached": 1, "observed_cost": 90, "visited_states": 3605, "wall_time": 661950, "cpu_time": 666190}, "29926726": {"goal_reached": 1, "observed_cost": 70, "visited_states": 4797, "wall_time": 857069, "cpu_time": 865114}, "622665653": {"goal_reached": 1, "observed_cost": 48, "visited_states": 4167, "wall_time": 240127095, "cpu_time": 240132271}, "564732338": {"goal_reached": 1, "observed_cost": 66, "visited_states": 5003, "wall_time": 1006813, "cpu_time": 1011026}, "755821748": {"goal_reached": 1, "observed_cost": 56, "visited_states": 3380, "wall_time": 962021, "cpu_time": 966264}, "531619543": {"goal_reached": 1, "observed_cost": 38, "visited_states": 4512, "wall_time": 235481801, "cpu_time": 235487880}, "113390484": {"goal_reached": 1, "observed_cost": 92, "visited_states": 3193, "wall_time": 651002, "cpu_time": 655411}, "2502494": {"goal_reached": 1, "observed_cost": 80, "visited_states": 3551, "wall_time": 631118, "cpu_time": 635458}, "202529541": {"goal_reached": 1, "observed_cost": 60, "visited_states": 4648, "wall_time": 1105921, "cpu_time": 1111185}, "437228451": {"goal_reached": 1, "observed_cost": 74, "visited_states": 5026, "wall_time": 996440, "cpu_time": 991958}, "751069832": {"goal_reached": 1, "observed_cost": 120, "visited_states": 4497, "wall_time": 990962, "cpu_time": 999229}, "198968092": {"goal_reached": 1, "observed_cost": 84, "visited_states": 3296, "wall_time": 628020, "cpu_time": 632519}, "214578139": {"goal_reached": 1, "observed_cost": 90, "visited_states": 4086, "wall_time": 1017455, "cpu_time": 1022043}, "593884226": {"goal_reached": 1, "observed_cost": 162, "visited_states": 3117, "wall_time": 742554, "cpu_time": 750741}, "304466868": {"goal_reached": 1, "observed_cost": 48, "visited_states": 3403, "wall_time": 729502, "cpu_time": 733923}, "245055611": {"goal_reached": 1, "observed_cost": 54, "visited_states": 3523, "wall_time": 645396, "cpu_time": 649971}, "960039141": {"goal_reached": 1, "observed_cost": 112, "visited_states": 3852, "wall_time": 869855, "cpu_time": 877955}, "648017215": {"goal_reached": 1, "observed_cost": 40, "visited_states": 3811, "wall_time": 867234, "cpu_time": 871463}, "383314534": {"goal_reached": 1, "observed_cost": 138, "visited_states": 4392, "wall_time": 1007050, "cpu_time": 1011576}, "287826115": {"goal_reached": 1, "observed_cost": 72, "visited_states": 3909, "wall_time": 995200, "cpu_time": 1003263}, "898567119": {"goal_reached": 1, "observed_cost": 134, "visited_states": 3934, "wall_time": 1394573, "cpu_time": 1399364}, "1057075225": {"goal_reached": 1, "observed_cost": 106, "visited_states": 3048, "wall_time": 636316, "cpu_time": 640443}, "1052764983": {"goal_reached": 1, "observed_cost": 48, "visited_states": 4032, "wall_time": 843359, "cpu_time": 847705}, "371657148": {"goal_reached": 1, "observed_cost": 152, "visited_states": 3834, "wall_time": 1058333, "cpu_time": 1063435}, "134200781": {"goal_reached": 1, "observed_cost": 62, "visited_states": 4079, "wall_time": 1158504, "cpu_time": 1162572}, "128318246": {"goal_reached": 1, "observed_cost": 72, "visited_states": 4169, "wall_time": 1055821, "cpu_time": 1060213}, "187799771": {"goal_reached": 1, "observed_cost": 102, "visited_states": 4570, "wall_time": 1012142, "cpu_time": 1017170}, "976324667": {"goal_reached": 1, "observed_cost": 134, "visited_states": 4327, "wall_time": 234222031, "cpu_time": 234227361}, "662666448": {"goal_reached": 1, "observed_cost": 122, "visited_states": 3462, "wall_time": 1227990, "cpu_time": 1232361}}, "ex_bw_8_myexbw_r16291": {"1037053899": {"goal_reached": 1, "observed_cost": 12, "visited_states": 470, "wall_time": 233835, "cpu_time": 238075}, "920079735": {"goal_reached": 1, "observed_cost": 12, "visited_states": 501, "wall_time": 221716, "cpu_time": 226244}, "973307330": {"goal_reached": 1, "observed_cost": 12, "visited_states": 894, "wall_time": 282853, "cpu_time": 291134}, "517392177": {"goal_reached": 1, "observed_cost": 12, "visited_states": 538, "wall_time": 285488, "cpu_time": 290146}, "442693942": {"goal_reached": 1, "observed_cost": 12, "visited_states": 520, "wall_time": 250028, "cpu_time": 254478}, "382153776": {"goal_reached": 1, "observed_cost": 12, "visited_states": 378, "wall_time": 212319, "cpu_time": 217607}, "610534995": {"goal_reached": 1, "observed_cost": 12, "visited_states": 869, "wall_time": 257031642, "cpu_time": 257037145}, "1024060176": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2053, "wall_time": 298382667, "cpu_time": 298391795}, "1005451226": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1377, "wall_time": 283411, "cpu_time": 288233}, "937001857": {"goal_reached": 1, "observed_cost": 12, "visited_states": 454, "wall_time": 216518, "cpu_time": 224600}, "566512423": {"goal_reached": 1, "observed_cost": 12, "visited_states": 414, "wall_time": 232900, "cpu_time": 237724}, "386904588": {"goal_reached": 1, "observed_cost": 12, "visited_states": 671, "wall_time": 288774, "cpu_time": 294203}, "806869912": {"goal_reached": 1, "observed_cost": 12, "visited_states": 386, "wall_time": 216240, "cpu_time": 224407}, "922872671": {"goal_reached": 1, "observed_cost": 12, "visited_states": 671, "wall_time": 285985, "cpu_time": 290422}, "414067910": {"goal_reached": 1, "observed_cost": 12, "visited_states": 874, "wall_time": 285962, "cpu_time": 291192}, "703468336": {"goal_reached": 1, "observed_cost": 12, "visited_states": 706, "wall_time": 282492, "cpu_time": 286911}, "894474495": {"goal_reached": 1, "observed_cost": 12, "visited_states": 550, "wall_time": 250201, "cpu_time": 255722}, "49467489": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1188, "wall_time": 306123, "cpu_time": 310549}, "492055995": {"goal_reached": 1, "observed_cost": 12, "visited_states": 425, "wall_time": 220186, "cpu_time": 225773}, "756232930": {"goal_reached": 1, "observed_cost": 12, "visited_states": 847, "wall_time": 276956195, "cpu_time": 276961707}, "720123975": {"goal_reached": 1, "observed_cost": 12, "visited_states": 407, "wall_time": 216226, "cpu_time": 221690}, "239391563": {"goal_reached": 1, "observed_cost": 12, "visited_states": 339, "wall_time": 215259, "cpu_time": 223402}, "80373917": {"goal_reached": 1, "observed_cost": 12, "visited_states": 525, "wall_time": 249800, "cpu_time": 254443}, "91501491": {"goal_reached": 1, "observed_cost": 12, "visited_states": 573, "wall_time": 281985, "cpu_time": 287568}, "770494776": {"goal_reached": 1, "observed_cost": 12, "visited_states": 566, "wall_time": 222177, "cpu_time": 230063}, "1010066761": {"goal_reached": 1, "observed_cost": 12, "visited_states": 505, "wall_time": 235934, "cpu_time": 240705}, "1013851042": {"goal_reached": 1, "observed_cost": 12, "visited_states": 447, "wall_time": 219463, "cpu_time": 225024}, "821706847": {"goal_reached": 1, "observed_cost": 12, "visited_states": 535, "wall_time": 221485, "cpu_time": 229611}, "33181887": {"goal_reached": 1, "observed_cost": 12, "visited_states": 454, "wall_time": 218952, "cpu_time": 223681}, "481600596": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1500, "wall_time": 317220, "cpu_time": 322703}}, "ex_bw_8_myexbw_r13175": {"719712482": {"goal_reached": 1, "observed_cost": 22, "visited_states": 2895, "wall_time": 390392, "cpu_time": 398525}, "568496734": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12301, "wall_time": 337400501, "cpu_time": 337406743}, "758555371": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1987, "wall_time": 335081, "cpu_time": 339636}, "165877784": {"goal_reached": 1, "observed_cost": 18, "visited_states": 9490, "wall_time": 316494808, "cpu_time": 316499994}, "223815199": {"goal_reached": 1, "observed_cost": 18, "visited_states": 2051, "wall_time": 327002, "cpu_time": 332465}, "32697113": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4223, "wall_time": 336086776, "cpu_time": 336092326}, "861002106": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6606, "wall_time": 340992362, "cpu_time": 340969370}, "708588601": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1202, "wall_time": 293524, "cpu_time": 301431}, "752363763": {"goal_reached": 1, "observed_cost": 18, "visited_states": 2323, "wall_time": 337016, "cpu_time": 345446}, "552361128": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6212, "wall_time": 334319468, "cpu_time": 334328493}, "921801742": {"goal_reached": 1, "observed_cost": 18, "visited_states": 2326, "wall_time": 350128, "cpu_time": 358085}, "3829029": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6935, "wall_time": 337104044, "cpu_time": 337112868}, "656540849": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1184, "wall_time": 299360, "cpu_time": 307384}, "540292214": {"goal_reached": 1, "observed_cost": 18, "visited_states": 9188, "wall_time": 318501505, "cpu_time": 318510311}, "261878767": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1064, "wall_time": 291687, "cpu_time": 299510}, "1054592025": {"goal_reached": 1, "observed_cost": 18, "visited_states": 2346, "wall_time": 350525, "cpu_time": 358399}, "577062870": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4291, "wall_time": 322453254, "cpu_time": 322457178}, "365367112": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1152, "wall_time": 308689, "cpu_time": 316554}, "174191250": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4277, "wall_time": 320227931, "cpu_time": 320234241}, "975629771": {"goal_reached": 1, "observed_cost": 18, "visited_states": 2152, "wall_time": 345920, "cpu_time": 353634}, "1037690734": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1102, "wall_time": 290533, "cpu_time": 298403}, "426839138": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1942, "wall_time": 342626, "cpu_time": 348062}, "335525812": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12103, "wall_time": 335797365, "cpu_time": 335803463}, "306310298": {"goal_reached": 1, "observed_cost": 18, "visited_states": 7359, "wall_time": 324991686, "cpu_time": 325000406}, "987303441": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4593, "wall_time": 314373562, "cpu_time": 314381891}, "721533536": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1485, "wall_time": 300171, "cpu_time": 308104}, "727448715": {"goal_reached": 1, "observed_cost": 18, "visited_states": 4972, "wall_time": 327689179, "cpu_time": 327697899}, "667918198": {"goal_reached": 1, "observed_cost": 18, "visited_states": 2383, "wall_time": 376207, "cpu_time": 383943}, "382701462": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1760, "wall_time": 314127, "cpu_time": 321931}, "193035133": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1212, "wall_time": 306506, "cpu_time": 314321}}, "ex_bw_9_myexbw_r5445": {"482895557": {"goal_reached": 1, "observed_cost": 36, "visited_states": 62842, "wall_time": 8394901, "cpu_time": 8402736}, "399443065": {"goal_reached": 1, "observed_cost": 32, "visited_states": 63587, "wall_time": 9369864, "cpu_time": 9377565}, "454767820": {"goal_reached": 1, "observed_cost": 32, "visited_states": 55780, "wall_time": 7224989, "cpu_time": 7233389}, "1070501439": {"goal_reached": 1, "observed_cost": 46, "visited_states": 64062, "wall_time": 8532306, "cpu_time": 8540373}, "997896248": {"goal_reached": 1, "observed_cost": 44, "visited_states": 64501, "wall_time": 9413320, "cpu_time": 9421453}, "937393470": {"goal_reached": 1, "observed_cost": 32, "visited_states": 62297, "wall_time": 8882505, "cpu_time": 8890471}, "92032861": {"goal_reached": 1, "observed_cost": 62, "visited_states": 79044, "wall_time": 12805830, "cpu_time": 12811443}, "470917662": {"goal_reached": 0, "observed_cost": 28, "visited_states": 54605, "wall_time": 6879348, "cpu_time": 6887386}, "452312788": {"goal_reached": 1, "observed_cost": 34, "visited_states": 79942, "wall_time": 13591066, "cpu_time": 13598933}, "381799055": {"goal_reached": 1, "observed_cost": 156, "visited_states": 84682, "wall_time": 15449915, "cpu_time": 15457864}, "14418473": {"goal_reached": 1, "observed_cost": 36, "visited_states": 81442, "wall_time": 13592955, "cpu_time": 13598446}, "907541250": {"goal_reached": 1, "observed_cost": 56, "visited_states": 81560, "wall_time": 13615780, "cpu_time": 13623840}, "286233238": {"goal_reached": 1, "observed_cost": 124, "visited_states": 74115, "wall_time": 12360471, "cpu_time": 12368417}, "370778705": {"goal_reached": 1, "observed_cost": 82, "visited_states": 63459, "wall_time": 9074739, "cpu_time": 9080458}, "968254920": {"goal_reached": 1, "observed_cost": 44, "visited_states": 70175, "wall_time": 10356091, "cpu_time": 10363992}, "150362686": {"goal_reached": 1, "observed_cost": 26, "visited_states": 78676, "wall_time": 13615792, "cpu_time": 13623799}, "340316657": {"goal_reached": 1, "observed_cost": 82, "visited_states": 68882, "wall_time": 9652403, "cpu_time": 9660412}, "602577263": {"goal_reached": 1, "observed_cost": 58, "visited_states": 78019, "wall_time": 13680687, "cpu_time": 13686241}, "1011639477": {"goal_reached": 1, "observed_cost": 50, "visited_states": 79835, "wall_time": 13109633, "cpu_time": 13117487}, "202079212": {"goal_reached": 1, "observed_cost": 38, "visited_states": 76837, "wall_time": 12800097, "cpu_time": 12804807}, "200569161": {"goal_reached": 1, "observed_cost": 20, "visited_states": 89497, "wall_time": 16755422, "cpu_time": 16763226}, "794597957": {"goal_reached": 1, "observed_cost": 24, "visited_states": 80481, "wall_time": 13292844, "cpu_time": 13297467}, "634528147": {"goal_reached": 1, "observed_cost": 34, "visited_states": 79033, "wall_time": 15439706, "cpu_time": 15445041}, "611089085": {"goal_reached": 1, "observed_cost": 50, "visited_states": 61398, "wall_time": 8369673, "cpu_time": 8377594}, "217356342": {"goal_reached": 1, "observed_cost": 46, "visited_states": 63820, "wall_time": 9237359, "cpu_time": 9242812}, "489434183": {"goal_reached": 1, "observed_cost": 86, "visited_states": 63033, "wall_time": 8836930, "cpu_time": 8845002}, "494299820": {"goal_reached": 1, "observed_cost": 28, "visited_states": 75783, "wall_time": 11674424, "cpu_time": 11682218}, "300026193": {"goal_reached": 1, "observed_cost": 70, "visited_states": 62279, "wall_time": 8873402, "cpu_time": 8881222}, "551688625": {"goal_reached": 1, "observed_cost": 58, "visited_states": 69543, "wall_time": 10089726, "cpu_time": 10097439}, "1034743130": {"goal_reached": 1, "observed_cost": 52, "visited_states": 74419, "wall_time": 10659782, "cpu_time": 10667658}}, "ex_bw_9_myexbw_r25429": {"589735161": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2428, "wall_time": 472972, "cpu_time": 477431}, "673302085": {"goal_reached": 1, "observed_cost": 20, "visited_states": 4894, "wall_time": 2225378, "cpu_time": 2233283}, "620099312": {"goal_reached": 1, "observed_cost": 22, "visited_states": 3761, "wall_time": 942216, "cpu_time": 947095}, "2116611": {"goal_reached": 1, "observed_cost": 20, "visited_states": 4153, "wall_time": 613495, "cpu_time": 619005}, "76837380": {"goal_reached": 1, "observed_cost": 22, "visited_states": 6126, "wall_time": 1994344, "cpu_time": 2002148}, "137477890": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1448, "wall_time": 388216, "cpu_time": 392993}, "982682977": {"goal_reached": 1, "observed_cost": 22, "visited_states": 3728, "wall_time": 573507, "cpu_time": 581397}, "603938850": {"goal_reached": 1, "observed_cost": 20, "visited_states": 8922, "wall_time": 422564497, "cpu_time": 422570144}, "622558440": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2423, "wall_time": 745537, "cpu_time": 753277}, "690948275": {"goal_reached": 1, "observed_cost": 26, "visited_states": 4291, "wall_time": 1082802, "cpu_time": 1087120}, "1060290581": {"goal_reached": 1, "observed_cost": 20, "visited_states": 8485, "wall_time": 3819897, "cpu_time": 3824151}, "167328062": {"goal_reached": 1, "observed_cost": 22, "visited_states": 15955, "wall_time": 108399718, "cpu_time": 108404002}, "786518186": {"goal_reached": 1, "observed_cost": 22, "visited_states": 5575, "wall_time": 847444, "cpu_time": 853170}, "704077933": {"goal_reached": 1, "observed_cost": 34, "visited_states": 2406, "wall_time": 467121, "cpu_time": 474803}, "106473460": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3076, "wall_time": 551887, "cpu_time": 556287}, "924358658": {"goal_reached": 1, "observed_cost": 20, "visited_states": 23961, "wall_time": 539602231, "cpu_time": 539607571}, "732304333": {"goal_reached": 1, "observed_cost": 28, "visited_states": 3766, "wall_time": 536970, "cpu_time": 542341}, "470047571": {"goal_reached": 1, "observed_cost": 28, "visited_states": 1404, "wall_time": 402919, "cpu_time": 407370}, "60991113": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1613, "wall_time": 402035, "cpu_time": 406591}, "870693328": {"goal_reached": 1, "observed_cost": 22, "visited_states": 1942, "wall_time": 419192, "cpu_time": 424483}, "874165109": {"goal_reached": 1, "observed_cost": 22, "visited_states": 7665, "wall_time": 3625658, "cpu_time": 3630175}, "280123513": {"goal_reached": 1, "observed_cost": 22, "visited_states": 2162, "wall_time": 442308, "cpu_time": 447649}, "440198063": {"goal_reached": 1, "observed_cost": 20, "visited_states": 9130, "wall_time": 15608225, "cpu_time": 15612768}, "461551745": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3998, "wall_time": 1629731, "cpu_time": 1635014}, "857365002": {"goal_reached": 1, "observed_cost": 22, "visited_states": 6089, "wall_time": 795115, "cpu_time": 799550}, "583200379": {"goal_reached": 1, "observed_cost": 22, "visited_states": 6842, "wall_time": 1264233, "cpu_time": 1271798}, "580429968": {"goal_reached": 1, "observed_cost": 20, "visited_states": 10205, "wall_time": 13786384, "cpu_time": 13791065}, "772590445": {"goal_reached": 1, "observed_cost": 26, "visited_states": 2298, "wall_time": 435585, "cpu_time": 441122}, "520936333": {"goal_reached": 1, "observed_cost": 22, "visited_states": 2483, "wall_time": 502401, "cpu_time": 510119}, "37891942": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3117, "wall_time": 493720, "cpu_time": 498495}}, "ex_bw_9_myexbw_r3457": {"869879184": {"goal_reached": 1, "observed_cost": 24, "visited_states": 19599, "wall_time": 3655476, "cpu_time": 3660595}, "954085164": {"goal_reached": 1, "observed_cost": 24, "visited_states": 16800, "wall_time": 2570710, "cpu_time": 2575170}, "873078681": {"goal_reached": 1, "observed_cost": 24, "visited_states": 29336, "wall_time": 3051140, "cpu_time": 3056582}, "283092330": {"goal_reached": 1, "observed_cost": 24, "visited_states": 22238, "wall_time": 2805315, "cpu_time": 2813144}, "342596461": {"goal_reached": 0, "observed_cost": 54, "visited_states": 33978, "wall_time": 7193120, "cpu_time": 7200909}, "416175723": {"goal_reached": 1, "observed_cost": 26, "visited_states": 29312, "wall_time": 7079591, "cpu_time": 7087398}, "711812104": {"goal_reached": 1, "observed_cost": 24, "visited_states": 34820, "wall_time": 5541694, "cpu_time": 5549438}, "855673163": {"goal_reached": 1, "observed_cost": 24, "visited_states": 53414, "wall_time": 10517658, "cpu_time": 10522974}, "904172929": {"goal_reached": 1, "observed_cost": 24, "visited_states": 18625, "wall_time": 4776554, "cpu_time": 4784238}, "969990618": {"goal_reached": 1, "observed_cost": 28, "visited_states": 16627, "wall_time": 3040302, "cpu_time": 3048369}, "801974652": {"goal_reached": 1, "observed_cost": 36, "visited_states": 33382, "wall_time": 5678715, "cpu_time": 5686570}, "419876951": {"goal_reached": 1, "observed_cost": 24, "visited_states": 19591, "wall_time": 4413790, "cpu_time": 4421768}, "1042201027": {"goal_reached": 1, "observed_cost": 26, "visited_states": 42716, "wall_time": 5374502, "cpu_time": 5382469}, "956860676": {"goal_reached": 1, "observed_cost": 26, "visited_states": 26845, "wall_time": 6362529, "cpu_time": 6370778}, "380063389": {"goal_reached": 1, "observed_cost": 26, "visited_states": 35365, "wall_time": 7098079, "cpu_time": 7106238}, "669479275": {"goal_reached": 1, "observed_cost": 24, "visited_states": 54238, "wall_time": 8308514, "cpu_time": 8316618}, "995752612": {"goal_reached": 1, "observed_cost": 26, "visited_states": 46416, "wall_time": 9722185, "cpu_time": 9729943}, "217821754": {"goal_reached": 1, "observed_cost": 26, "visited_states": 16278, "wall_time": 3235247, "cpu_time": 3242988}, "324882400": {"goal_reached": 1, "observed_cost": 32, "visited_states": 21643, "wall_time": 5182077, "cpu_time": 5189989}, "588927161": {"goal_reached": 1, "observed_cost": 26, "visited_states": 20956, "wall_time": 4452442, "cpu_time": 4460465}, "619010588": {"goal_reached": 1, "observed_cost": 24, "visited_states": 23792, "wall_time": 3990060, "cpu_time": 3998053}, "5091600": {"goal_reached": 1, "observed_cost": 24, "visited_states": 52189, "wall_time": 10916098, "cpu_time": 10923971}, "180554438": {"goal_reached": 1, "observed_cost": 26, "visited_states": 32521, "wall_time": 4920179, "cpu_time": 4928017}, "192762344": {"goal_reached": 1, "observed_cost": 24, "visited_states": 36317, "wall_time": 7037518, "cpu_time": 7045428}, "602256227": {"goal_reached": 1, "observed_cost": 26, "visited_states": 50519, "wall_time": 9875011, "cpu_time": 9883130}, "842860306": {"goal_reached": 1, "observed_cost": 28, "visited_states": 13201, "wall_time": 1859630, "cpu_time": 1867557}, "845627897": {"goal_reached": 1, "observed_cost": 26, "visited_states": 17470, "wall_time": 2192642, "cpu_time": 2200541}, "1056121348": {"goal_reached": 1, "observed_cost": 24, "visited_states": 32313, "wall_time": 8263454, "cpu_time": 8271340}, "267596516": {"goal_reached": 0, "observed_cost": 46, "visited_states": 15993, "wall_time": 3218101, "cpu_time": 3226183}, "314426895": {"goal_reached": 1, "observed_cost": 28, "visited_states": 49524, "wall_time": 15426617, "cpu_time": 15434626}}, "ex_bw_10_myexbw_r6836": {"109329801": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5391, "wall_time": 1515378, "cpu_time": 1521045}, "226713397": {"goal_reached": 1, "observed_cost": 30, "visited_states": 10198, "wall_time": 415812733, "cpu_time": 415820254}, "22507392": {"goal_reached": 1, "observed_cost": 24, "visited_states": 5414, "wall_time": 631608, "cpu_time": 639584}, "629331315": {"goal_reached": 1, "observed_cost": 36, "visited_states": 3732, "wall_time": 569793, "cpu_time": 577838}, "557247348": {"goal_reached": 1, "observed_cost": 56, "visited_states": 4039, "wall_time": 581125, "cpu_time": 589265}, "764618354": {"goal_reached": 1, "observed_cost": 48, "visited_states": 4273, "wall_time": 599739, "cpu_time": 604500}, "523244561": {"goal_reached": 1, "observed_cost": 20, "visited_states": 5364, "wall_time": 871555, "cpu_time": 877082}, "106821970": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5642, "wall_time": 803457, "cpu_time": 808168}, "12182936": {"goal_reached": 1, "observed_cost": 18, "visited_states": 10666, "wall_time": 1960901, "cpu_time": 1966558}, "210604483": {"goal_reached": 1, "observed_cost": 88, "visited_states": 6548, "wall_time": 1027862, "cpu_time": 1032548}, "445667685": {"goal_reached": 1, "observed_cost": 38, "visited_states": 5751, "wall_time": 978485, "cpu_time": 983990}, "744202318": {"goal_reached": 1, "observed_cost": 44, "visited_states": 5241, "wall_time": 1022354, "cpu_time": 1027050}, "188991962": {"goal_reached": 1, "observed_cost": 42, "visited_states": 5786, "wall_time": 431457762, "cpu_time": 431464663}, "206960925": {"goal_reached": 1, "observed_cost": 20, "visited_states": 5690, "wall_time": 934474, "cpu_time": 939161}, "603602564": {"goal_reached": 1, "observed_cost": 28, "visited_states": 4599, "wall_time": 604220, "cpu_time": 609936}, "314179954": {"goal_reached": 1, "observed_cost": 66, "visited_states": 5709, "wall_time": 1061926, "cpu_time": 1066382}, "235178685": {"goal_reached": 1, "observed_cost": 54, "visited_states": 5045, "wall_time": 696399, "cpu_time": 702368}, "967229987": {"goal_reached": 1, "observed_cost": 30, "visited_states": 5383, "wall_time": 1116224, "cpu_time": 1120756}, "637550585": {"goal_reached": 1, "observed_cost": 36, "visited_states": 3874, "wall_time": 562903, "cpu_time": 568575}, "373760160": {"goal_reached": 1, "observed_cost": 22, "visited_states": 4227, "wall_time": 565743, "cpu_time": 570405}, "297282053": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5400, "wall_time": 645758, "cpu_time": 651460}, "890290441": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3876, "wall_time": 507713, "cpu_time": 512113}, "1067350751": {"goal_reached": 1, "observed_cost": 32, "visited_states": 4115, "wall_time": 592147, "cpu_time": 597736}, "1042293233": {"goal_reached": 1, "observed_cost": 50, "visited_states": 5341, "wall_time": 1271498, "cpu_time": 1276042}, "381207418": {"goal_reached": 1, "observed_cost": 28, "visited_states": 9101, "wall_time": 1608248, "cpu_time": 1613997}, "123762443": {"goal_reached": 1, "observed_cost": 16, "visited_states": 9774, "wall_time": 2116918, "cpu_time": 2121609}, "121254368": {"goal_reached": 1, "observed_cost": 42, "visited_states": 8385, "wall_time": 1539099, "cpu_time": 1544699}, "195973661": {"goal_reached": 1, "observed_cost": 22, "visited_states": 3843, "wall_time": 585697, "cpu_time": 593822}, "984498941": {"goal_reached": 1, "observed_cost": 26, "visited_states": 5252, "wall_time": 426899230, "cpu_time": 426905540}, "669038102": {"goal_reached": 1, "observed_cost": 24, "visited_states": 6249, "wall_time": 1235840, "cpu_time": 1243818}}, "ex_bw_10_myexbw_r8620": {"597141828": {"goal_reached": 1, "observed_cost": 80, "visited_states": 3539, "wall_time": 662735, "cpu_time": 667538}, "680578040": {"goal_reached": 1, "observed_cost": 28, "visited_states": 3895, "wall_time": 409703331, "cpu_time": 409710174}, "608500557": {"goal_reached": 1, "observed_cost": 36, "visited_states": 3414, "wall_time": 683685, "cpu_time": 691852}, "9519550": {"goal_reached": 1, "observed_cost": 32, "visited_states": 3642, "wall_time": 797127, "cpu_time": 805230}, "69566393": {"goal_reached": 1, "observed_cost": 30, "visited_states": 4658, "wall_time": 795425, "cpu_time": 803613}, "142652095": {"goal_reached": 1, "observed_cost": 30, "visited_states": 3237, "wall_time": 668323, "cpu_time": 673159}, "975405276": {"goal_reached": 1, "observed_cost": 104, "visited_states": 3199, "wall_time": 706595, "cpu_time": 711997}, "592342431": {"goal_reached": 1, "observed_cost": 16, "visited_states": 3960, "wall_time": 700238, "cpu_time": 708329}, "631927125": {"goal_reached": 1, "observed_cost": 32, "visited_states": 5208, "wall_time": 1498902, "cpu_time": 1503745}, "698221838": {"goal_reached": 1, "observed_cost": 32, "visited_states": 3901, "wall_time": 709689, "cpu_time": 715103}, "1065602472": {"goal_reached": 1, "observed_cost": 34, "visited_states": 3648, "wall_time": 695127, "cpu_time": 703212}, "155726979": {"goal_reached": 1, "observed_cost": 26, "visited_states": 4188, "wall_time": 861729, "cpu_time": 866420}, "777018647": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2938, "wall_time": 403988048, "cpu_time": 403994996}, "692481488": {"goal_reached": 1, "observed_cost": 40, "visited_states": 2667, "wall_time": 404490238, "cpu_time": 404493313}, "115976777": {"goal_reached": 1, "observed_cost": 56, "visited_states": 3336, "wall_time": 626866, "cpu_time": 634976}, "933860799": {"goal_reached": 1, "observed_cost": 30, "visited_states": 3574, "wall_time": 722634, "cpu_time": 730614}, "722935408": {"goal_reached": 1, "observed_cost": 30, "visited_states": 3905, "wall_time": 688774, "cpu_time": 696793}, "481646318": {"goal_reached": 1, "observed_cost": 30, "visited_states": 3774, "wall_time": 834997, "cpu_time": 842946}, "51620660": {"goal_reached": 1, "observed_cost": 18, "visited_states": 3509, "wall_time": 660469, "cpu_time": 668488}, "861189229": {"goal_reached": 1, "observed_cost": 32, "visited_states": 3363, "wall_time": 629264, "cpu_time": 637337}, "883670728": {"goal_reached": 1, "observed_cost": 36, "visited_states": 4170, "wall_time": 408033538, "cpu_time": 408043089}, "268654020": {"goal_reached": 1, "observed_cost": 22, "visited_states": 2587, "wall_time": 561459, "cpu_time": 569934}, "445509138": {"goal_reached": 1, "observed_cost": 54, "visited_states": 5789, "wall_time": 1081777, "cpu_time": 1090123}, "456373564": {"goal_reached": 1, "observed_cost": 24, "visited_states": 3893, "wall_time": 717263, "cpu_time": 725683}, "866867127": {"goal_reached": 1, "observed_cost": 38, "visited_states": 4152, "wall_time": 736002, "cpu_time": 744458}, "578020294": {"goal_reached": 1, "observed_cost": 70, "visited_states": 2655, "wall_time": 604913, "cpu_time": 613346}, "573154605": {"goal_reached": 1, "observed_cost": 68, "visited_states": 3727, "wall_time": 722272, "cpu_time": 730731}, "784189136": {"goal_reached": 1, "observed_cost": 42, "visited_states": 3759, "wall_time": 692976, "cpu_time": 701282}, "532534832": {"goal_reached": 1, "observed_cost": 74, "visited_states": 3015, "wall_time": 677804, "cpu_time": 686254}, "49488603": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3265, "wall_time": 749607, "cpu_time": 757836}}, "ex_bw_10_myexbw_r12458": {"212002989": {"goal_reached": 1, "observed_cost": 60, "visited_states": 19031, "wall_time": 4762556, "cpu_time": 4770515}, "128289297": {"goal_reached": 1, "observed_cost": 26, "visited_states": 49023, "wall_time": 8725838, "cpu_time": 8731225}, "192002724": {"goal_reached": 1, "observed_cost": 36, "visited_states": 66455, "wall_time": 17195165, "cpu_time": 17203159}, "799277143": {"goal_reached": 1, "observed_cost": 36, "visited_states": 55723, "wall_time": 8749363, "cpu_time": 8757348}, "722484816": {"goal_reached": 1, "observed_cost": 42, "visited_states": 62783, "wall_time": 11263953, "cpu_time": 11271862}, "666235734": {"goal_reached": 1, "observed_cost": 26, "visited_states": 22160, "wall_time": 3833642, "cpu_time": 3841602}, "353812789": {"goal_reached": 1, "observed_cost": 46, "visited_states": 12802, "wall_time": 2768506, "cpu_time": 2776558}, "209398902": {"goal_reached": 1, "observed_cost": 36, "visited_states": 41490, "wall_time": 5782665, "cpu_time": 5788202}, "178204860": {"goal_reached": 1, "observed_cost": 24, "visited_states": 68752, "wall_time": 13106421, "cpu_time": 13112027}, "111887591": {"goal_reached": 1, "observed_cost": 56, "visited_states": 36233, "wall_time": 4541686, "cpu_time": 4547270}, "280398913": {"goal_reached": 1, "observed_cost": 26, "visited_states": 48244, "wall_time": 7661966, "cpu_time": 7670017}, "645756266": {"goal_reached": 1, "observed_cost": 60, "visited_states": 71956, "wall_time": 16549666, "cpu_time": 16557329}, "23403774": {"goal_reached": 1, "observed_cost": 36, "visited_states": 70141, "wall_time": 13200773, "cpu_time": 13206368}, "108211257": {"goal_reached": 1, "observed_cost": 28, "visited_states": 45552, "wall_time": 10500821, "cpu_time": 10508849}, "702344096": {"goal_reached": 1, "observed_cost": 26, "visited_states": 34066, "wall_time": 7104298, "cpu_time": 7109798}, "412931158": {"goal_reached": 1, "observed_cost": 52, "visited_states": 50733, "wall_time": 9003817, "cpu_time": 9011660}, "69361561": {"goal_reached": 1, "observed_cost": 28, "visited_states": 28416, "wall_time": 3201050, "cpu_time": 3208873}, "864032519": {"goal_reached": 1, "observed_cost": 24, "visited_states": 66237, "wall_time": 13431353, "cpu_time": 13442959}, "740747997": {"goal_reached": 1, "observed_cost": 24, "visited_states": 56297, "wall_time": 17217157, "cpu_time": 17225114}, "476181892": {"goal_reached": 1, "observed_cost": 98, "visited_states": 56886, "wall_time": 10166573, "cpu_time": 10174549}, "463404833": {"goal_reached": 1, "observed_cost": 34, "visited_states": 61601, "wall_time": 9976177, "cpu_time": 9983872}, "1060508717": {"goal_reached": 1, "observed_cost": 28, "visited_states": 49849, "wall_time": 7800468, "cpu_time": 7808429}, "901296123": {"goal_reached": 1, "observed_cost": 36, "visited_states": 45206, "wall_time": 8862252, "cpu_time": 8870120}, "872871125": {"goal_reached": 1, "observed_cost": 44, "visited_states": 78058, "wall_time": 17725380, "cpu_time": 17730961}, "480122462": {"goal_reached": 1, "observed_cost": 40, "visited_states": 43300, "wall_time": 7226215, "cpu_time": 7231708}, "222732847": {"goal_reached": 1, "observed_cost": 66, "visited_states": 52516, "wall_time": 9551889, "cpu_time": 9559751}, "219997380": {"goal_reached": 1, "observed_cost": 32, "visited_states": 37793, "wall_time": 4822625, "cpu_time": 4830799}, "25724729": {"goal_reached": 1, "observed_cost": 34, "visited_states": 61220, "wall_time": 11158163, "cpu_time": 11166463}, "814258137": {"goal_reached": 1, "observed_cost": 48, "visited_states": 36220, "wall_time": 5241526, "cpu_time": 5249396}, "767976242": {"goal_reached": 1, "observed_cost": 42, "visited_states": 44194, "wall_time": 6728726, "cpu_time": 6736540}}, "ex_bw_11_myexbw_r5009": {"869810839": {"goal_reached": 1, "observed_cost": 100, "visited_states": 17881, "wall_time": 3144649, "cpu_time": 3152689}, "954146859": {"goal_reached": 1, "observed_cost": 36, "visited_states": 24265, "wall_time": 5952817, "cpu_time": 5958402}, "873140382": {"goal_reached": 1, "observed_cost": 40, "visited_states": 41132, "wall_time": 16615035, "cpu_time": 16622850}, "283028077": {"goal_reached": 1, "observed_cost": 62, "visited_states": 19259, "wall_time": 4285587, "cpu_time": 4293496}, "342529130": {"goal_reached": 1, "observed_cost": 54, "visited_states": 31751, "wall_time": 8064302, "cpu_time": 8072201}, "416242028": {"goal_reached": 1, "observed_cost": 36, "visited_states": 27323, "wall_time": 6373222, "cpu_time": 6381087}, "711748367": {"goal_reached": 1, "observed_cost": 118, "visited_states": 35341, "wall_time": 9688710, "cpu_time": 9694262}, "855737932": {"goal_reached": 1, "observed_cost": 52, "visited_states": 30153, "wall_time": 8286356, "cpu_time": 8294417}, "904239750": {"goal_reached": 1, "observed_cost": 88, "visited_states": 33411, "wall_time": 8837325, "cpu_time": 8845333}, "970059485": {"goal_reached": 1, "observed_cost": 50, "visited_states": 16541, "wall_time": 3115607, "cpu_time": 3123446}, "801908347": {"goal_reached": 1, "observed_cost": 50, "visited_states": 30228, "wall_time": 8219587, "cpu_time": 8227487}, "419946320": {"goal_reached": 1, "observed_cost": 70, "visited_states": 33695, "wall_time": 12183863, "cpu_time": 12191771}, "1042265796": {"goal_reached": 1, "observed_cost": 170, "visited_states": 30534, "wall_time": 8478402, "cpu_time": 8486247}, "956925443": {"goal_reached": 1, "observed_cost": 92, "visited_states": 30755, "wall_time": 8927697, "cpu_time": 8935580}, "379994522": {"goal_reached": 1, "observed_cost": 74, "visited_states": 25513, "wall_time": 6043698, "cpu_time": 6051461}, "669417068": {"goal_reached": 1, "observed_cost": 44, "visited_states": 20167, "wall_time": 4774095, "cpu_time": 4779600}, "995685795": {"goal_reached": 1, "observed_cost": 66, "visited_states": 24750, "wall_time": 5401231, "cpu_time": 5411925}, "217759037": {"goal_reached": 1, "observed_cost": 26, "visited_states": 32810, "wall_time": 8281341, "cpu_time": 8287260}, "324813031": {"goal_reached": 1, "observed_cost": 42, "visited_states": 27858, "wall_time": 7163904, "cpu_time": 7169514}, "588996542": {"goal_reached": 1, "observed_cost": 40, "visited_states": 29951, "wall_time": 7200975, "cpu_time": 7208774}, "618943771": {"goal_reached": 1, "observed_cost": 32, "visited_states": 18042, "wall_time": 3788292, "cpu_time": 3793963}, "5029399": {"goal_reached": 1, "observed_cost": 76, "visited_states": 31347, "wall_time": 9432222, "cpu_time": 9437224}, "180487617": {"goal_reached": 1, "observed_cost": 62, "visited_states": 27332, "wall_time": 7046245, "cpu_time": 7054219}, "192700143": {"goal_reached": 1, "observed_cost": 136, "visited_states": 15003, "wall_time": 3030563, "cpu_time": 3036378}, "602192996": {"goal_reached": 1, "observed_cost": 34, "visited_states": 36508, "wall_time": 11985770, "cpu_time": 11991247}, "842795029": {"goal_reached": 1, "observed_cost": 70, "visited_states": 23715, "wall_time": 5569537, "cpu_time": 5575301}, "845565694": {"goal_reached": 1, "observed_cost": 50, "visited_states": 29751, "wall_time": 9602610, "cpu_time": 9608114}, "1056058627": {"goal_reached": 1, "observed_cost": 50, "visited_states": 25458, "wall_time": 5970143, "cpu_time": 5977894}, "267533795": {"goal_reached": 1, "observed_cost": 86, "visited_states": 30848, "wall_time": 8169528, "cpu_time": 8177454}, "314362120": {"goal_reached": 1, "observed_cost": 84, "visited_states": 34124, "wall_time": 9523012, "cpu_time": 9530747}}, "ex_bw_11_myexbw_r27103": {"39834618": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1717, "wall_time": 670525, "cpu_time": 675972}, "156807494": {"goal_reached": 1, "observed_cost": 22, "visited_states": 4488, "wall_time": 3196407, "cpu_time": 3202113}, "93094387": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1834, "wall_time": 772592, "cpu_time": 780603}, "559495936": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1611, "wall_time": 641970, "cpu_time": 649957}, "636290311": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1966, "wall_time": 1828583, "cpu_time": 1833465}, "692635649": {"goal_reached": 1, "observed_cost": 22, "visited_states": 2645, "wall_time": 803438, "cpu_time": 811325}, "468449890": {"goal_reached": 1, "observed_cost": 22, "visited_states": 4100, "wall_time": 1535888, "cpu_time": 1540605}, "42342177": {"goal_reached": 1, "observed_cost": 20, "visited_states": 7204, "wall_time": 807344837, "cpu_time": 807350044}, "73534443": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1548, "wall_time": 637916, "cpu_time": 643202}, "139886512": {"goal_reached": 1, "observed_cost": 28, "visited_states": 2262, "wall_time": 734122, "cpu_time": 738651}, "508278550": {"goal_reached": 1, "observed_cost": 22, "visited_states": 1894, "wall_time": 744711, "cpu_time": 752582}, "679497277": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2154, "wall_time": 1105003, "cpu_time": 1109793}, "261629865": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2439, "wall_time": 1143700, "cpu_time": 1148333}, "143529838": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3482, "wall_time": 1413945, "cpu_time": 1419359}, "656527607": {"goal_reached": 1, "observed_cost": 26, "visited_states": 1575, "wall_time": 822592, "cpu_time": 827206}, "375516929": {"goal_reached": 1, "observed_cost": 36, "visited_states": 4087, "wall_time": 5327794, "cpu_time": 5335694}, "182412494": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1995, "wall_time": 747710, "cpu_time": 752432}, "1031613520": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2566, "wall_time": 715789, "cpu_time": 720403}, "584831370": {"goal_reached": 1, "observed_cost": 20, "visited_states": 1504, "wall_time": 661006, "cpu_time": 665774}, "312266451": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3776, "wall_time": 878103, "cpu_time": 883517}, "358859894": {"goal_reached": 1, "observed_cost": 20, "visited_states": 3616, "wall_time": 2035486, "cpu_time": 2040072}, "835399546": {"goal_reached": 1, "observed_cost": 38, "visited_states": 2063, "wall_time": 722654, "cpu_time": 727334}, "994415788": {"goal_reached": 1, "observed_cost": 34, "visited_states": 1849, "wall_time": 680970, "cpu_time": 686493}, "989581186": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2282, "wall_time": 684120, "cpu_time": 688753}, "308489481": {"goal_reached": 1, "observed_cost": 20, "visited_states": 2079, "wall_time": 714633, "cpu_time": 722577}, "62626168": {"goal_reached": 1, "observed_cost": 22, "visited_states": 3131, "wall_time": 1128771, "cpu_time": 1133403}, "65134483": {"goal_reached": 1, "observed_cost": 18, "visited_states": 9180, "wall_time": 850715624, "cpu_time": 850721575}, "259374190": {"goal_reached": 1, "observed_cost": 22, "visited_states": 7534, "wall_time": 6901661, "cpu_time": 6906267}, "1047899278": {"goal_reached": 1, "observed_cost": 24, "visited_states": 3093, "wall_time": 1007265, "cpu_time": 1015106}, "591091813": {"goal_reached": 1, "observed_cost": 22, "visited_states": 2561, "wall_time": 784445, "cpu_time": 789904}}, "ex_bw_11_myexbw_r17244": {"617365724": {"goal_reached": 1, "observed_cost": 54, "visited_states": 6910946, "wall_time": 1431954605, "cpu_time": 1431951825}, "801841760": {"goal_reached": 1, "observed_cost": 36, "visited_states": 7238492, "wall_time": 1602081507, "cpu_time": 1602077266}, "589238997": {"goal_reached": 1, "observed_cost": 32, "visited_states": 5518130, "wall_time": 1083215752, "cpu_time": 1083215543}, "130721830": {"goal_reached": 1, "observed_cost": 50, "visited_states": 5197261, "wall_time": 982476015, "cpu_time": 982479055}, "58627617": {"goal_reached": 1, "observed_cost": 68, "visited_states": 6306782, "wall_time": 1292403466, "cpu_time": 1292404993}, "266033959": {"goal_reached": 0, "observed_cost": 40, "visited_states": 4449882, "wall_time": 767924166, "cpu_time": 767929057}, "1031301444": {"goal_reached": 1, "observed_cost": 74, "visited_states": 6335399, "wall_time": 1335788551, "cpu_time": 1335775109}, "605389831": {"goal_reached": 1, "observed_cost": 70, "visited_states": 3985748, "wall_time": 816063882, "cpu_time": 816068351}, "586258637": {"goal_reached": 1, "observed_cost": 38, "visited_states": 5350645, "wall_time": 1038095230, "cpu_time": 1038098963}, "784723094": {"goal_reached": 1, "observed_cost": 40, "visited_states": 2917128, "wall_time": 570650713, "cpu_time": 570656766}, "953689136": {"goal_reached": 0, "observed_cost": 124, "visited_states": 6162591, "wall_time": 1224299589, "cpu_time": 1224301947}, "236182811": {"goal_reached": 1, "observed_cost": 38, "visited_states": 6032607, "wall_time": 1234644032, "cpu_time": 1234646080}, "688632975": {"goal_reached": 1, "observed_cost": 48, "visited_states": 6971811, "wall_time": 1515623018, "cpu_time": 1515622605}, "773686344": {"goal_reached": 1, "observed_cost": 78, "visited_states": 3208230, "wall_time": 647140200, "cpu_time": 647145290}, "28459985": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8252629, "wall_time": 1791508827, "cpu_time": 1791508586}, "821197863": {"goal_reached": 1, "observed_cost": 54, "visited_states": 4614287, "wall_time": 857787991, "cpu_time": 857791948}, "743241704": {"goal_reached": 1, "observed_cost": 36, "visited_states": 4042972, "wall_time": 756372645, "cpu_time": 756377419}, "468631414": {"goal_reached": 0, "observed_cost": 66, "visited_states": 5318084, "wall_time": 1101839465, "cpu_time": 1101842704}, "71844524": {"goal_reached": 1, "observed_cost": 48, "visited_states": 6821404, "wall_time": 1430981280, "cpu_time": 1430983279}, "873422325": {"goal_reached": 1, "observed_cost": 46, "visited_states": 3869132, "wall_time": 730325530, "cpu_time": 730330258}, "871389008": {"goal_reached": 1, "observed_cost": 70, "visited_states": 5306022, "wall_time": 1078342752, "cpu_time": 1078345107}, "391691356": {"goal_reached": 1, "observed_cost": 42, "visited_states": 5494251, "wall_time": 1075271536, "cpu_time": 1075274990}, "500565898": {"goal_reached": 1, "observed_cost": 38, "visited_states": 5125789, "wall_time": 1056165347, "cpu_time": 1056168504}, "476601508": {"goal_reached": 1, "observed_cost": 32, "visited_states": 3412156, "wall_time": 565159840, "cpu_time": 565165338}, "888192559": {"goal_reached": 1, "observed_cost": 90, "visited_states": 5393004, "wall_time": 1133241178, "cpu_time": 1133243978}, "623381086": {"goal_reached": 1, "observed_cost": 66, "visited_states": 4904927, "wall_time": 1013191270, "cpu_time": 1013194609}, "628247733": {"goal_reached": 0, "observed_cost": 132, "visited_states": 4792307, "wall_time": 891659854, "cpu_time": 891664037}, "702951240": {"goal_reached": 1, "observed_cost": 34, "visited_states": 4888257, "wall_time": 969604938, "cpu_time": 969608982}, "417742760": {"goal_reached": 1, "observed_cost": 48, "visited_states": 2955542, "wall_time": 581425551, "cpu_time": 581430990}, "94948163": {"goal_reached": 1, "observed_cost": 56, "visited_states": 6742581, "wall_time": 1323385360, "cpu_time": 1323388289}}, "ex_bw_5_p01": {"220353289": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 2846717, "cpu_time": 2854858}, "103100853": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 501616, "cpu_time": 509969}, "183566592": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 733022, "cpu_time": 741222}, "774159347": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 1782577, "cpu_time": 1791142}, "714114548": {"goal_reached": 1, "observed_cost": 10, "visited_states": 186, "wall_time": 891607, "cpu_time": 899023}, "641026290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 5378083, "cpu_time": 5385483}, "345406097": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 1193146, "cpu_time": 1201103}, "234592210": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 166807, "cpu_time": 174213}, "186616600": {"goal_reached": 0, "observed_cost": 2, "visited_states": 179, "wall_time": 662684, "cpu_time": 670099}, "120323907": {"goal_reached": 0, "observed_cost": 2, "visited_states": 179, "wall_time": 1787936, "cpu_time": 1795423}, "288765925": {"goal_reached": 1, "observed_cost": 10, "visited_states": 175, "wall_time": 140614, "cpu_time": 148286}, "670944974": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 345108, "cpu_time": 352251}, "15050586": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 1214528, "cpu_time": 1221664}, "133404573": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 1823753, "cpu_time": 1831259}, "677138436": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 1257297, "cpu_time": 1263825}, "421294066": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 803841, "cpu_time": 810949}, "94561341": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 703734, "cpu_time": 710637}, "838904995": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 104312, "cpu_time": 111249}, "765874553": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 383521, "cpu_time": 390656}, "501304864": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 682819, "cpu_time": 689862}, "438191237": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 616735, "cpu_time": 623673}, "1052159881": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 445281, "cpu_time": 452252}, "876090463": {"goal_reached": 0, "observed_cost": 2, "visited_states": 179, "wall_time": 146520, "cpu_time": 153289}, "897994609": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 917036, "cpu_time": 924481}, "488549882": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 498763, "cpu_time": 505432}, "214309259": {"goal_reached": 1, "observed_cost": 10, "visited_states": 174, "wall_time": 95416, "cpu_time": 102276}, "211574624": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 907168, "cpu_time": 914051}, "539805": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 451867, "cpu_time": 458985}, "822619261": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 884845, "cpu_time": 891578}, "742840470": {"goal_reached": 1, "observed_cost": 10, "visited_states": 179, "wall_time": 876962, "cpu_time": 883478}}, "ex_bw_5_p02": {"951392418": {"goal_reached": 1, "observed_cost": 12, "visited_states": 799, "wall_time": 1790000209, "cpu_time": 1790014127}, "867334686": {"goal_reached": 0, "observed_cost": 2, "visited_states": 809, "wall_time": 1790000201, "cpu_time": 1790013814}, "1063668395": {"goal_reached": 1, "observed_cost": 12, "visited_states": 809, "wall_time": 1790000397, "cpu_time": 1790013945}, "464777304": {"goal_reached": 1, "observed_cost": 12, "visited_states": 707, "wall_time": 1790000286, "cpu_time": 1790014165}, "520605279": {"goal_reached": 1, "observed_cost": 12, "visited_states": 713, "wall_time": 1790000252, "cpu_time": 1790014150}, "329384793": {"goal_reached": 0, "observed_cost": 2, "visited_states": 725, "wall_time": 1789999765, "cpu_time": 1790013401}, "553726266": {"goal_reached": 1, "observed_cost": 12, "visited_states": 702, "wall_time": 1790000405, "cpu_time": 1790014232}, "946658425": {"goal_reached": 0, "observed_cost": 4, "visited_states": 818, "wall_time": 1790000971, "cpu_time": 1790011617}, "1049149619": {"goal_reached": 0, "observed_cost": 4, "visited_states": 717, "wall_time": 1790024796, "cpu_time": 1790013428}, "851227880": {"goal_reached": 0, "observed_cost": 2, "visited_states": 818, "wall_time": 1789999980, "cpu_time": 1790013250}, "614562894": {"goal_reached": 0, "observed_cost": 2, "visited_states": 832, "wall_time": 1789999906, "cpu_time": 1790013255}, "308970853": {"goal_reached": 0, "observed_cost": 4, "visited_states": 819, "wall_time": 1790000503, "cpu_time": 1790013533}, "896724209": {"goal_reached": 0, "observed_cost": 4, "visited_states": 797, "wall_time": 1790000215, "cpu_time": 1790013365}, "845470774": {"goal_reached": 1, "observed_cost": 12, "visited_states": 813, "wall_time": 1790001018, "cpu_time": 1790013928}, "499850159": {"goal_reached": 1, "observed_cost": 12, "visited_states": 711, "wall_time": 1790000303, "cpu_time": 1790014210}, "747316313": {"goal_reached": 0, "observed_cost": 2, "visited_states": 803, "wall_time": 1790000008, "cpu_time": 1790013769}, "808824726": {"goal_reached": 1, "observed_cost": 12, "visited_states": 720, "wall_time": 1790000842, "cpu_time": 1790014110}, "127395592": {"goal_reached": 0, "observed_cost": 4, "visited_states": 718, "wall_time": 1789999990, "cpu_time": 1790013724}, "405871314": {"goal_reached": 0, "observed_cost": 2, "visited_states": 827, "wall_time": 1789999949, "cpu_time": 1790013355}, "678823307": {"goal_reached": 1, "observed_cost": 12, "visited_states": 826, "wall_time": 1790000390, "cpu_time": 1790014049}, "797511470": {"goal_reached": 0, "observed_cost": 2, "visited_states": 711, "wall_time": 1790000041, "cpu_time": 1790013457}, "186770466": {"goal_reached": 0, "observed_cost": 2, "visited_states": 695, "wall_time": 1790000632, "cpu_time": 1790013318}, "28270580": {"goal_reached": 0, "observed_cost": 2, "visited_states": 699, "wall_time": 1790021877, "cpu_time": 1790013632}, "1115354": {"goal_reached": 1, "observed_cost": 12, "visited_states": 810, "wall_time": 1790000441, "cpu_time": 1790013983}, "680126033": {"goal_reached": 0, "observed_cost": 4, "visited_states": 711, "wall_time": 1790000148, "cpu_time": 1790013804}, "961630752": {"goal_reached": 1, "observed_cost": 12, "visited_states": 709, "wall_time": 1790000371, "cpu_time": 1790014177}, "957027531": {"goal_reached": 1, "observed_cost": 12, "visited_states": 696, "wall_time": 1790000434, "cpu_time": 1790014326}, "899643190": {"goal_reached": 0, "observed_cost": 4, "visited_states": 812, "wall_time": 1790000905, "cpu_time": 1790013813}, "77555670": {"goal_reached": 1, "observed_cost": 12, "visited_states": 817, "wall_time": 1790000534, "cpu_time": 1790014323}, "433165117": {"goal_reached": 0, "observed_cost": 2, "visited_states": 811, "wall_time": 1789999813, "cpu_time": 1790013491}}, "ex_bw_6_p03": {"56069524": {"goal_reached": 0, "observed_cost": 2, "visited_states": 617, "wall_time": 1790000224, "cpu_time": 1790013958}, "139521832": {"goal_reached": 1, "observed_cost": 22, "visited_states": 713, "wall_time": 1790001172, "cpu_time": 1790014790}, "75816861": {"goal_reached": 1, "observed_cost": 24, "visited_states": 749, "wall_time": 1790001945, "cpu_time": 1790015655}, "542205294": {"goal_reached": 0, "observed_cost": 2, "visited_states": 666, "wall_time": 1790000299, "cpu_time": 1790013949}, "619010921": {"goal_reached": 1, "observed_cost": 42, "visited_states": 616, "wall_time": 1790001822, "cpu_time": 1790015916}, "675321455": {"goal_reached": 1, "observed_cost": 42, "visited_states": 629, "wall_time": 1790002715, "cpu_time": 1790014978}, "451126284": {"goal_reached": 1, "observed_cost": 48, "visited_states": 940, "wall_time": 1790023650, "cpu_time": 1790015125}, "59656527": {"goal_reached": 0, "observed_cost": 2, "visited_states": 640, "wall_time": 1790000069, "cpu_time": 1790013778}, "90854789": {"goal_reached": 1, "observed_cost": 62, "visited_states": 978, "wall_time": 1790001604, "cpu_time": 1790015163}, "157163998": {"goal_reached": 1, "observed_cost": 56, "visited_states": 650, "wall_time": 1790001357, "cpu_time": 1790015124}, "524544376": {"goal_reached": 0, "observed_cost": 2, "visited_states": 565, "wall_time": 1790000148, "cpu_time": 1790013931}, "696782931": {"goal_reached": 1, "observed_cost": 28, "visited_states": 658, "wall_time": 1790001796, "cpu_time": 1790014955}, "244349383": {"goal_reached": 0, "observed_cost": 2, "visited_states": 652, "wall_time": 1790000388, "cpu_time": 1790014510}, "159795456": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1107, "wall_time": 1790000127, "cpu_time": 1790014065}, "640257689": {"goal_reached": 1, "observed_cost": 26, "visited_states": 607, "wall_time": 1790001042, "cpu_time": 1790015040}, "392802671": {"goal_reached": 1, "observed_cost": 36, "visited_states": 714, "wall_time": 1790000908, "cpu_time": 1790014887}, "198654624": {"goal_reached": 1, "observed_cost": 40, "visited_states": 543, "wall_time": 1790000944, "cpu_time": 1790015052}, "1014329918": {"goal_reached": 1, "observed_cost": 14, "visited_states": 669, "wall_time": 1790001221, "cpu_time": 1790015122}, "601067492": {"goal_reached": 0, "observed_cost": 2, "visited_states": 862, "wall_time": 1789999985, "cpu_time": 1790013892}, "328503485": {"goal_reached": 0, "observed_cost": 2, "visited_states": 587, "wall_time": 1790001218, "cpu_time": 1790014306}, "342596120": {"goal_reached": 0, "observed_cost": 2, "visited_states": 653, "wall_time": 1790020625, "cpu_time": 1790013480}, "818114836": {"goal_reached": 0, "observed_cost": 2, "visited_states": 562, "wall_time": 1789999740, "cpu_time": 1790013835}, "978176706": {"goal_reached": 1, "observed_cost": 22, "visited_states": 703, "wall_time": 1790000971, "cpu_time": 1790014898}, "1005818348": {"goal_reached": 1, "observed_cost": 12, "visited_states": 836, "wall_time": 1790012842, "cpu_time": 1790014579}, "325808999": {"goal_reached": 0, "observed_cost": 2, "visited_states": 630, "wall_time": 1790000169, "cpu_time": 1790014127}, "45336342": {"goal_reached": 0, "observed_cost": 2, "visited_states": 605, "wall_time": 1790000522, "cpu_time": 1790013991}, "48857597": {"goal_reached": 0, "observed_cost": 2, "visited_states": 683, "wall_time": 1789999483, "cpu_time": 1790013786}, "243130880": {"goal_reached": 1, "observed_cost": 12, "visited_states": 916, "wall_time": 1790000578, "cpu_time": 1790014914}, "1065218784": {"goal_reached": 1, "observed_cost": 38, "visited_states": 628, "wall_time": 1790000762, "cpu_time": 1790014854}, "573769227": {"goal_reached": 1, "observed_cost": 16, "visited_states": 646, "wall_time": 1790000950, "cpu_time": 1790015153}}, "ex_bw_6_p04": {"808564028": {"goal_reached": 1, "observed_cost": 14, "visited_states": 727, "wall_time": 1790001128, "cpu_time": 1790015418}, "993449856": {"goal_reached": 0, "observed_cost": 2, "visited_states": 869, "wall_time": 1789999643, "cpu_time": 1790013907}, "937617205": {"goal_reached": 1, "observed_cost": 18, "visited_states": 920, "wall_time": 1790000523, "cpu_time": 1790014825}, "322395590": {"goal_reached": 0, "observed_cost": 2, "visited_states": 781, "wall_time": 1790000585, "cpu_time": 1790013615}, "394486721": {"goal_reached": 0, "observed_cost": 8, "visited_states": 895, "wall_time": 1790023165, "cpu_time": 1790014276}, "455519943": {"goal_reached": 0, "observed_cost": 2, "visited_states": 835, "wall_time": 1789999567, "cpu_time": 1790013749}, "696622244": {"goal_reached": 1, "observed_cost": 14, "visited_states": 840, "wall_time": 1790000939, "cpu_time": 1790015081}, "820539879": {"goal_reached": 1, "observed_cost": 14, "visited_states": 785, "wall_time": 1790000634, "cpu_time": 1790014761}, "906784045": {"goal_reached": 1, "observed_cost": 14, "visited_states": 933, "wall_time": 1790000933, "cpu_time": 1790015380}, "976755062": {"goal_reached": 0, "observed_cost": 2, "visited_states": 783, "wall_time": 1790000621, "cpu_time": 1790014008}, "740676048": {"goal_reached": 1, "observed_cost": 14, "visited_states": 934, "wall_time": 1790001195, "cpu_time": 1790015257}, "451815675": {"goal_reached": 1, "observed_cost": 18, "visited_states": 875, "wall_time": 1790000577, "cpu_time": 1790014885}, "1039548783": {"goal_reached": 1, "observed_cost": 14, "visited_states": 880, "wall_time": 1790000257, "cpu_time": 1790014773}, "987787688": {"goal_reached": 1, "observed_cost": 14, "visited_states": 768, "wall_time": 1790000697, "cpu_time": 1790015101}, "357545521": {"goal_reached": 1, "observed_cost": 14, "visited_states": 805, "wall_time": 1790000626, "cpu_time": 1790014946}, "604998087": {"goal_reached": 1, "observed_cost": 18, "visited_states": 743, "wall_time": 1790000766, "cpu_time": 1790015080}, "951124488": {"goal_reached": 0, "observed_cost": 10, "visited_states": 849, "wall_time": 1790000000, "cpu_time": 1790014122}, "252922518": {"goal_reached": 0, "observed_cost": 6, "visited_states": 862, "wall_time": 1790000790, "cpu_time": 1790014266}, "280344396": {"goal_reached": 0, "observed_cost": 2, "visited_states": 712, "wall_time": 1790024150, "cpu_time": 1790013992}, "552773653": {"goal_reached": 1, "observed_cost": 14, "visited_states": 969, "wall_time": 1790001281, "cpu_time": 1790015341}, "655205040": {"goal_reached": 1, "observed_cost": 14, "visited_states": 774, "wall_time": 1790000327, "cpu_time": 1790014577}, "61163964": {"goal_reached": 1, "observed_cost": 14, "visited_states": 836, "wall_time": 1790000946, "cpu_time": 1790015123}, "153875050": {"goal_reached": 1, "observed_cost": 14, "visited_states": 767, "wall_time": 1790001475, "cpu_time": 1790019064}, "144025924": {"goal_reached": 1, "observed_cost": 14, "visited_states": 942, "wall_time": 1790001569, "cpu_time": 1790015029}, "537742287": {"goal_reached": 1, "observed_cost": 14, "visited_states": 779, "wall_time": 1790000929, "cpu_time": 1790015180}, "836108222": {"goal_reached": 1, "observed_cost": 18, "visited_states": 799, "wall_time": 1790000500, "cpu_time": 1790014849}, "831502677": {"goal_reached": 0, "observed_cost": 2, "visited_states": 789, "wall_time": 1789999516, "cpu_time": 1790013968}, "1025235624": {"goal_reached": 1, "observed_cost": 14, "visited_states": 814, "wall_time": 1790000216, "cpu_time": 1790014786}, "203147848": {"goal_reached": 0, "observed_cost": 2, "visited_states": 947, "wall_time": 1789999427, "cpu_time": 1790013820}, "290799267": {"goal_reached": 1, "observed_cost": 18, "visited_states": 863, "wall_time": 1790000533, "cpu_time": 1790014844}}, "ex_bw_7_p05": {"363315369": {"goal_reached": 1, "observed_cost": 6, "visited_states": 109, "wall_time": 43292, "cpu_time": 51857}, "513843733": {"goal_reached": 1, "observed_cost": 6, "visited_states": 125, "wall_time": 54463, "cpu_time": 62967}, "309629600": {"goal_reached": 1, "observed_cost": 6, "visited_states": 99, "wall_time": 41711, "cpu_time": 49946}, "916531283": {"goal_reached": 1, "observed_cost": 6, "visited_states": 99, "wall_time": 42135, "cpu_time": 46543}, "840242772": {"goal_reached": 1, "observed_cost": 6, "visited_states": 85, "wall_time": 42267, "cpu_time": 47804}, "1051777874": {"goal_reached": 1, "observed_cost": 6, "visited_states": 73, "wall_time": 41374, "cpu_time": 49664}, "202631473": {"goal_reached": 1, "observed_cost": 6, "visited_states": 85, "wall_time": 41367, "cpu_time": 45799}, "360580210": {"goal_reached": 1, "observed_cost": 6, "visited_states": 97, "wall_time": 43229, "cpu_time": 49114}, "328865976": {"goal_reached": 1, "observed_cost": 6, "visited_states": 73, "wall_time": 41462, "cpu_time": 49751}, "531524835": {"goal_reached": 1, "observed_cost": 6, "visited_states": 97, "wall_time": 43290, "cpu_time": 47934}, "162767941": {"goal_reached": 1, "observed_cost": 6, "visited_states": 95, "wall_time": 52375, "cpu_time": 60657}, "1064852846": {"goal_reached": 1, "observed_cost": 6, "visited_states": 109, "wall_time": 43275, "cpu_time": 48019}, "408958202": {"goal_reached": 1, "observed_cost": 6, "visited_states": 85, "wall_time": 41534, "cpu_time": 49841}, "527828029": {"goal_reached": 1, "observed_cost": 6, "visited_states": 97, "wall_time": 42925, "cpu_time": 47605}, "819577764": {"goal_reached": 1, "observed_cost": 6, "visited_states": 73, "wall_time": 41920, "cpu_time": 50283}, "26868818": {"goal_reached": 1, "observed_cost": 6, "visited_states": 109, "wall_time": 42969, "cpu_time": 47610}, "489125789": {"goal_reached": 1, "observed_cost": 6, "visited_states": 97, "wall_time": 42464, "cpu_time": 50780}, "713375491": {"goal_reached": 1, "observed_cost": 6, "visited_states": 85, "wall_time": 42435, "cpu_time": 47089}, "891536089": {"goal_reached": 1, "observed_cost": 6, "visited_states": 102, "wall_time": 42198, "cpu_time": 50473}, "90496384": {"goal_reached": 1, "observed_cost": 6, "visited_states": 100, "wall_time": 43013, "cpu_time": 47743}, "43767589": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 52512, "cpu_time": 60826}, "640891945": {"goal_reached": 1, "observed_cost": 6, "visited_states": 110, "wall_time": 42927, "cpu_time": 47743}, "750618623": {"goal_reached": 1, "observed_cost": 6, "visited_states": 85, "wall_time": 42150, "cpu_time": 50391}, "755227857": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 53765, "cpu_time": 58577}, "94060122": {"goal_reached": 1, "observed_cost": 6, "visited_states": 109, "wall_time": 42344, "cpu_time": 50328}, "339970603": {"goal_reached": 1, "observed_cost": 6, "visited_states": 99, "wall_time": 42621, "cpu_time": 47488}, "337235136": {"goal_reached": 1, "observed_cost": 6, "visited_states": 99, "wall_time": 42357, "cpu_time": 50482}, "411938621": {"goal_reached": 1, "observed_cost": 6, "visited_states": 100, "wall_time": 43066, "cpu_time": 47760}, "697155549": {"goal_reached": 1, "observed_cost": 6, "visited_states": 104, "wall_time": 42315, "cpu_time": 50345}, "885214006": {"goal_reached": 1, "observed_cost": 6, "visited_states": 112, "wall_time": 43641, "cpu_time": 48253}}, "ex_bw_8_p06": {"997709275": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1259, "wall_time": 3211514, "cpu_time": 3207574}, "812693351": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1507, "wall_time": 2063290, "cpu_time": 2068044}, "1017415634": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1222, "wall_time": 2008343, "cpu_time": 2016548}, "410074401": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1388, "wall_time": 786654, "cpu_time": 795028}, "482673446": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1242, "wall_time": 587043, "cpu_time": 591603}, "274779680": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1364, "wall_time": 1478882, "cpu_time": 1487195}, "583269443": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1404, "wall_time": 1195211, "cpu_time": 1199887}, "1001263360": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1519, "wall_time": 2820754, "cpu_time": 2829138}, "1028263370": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1245, "wall_time": 839049, "cpu_time": 843840}, "830372241": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1355, "wall_time": 2429528, "cpu_time": 2437823}, "660844855": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1269, "wall_time": 179687, "cpu_time": 184019}, "296241180": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1349, "wall_time": 1331061, "cpu_time": 1336633}, "917512584": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1485, "wall_time": 1054778, "cpu_time": 1062962}, "832966991": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1407, "wall_time": 858187, "cpu_time": 863121}, "503961302": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1187, "wall_time": 2550822, "cpu_time": 2559061}, "793372960": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1224, "wall_time": 857423, "cpu_time": 862288}, "871850735": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1298, "wall_time": 1471254, "cpu_time": 1479693}, "72690289": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1360, "wall_time": 295961, "cpu_time": 300448}, "468965291": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1297, "wall_time": 1197341, "cpu_time": 1202644}, "733268210": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1169, "wall_time": 266029, "cpu_time": 270445}, "743162455": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1191, "wall_time": 1952024, "cpu_time": 1957513}, "149104987": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1290, "wall_time": 554753, "cpu_time": 559146}, "40735373": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1372, "wall_time": 2115284, "cpu_time": 2120739}, "64211363": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1383, "wall_time": 1029495, "cpu_time": 1033881}, "726346536": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1402, "wall_time": 1563179, "cpu_time": 1568992}, "982753113": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1139, "wall_time": 490630, "cpu_time": 498962}, "986306994": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1394, "wall_time": 766039, "cpu_time": 770991}, "912112207": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1352, "wall_time": 1000105, "cpu_time": 992625}, "123579055": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1214, "wall_time": 731739, "cpu_time": 737341}, "437476932": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1136, "wall_time": 1420884, "cpu_time": 1425416}}, "ex_bw_9_p07": {"664669699": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1666, "wall_time": 349193, "cpu_time": 353917}, "748252351": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1136, "wall_time": 301538, "cpu_time": 309741}, "541940746": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1132, "wall_time": 304183, "cpu_time": 308762}, "77129465": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1068, "wall_time": 289536, "cpu_time": 297967}, "2939134": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1495, "wall_time": 318990740, "cpu_time": 318996404}, "210310648": {"goal_reached": 1, "observed_cost": 12, "visited_states": 816, "wall_time": 278693, "cpu_time": 282977}, "1042950043": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2193, "wall_time": 366296, "cpu_time": 372097}, "659016408": {"goal_reached": 1, "observed_cost": 12, "visited_states": 704, "wall_time": 284907, "cpu_time": 289385}, "564385298": {"goal_reached": 1, "observed_cost": 12, "visited_states": 770, "wall_time": 283577, "cpu_time": 290408}, "764912201": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1969, "wall_time": 411687, "cpu_time": 416187}, "998927087": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1882, "wall_time": 316625, "cpu_time": 323554}, "222401476": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1028, "wall_time": 285888, "cpu_time": 290508}, "710539856": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2851, "wall_time": 346715, "cpu_time": 353681}, "760203927": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1062, "wall_time": 293391, "cpu_time": 297970}, "48237838": {"goal_reached": 1, "observed_cost": 12, "visited_states": 772, "wall_time": 322722632, "cpu_time": 322729652}, "866136824": {"goal_reached": 1, "observed_cost": 12, "visited_states": 529, "wall_time": 267225, "cpu_time": 271655}, "790542647": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2231, "wall_time": 331424, "cpu_time": 338249}, "415035817": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1472, "wall_time": 318349806, "cpu_time": 318354822}, "119147635": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2638, "wall_time": 341069579, "cpu_time": 341075831}, "928846634": {"goal_reached": 1, "observed_cost": 12, "visited_states": 889, "wall_time": 288151, "cpu_time": 296080}, "815929743": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1857, "wall_time": 326871, "cpu_time": 334717}, "336261763": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1230, "wall_time": 296909, "cpu_time": 305005}, "511986005": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1441, "wall_time": 306402, "cpu_time": 314315}, "523899515": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1034, "wall_time": 292884, "cpu_time": 300815}, "933425392": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1878, "wall_time": 361758321, "cpu_time": 361767149}, "645547137": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1552, "wall_time": 308303, "cpu_time": 316482}, "639631978": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1336, "wall_time": 317680, "cpu_time": 325828}, "716464535": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1238, "wall_time": 294550, "cpu_time": 302703}, "464810359": {"goal_reached": 1, "observed_cost": 12, "visited_states": 667, "wall_time": 284392, "cpu_time": 292259}, "117081500": {"goal_reached": 1, "observed_cost": 12, "visited_states": 908, "wall_time": 287950, "cpu_time": 296048}}, "ex_bw_10_p08": {"681911833": {"goal_reached": 0, "observed_cost": 16, "visited_states": 204366, "wall_time": 1790029521, "cpu_time": 1790041683}, "597836965": {"goal_reached": 0, "observed_cost": 4, "visited_states": 196185, "wall_time": 1790027709, "cpu_time": 1790039738}, "796292112": {"goal_reached": 1, "observed_cost": 28, "visited_states": 207328, "wall_time": 1790060974, "cpu_time": 1790044524}, "195284707": {"goal_reached": 0, "observed_cost": 4, "visited_states": 185073, "wall_time": 1790025349, "cpu_time": 1790037988}, "253227236": {"goal_reached": 0, "observed_cost": 4, "visited_states": 191469, "wall_time": 1790026810, "cpu_time": 1790039186}, "62012898": {"goal_reached": 1, "observed_cost": 28, "visited_states": 207003, "wall_time": 1790032593, "cpu_time": 1790043936}, "823201665": {"goal_reached": 0, "observed_cost": 8, "visited_states": 206476, "wall_time": 1790028520, "cpu_time": 1790040867}, "679273154": {"goal_reached": 0, "observed_cost": 4, "visited_states": 211771, "wall_time": 1790029567, "cpu_time": 1790040671}, "781778440": {"goal_reached": 1, "observed_cost": 28, "visited_states": 200060, "wall_time": 1790031208, "cpu_time": 1790043781}, "581732947": {"goal_reached": 1, "observed_cost": 28, "visited_states": 193141, "wall_time": 1790030860, "cpu_time": 1790043113}, "884032245": {"goal_reached": 0, "observed_cost": 4, "visited_states": 220661, "wall_time": 1790029441, "cpu_time": 1790041794}, "41597918": {"goal_reached": 1, "observed_cost": 28, "visited_states": 209276, "wall_time": 1790034070, "cpu_time": 1790045948}, "627233354": {"goal_reached": 0, "observed_cost": 4, "visited_states": 206064, "wall_time": 1790028087, "cpu_time": 1790040258}, "578085517": {"goal_reached": 1, "observed_cost": 28, "visited_states": 208325, "wall_time": 1790032048, "cpu_time": 1790044525}, "232465684": {"goal_reached": 0, "observed_cost": 4, "visited_states": 216338, "wall_time": 1790029418, "cpu_time": 1790041291}, "1016797922": {"goal_reached": 1, "observed_cost": 28, "visited_states": 188642, "wall_time": 1790030700, "cpu_time": 1790043165}, "539332909": {"goal_reached": 1, "observed_cost": 28, "visited_states": 205683, "wall_time": 1790032148, "cpu_time": 1790045049}, "394779059": {"goal_reached": 0, "observed_cost": 4, "visited_states": 194594, "wall_time": 1790026629, "cpu_time": 1790039007}, "136389737": {"goal_reached": 0, "observed_cost": 4, "visited_states": 197257, "wall_time": 1790027427, "cpu_time": 1790038997}, "946223920": {"goal_reached": 1, "observed_cost": 28, "visited_states": 230305, "wall_time": 1790035061, "cpu_time": 1790047509}, "1067004309": {"goal_reached": 0, "observed_cost": 2, "visited_states": 197270, "wall_time": 1790055223, "cpu_time": 1790039213}, "456252057": {"goal_reached": 0, "observed_cost": 4, "visited_states": 206445, "wall_time": 1790028876, "cpu_time": 1790040493}, "297754959": {"goal_reached": 0, "observed_cost": 4, "visited_states": 218160, "wall_time": 1790028835, "cpu_time": 1790041733}, "268515937": {"goal_reached": 1, "observed_cost": 28, "visited_states": 192177, "wall_time": 1790029509, "cpu_time": 1790041867}, "949606634": {"goal_reached": 0, "observed_cost": 4, "visited_states": 212482, "wall_time": 1790029220, "cpu_time": 1790041492}, "692153499": {"goal_reached": 1, "observed_cost": 28, "visited_states": 197181, "wall_time": 1790031402, "cpu_time": 1790044101}, "689646192": {"goal_reached": 0, "observed_cost": 4, "visited_states": 194732, "wall_time": 1790026336, "cpu_time": 1790039208}, "630147469": {"goal_reached": 0, "observed_cost": 4, "visited_states": 201431, "wall_time": 1790027560, "cpu_time": 1790040124}, "344938861": {"goal_reached": 0, "observed_cost": 2, "visited_states": 214234, "wall_time": 1790028479, "cpu_time": 1790041294}, "163687814": {"goal_reached": 0, "observed_cost": 4, "visited_states": 197870, "wall_time": 1790027359, "cpu_time": 1790039523}}, "ex_bw_11_p09": {"511090320": {"goal_reached": 1, "observed_cost": 28, "visited_states": 38480, "wall_time": 590031502, "cpu_time": 590040907}, "359791660": {"goal_reached": 1, "observed_cost": 40, "visited_states": 39456, "wall_time": 1050762786, "cpu_time": 1050773670}, "430296217": {"goal_reached": 1, "observed_cost": 28, "visited_states": 39229, "wall_time": 410056271, "cpu_time": 410064865}, "1030780522": {"goal_reached": 1, "observed_cost": 40, "visited_states": 47933, "wall_time": 1426719514, "cpu_time": 1426731227}, "969164909": {"goal_reached": 1, "observed_cost": 44, "visited_states": 43015, "wall_time": 909284418, "cpu_time": 909280388}, "895583595": {"goal_reached": 1, "observed_cost": 48, "visited_states": 33851, "wall_time": 364230270, "cpu_time": 364238604}, "130201352": {"goal_reached": 1, "observed_cost": 56, "visited_states": 47129, "wall_time": 1790014040, "cpu_time": 1790026027}, "514808395": {"goal_reached": 1, "observed_cost": 26, "visited_states": 39254, "wall_time": 226815441, "cpu_time": 226823399}, "407586433": {"goal_reached": 1, "observed_cost": 48, "visited_states": 40976, "wall_time": 1790013358, "cpu_time": 1790025920}, "343880410": {"goal_reached": 1, "observed_cost": 132, "visited_states": 40697, "wall_time": 391773748, "cpu_time": 391782203}, "40041084": {"goal_reached": 1, "observed_cost": 26, "visited_states": 49618, "wall_time": 1081196196, "cpu_time": 1081207214}, "883491671": {"goal_reached": 1, "observed_cost": 26, "visited_states": 43988, "wall_time": 536298030, "cpu_time": 536307126}, "330394307": {"goal_reached": 0, "observed_cost": 2, "visited_states": 39661, "wall_time": 1174627328, "cpu_time": 1174638384}, "346511876": {"goal_reached": 0, "observed_cost": 2, "visited_states": 42266, "wall_time": 1790035163, "cpu_time": 1790020044}, "990420381": {"goal_reached": 1, "observed_cost": 34, "visited_states": 38455, "wall_time": 1363564048, "cpu_time": 1363575462}, "172532331": {"goal_reached": 1, "observed_cost": 56, "visited_states": 46062, "wall_time": 622093810, "cpu_time": 622103180}, "385231268": {"goal_reached": 1, "observed_cost": 88, "visited_states": 41904, "wall_time": 1090982653, "cpu_time": 1090993387}, "559178042": {"goal_reached": 0, "observed_cost": 2, "visited_states": 40758, "wall_time": 226501222, "cpu_time": 226509363}, "1056087264": {"goal_reached": 0, "observed_cost": 4, "visited_states": 40199, "wall_time": 21026069, "cpu_time": 21033912}, "246776761": {"goal_reached": 1, "observed_cost": 64, "visited_states": 41957, "wall_time": 864328182, "cpu_time": 864338299}, "155879708": {"goal_reached": 1, "observed_cost": 40, "visited_states": 36596, "wall_time": 541004267, "cpu_time": 541013225}, "769810960": {"goal_reached": 1, "observed_cost": 56, "visited_states": 38546, "wall_time": 1790012680, "cpu_time": 1790025663}, "661445062": {"goal_reached": 1, "observed_cost": 76, "visited_states": 46958, "wall_time": 534295440, "cpu_time": 534304191}, "651330280": {"goal_reached": 1, "observed_cost": 36, "visited_states": 39003, "wall_time": 453223812, "cpu_time": 453232555}, "239755363": {"goal_reached": 1, "observed_cost": 60, "visited_states": 39332, "wall_time": 1790013498, "cpu_time": 1790026422}, "529716242": {"goal_reached": 1, "observed_cost": 30, "visited_states": 45124, "wall_time": 1790013977, "cpu_time": 1790026956}, "533238521": {"goal_reached": 0, "observed_cost": 4, "visited_states": 43741, "wall_time": 1790007341, "cpu_time": 1790020357}, "324858116": {"goal_reached": 1, "observed_cost": 40, "visited_states": 44490, "wall_time": 1527566894, "cpu_time": 1527578851}, "576512484": {"goal_reached": 1, "observed_cost": 30, "visited_states": 38409, "wall_time": 499619101, "cpu_time": 499628084}, "1058149647": {"goal_reached": 1, "observed_cost": 38, "visited_states": 44329, "wall_time": 1790012464, "cpu_time": 1790025716}}, "ex_bw_12_p10": {"657203674": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1070994, "wall_time": 1790139216, "cpu_time": 1790148185}, "741032806": {"goal_reached": 0, "observed_cost": 10, "visited_states": 1082149, "wall_time": 1790142597, "cpu_time": 1790152789}, "553612243": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1096830, "wall_time": 1790141718, "cpu_time": 1790152386}, "69912864": {"goal_reached": 1, "observed_cost": 42, "visited_states": 1093357, "wall_time": 1790148650, "cpu_time": 1790159243}, "10417959": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1175105, "wall_time": 1790151416, "cpu_time": 1790161472}, "205208097": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1097777, "wall_time": 1790142741, "cpu_time": 1790152940}, "1050150978": {"goal_reached": 1, "observed_cost": 100, "visited_states": 1062882, "wall_time": 1790175437, "cpu_time": 1790157765}, "670426369": {"goal_reached": 1, "observed_cost": 42, "visited_states": 1060946, "wall_time": 1790147489, "cpu_time": 1790156735}, "554826187": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1074479, "wall_time": 1790142411, "cpu_time": 1790152488}, "757435792": {"goal_reached": 0, "observed_cost": 12, "visited_states": 1088167, "wall_time": 1790144462, "cpu_time": 1790154147}, "993543478": {"goal_reached": 1, "observed_cost": 50, "visited_states": 1102818, "wall_time": 1790152449, "cpu_time": 1790162708}, "234077213": {"goal_reached": 1, "observed_cost": 52, "visited_states": 1085481, "wall_time": 1790147976, "cpu_time": 1790158421}, "720098697": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1112881, "wall_time": 1790146043, "cpu_time": 1790156574}, "771614030": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1098432, "wall_time": 1790145065, "cpu_time": 1790153942}, "38937303": {"goal_reached": 1, "observed_cost": 76, "visited_states": 1048952, "wall_time": 1790145091, "cpu_time": 1790155647}, "856825121": {"goal_reached": 0, "observed_cost": 8, "visited_states": 1138037, "wall_time": 1790149228, "cpu_time": 1790159437}, "799839982": {"goal_reached": 1, "observed_cost": 46, "visited_states": 1073144, "wall_time": 1790147103, "cpu_time": 1790157744}, "403627632": {"goal_reached": 1, "observed_cost": 50, "visited_states": 1095342, "wall_time": 1790148921, "cpu_time": 1790159134}, "128459690": {"goal_reached": 1, "observed_cost": 52, "visited_states": 1079525, "wall_time": 1790145938, "cpu_time": 1790156212}, "938425587": {"goal_reached": 1, "observed_cost": 44, "visited_states": 1085238, "wall_time": 1790153642, "cpu_time": 1790163465}, "806368854": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1127776, "wall_time": 1790149259, "cpu_time": 1790158564}, "347659610": {"goal_reached": 1, "observed_cost": 80, "visited_states": 1083626, "wall_time": 1790182823, "cpu_time": 1790163800}, "506881676": {"goal_reached": 0, "observed_cost": 14, "visited_states": 1084065, "wall_time": 1790145596, "cpu_time": 1790155520}, "529022370": {"goal_reached": 0, "observed_cost": 18, "visited_states": 1133391, "wall_time": 1790153559, "cpu_time": 1790163747}, "923852585": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1053371, "wall_time": 1790141272, "cpu_time": 1790150610}, "650668888": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1125140, "wall_time": 1790147154, "cpu_time": 1790157710}, "647114163": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1147354, "wall_time": 1790153348, "cpu_time": 1790161219}, "705056334": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1124771, "wall_time": 1790150241, "cpu_time": 1790160707}, "453402286": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1116321, "wall_time": 1790146365, "cpu_time": 1790156350}, "105425477": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1074945, "wall_time": 1790142573, "cpu_time": 1790152668}}, "ex_bw_13_p11": {"954719544": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8917621, "wall_time": 1791577406, "cpu_time": 1791578111}, "870367108": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8991224, "wall_time": 1791535321, "cpu_time": 1791537072}, "1060409137": {"goal_reached": 1, "observed_cost": 34, "visited_states": 9059440, "wall_time": 1791652188, "cpu_time": 1791653037}, "467744194": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8886024, "wall_time": 1791524378, "cpu_time": 1791526444}, "525667269": {"goal_reached": 1, "observed_cost": 36, "visited_states": 8927423, "wall_time": 1791584502, "cpu_time": 1791586460}, "334546627": {"goal_reached": 0, "observed_cost": 2, "visited_states": 9006409, "wall_time": 1791518560, "cpu_time": 1791519447}, "559150240": {"goal_reached": 1, "observed_cost": 36, "visited_states": 9017887, "wall_time": 1791614125, "cpu_time": 1791596195}, "943593955": {"goal_reached": 0, "observed_cost": 6, "visited_states": 9132479, "wall_time": 1791580902, "cpu_time": 1791583592}, "1054475561": {"goal_reached": 0, "observed_cost": 2, "visited_states": 9195882, "wall_time": 1791631818, "cpu_time": 1791620395}, "854487410": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8912221, "wall_time": 1791593630, "cpu_time": 1791596067}, "619952596": {"goal_reached": 1, "observed_cost": 34, "visited_states": 8881806, "wall_time": 1791512425, "cpu_time": 1791514399}, "305676543": {"goal_reached": 1, "observed_cost": 36, "visited_states": 8901777, "wall_time": 1791525922, "cpu_time": 1791533422}, "891300203": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8711466, "wall_time": 1791459431, "cpu_time": 1791461981}, "842406316": {"goal_reached": 1, "observed_cost": 34, "visited_states": 9076866, "wall_time": 1791585048, "cpu_time": 1791587058}, "496623157": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8976437, "wall_time": 1791570320, "cpu_time": 1791571191}, "752476611": {"goal_reached": 1, "observed_cost": 36, "visited_states": 8855214, "wall_time": 1791568606, "cpu_time": 1791568365}, "812083724": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8928792, "wall_time": 1791533628, "cpu_time": 1791535402}, "130359954": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8812072, "wall_time": 1791577738, "cpu_time": 1791579627}, "409198408": {"goal_reached": 1, "observed_cost": 36, "visited_states": 9099507, "wall_time": 1791601423, "cpu_time": 1791603257}, "673497105": {"goal_reached": 0, "observed_cost": 6, "visited_states": 8777171, "wall_time": 1791526198, "cpu_time": 1791528048}, "802933428": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8993100, "wall_time": 1791566544, "cpu_time": 1791568622}, "192094648": {"goal_reached": 1, "observed_cost": 36, "visited_states": 8826236, "wall_time": 1791604187, "cpu_time": 1791586550}, "33397358": {"goal_reached": 1, "observed_cost": 38, "visited_states": 8839819, "wall_time": 1791585390, "cpu_time": 1791587518}, "4440384": {"goal_reached": 1, "observed_cost": 34, "visited_states": 9050906, "wall_time": 1791657692, "cpu_time": 1791659925}, "685450187": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8969295, "wall_time": 1791693077, "cpu_time": 1791692618}, "956536762": {"goal_reached": 0, "observed_cost": 2, "visited_states": 8800964, "wall_time": 1791661930, "cpu_time": 1791664663}, "962187601": {"goal_reached": 1, "observed_cost": 34, "visited_states": 9116512, "wall_time": 1791865558, "cpu_time": 1791867167}, "902673068": {"goal_reached": 1, "observed_cost": 36, "visited_states": 8924722, "wall_time": 1791714146, "cpu_time": 1791715811}, "80585292": {"goal_reached": 0, "observed_cost": 2, "visited_states": 9010543, "wall_time": 1791766466, "cpu_time": 1791766716}, "428037799": {"goal_reached": 1, "observed_cost": 36, "visited_states": 8907123, "wall_time": 1791793875, "cpu_time": 1791795766}}, "ex_bw_14_p12": {"385176421": {"goal_reached": 0, "observed_cost": 2, "visited_states": 11843888, "wall_time": 1792306985, "cpu_time": 1792308295}, "502411737": {"goal_reached": 0, "observed_cost": 28, "visited_states": 11941456, "wall_time": 1792372688, "cpu_time": 1792373752}, "287703404": {"goal_reached": 0, "observed_cost": 2, "visited_states": 11952464, "wall_time": 1792393921, "cpu_time": 1792395010}, "905165727": {"goal_reached": 0, "observed_cost": 4, "visited_states": 11962415, "wall_time": 1792420816, "cpu_time": 1792420879}, "826770840": {"goal_reached": 0, "observed_cost": 8, "visited_states": 11656510, "wall_time": 1792336516, "cpu_time": 1792337333}, "1038239902": {"goal_reached": 0, "observed_cost": 12, "visited_states": 11964715, "wall_time": 1792390250, "cpu_time": 1792390145}, "255949565": {"goal_reached": 0, "observed_cost": 2, "visited_states": 11906646, "wall_time": 1792425345, "cpu_time": 1792406644}, "372021182": {"goal_reached": 0, "observed_cost": 6, "visited_states": 11946220, "wall_time": 1792327211, "cpu_time": 1792327816}, "281578356": {"goal_reached": 0, "observed_cost": 26, "visited_states": 11997873, "wall_time": 1792408131, "cpu_time": 1792408176}, "486342447": {"goal_reached": 0, "observed_cost": 84, "visited_states": 11818784, "wall_time": 1792465566, "cpu_time": 1792465579}, "182531977": {"goal_reached": 0, "observed_cost": 156, "visited_states": 11921709, "wall_time": 1792551125, "cpu_time": 1792551763}, "1009438370": {"goal_reached": 0, "observed_cost": 18, "visited_states": 12069815, "wall_time": 1792428935, "cpu_time": 1792429726}, "456304438": {"goal_reached": 0, "observed_cost": 20, "visited_states": 11353088, "wall_time": 1792248147, "cpu_time": 1792248524}, "472160241": {"goal_reached": 0, "observed_cost": 10, "visited_states": 11864307, "wall_time": 1792409612, "cpu_time": 1792389601}, "864768104": {"goal_reached": 0, "observed_cost": 8, "visited_states": 11881618, "wall_time": 1792300263, "cpu_time": 1792300220}, "46886814": {"goal_reached": 0, "observed_cost": 6, "visited_states": 11877243, "wall_time": 1792348859, "cpu_time": 1792348708}, "511042641": {"goal_reached": 0, "observed_cost": 6, "visited_states": 11837901, "wall_time": 1792371901, "cpu_time": 1792371860}, "702000335": {"goal_reached": 0, "observed_cost": 14, "visited_states": 11666546, "wall_time": 1792349327, "cpu_time": 1792349609}, "913395989": {"goal_reached": 0, "observed_cost": 16, "visited_states": 11857870, "wall_time": 1792383408, "cpu_time": 1792384140}, "104222284": {"goal_reached": 0, "observed_cost": 4, "visited_states": 11893566, "wall_time": 1792363791, "cpu_time": 1792363519}, "29967593": {"goal_reached": 0, "observed_cost": 44, "visited_states": 11693038, "wall_time": 1792389167, "cpu_time": 1792369718}, "627159013": {"goal_reached": 0, "observed_cost": 14, "visited_states": 11926413, "wall_time": 1792291224, "cpu_time": 1792291861}, "804197427": {"goal_reached": 0, "observed_cost": 2, "visited_states": 11979078, "wall_time": 1792314542, "cpu_time": 1792315214}, "777080605": {"goal_reached": 0, "observed_cost": 70, "visited_states": 11773549, "wall_time": 1792292458, "cpu_time": 1792293680}, "113880470": {"goal_reached": 0, "observed_cost": 6, "visited_states": 11836047, "wall_time": 1792254728, "cpu_time": 1792255157}, "386996711": {"goal_reached": 0, "observed_cost": 50, "visited_states": 11898893, "wall_time": 1792263300, "cpu_time": 1792265042}, "390815500": {"goal_reached": 0, "observed_cost": 8, "visited_states": 11883127, "wall_time": 1792186152, "cpu_time": 1792187286}, "467614961": {"goal_reached": 0, "observed_cost": 20, "visited_states": 11876172, "wall_time": 1792253977, "cpu_time": 1792236528}, "719268881": {"goal_reached": 0, "observed_cost": 2, "visited_states": 12034930, "wall_time": 1792110211, "cpu_time": 1792111962}, "932305146": {"goal_reached": 0, "observed_cost": 20, "visited_states": 12003591, "wall_time": 1792122308, "cpu_time": 1792125056}}, "ex_bw_15_p13": {"907188373": {"goal_reached": 1, "observed_cost": 42, "visited_states": 2955954, "wall_time": 1790451924, "cpu_time": 1790454844}, "1024850473": {"goal_reached": 0, "observed_cost": 167, "visited_states": 2608416, "wall_time": 1790477454, "cpu_time": 1790480967}, "834783900": {"goal_reached": 0, "observed_cost": 28, "visited_states": 2698416, "wall_time": 1790431483, "cpu_time": 1790434569}, "353661039": {"goal_reached": 0, "observed_cost": 154, "visited_states": 2725960, "wall_time": 1790499200, "cpu_time": 1790503071}, "295718504": {"goal_reached": 1, "observed_cost": 44, "visited_states": 2804259, "wall_time": 1790497820, "cpu_time": 1790429755}, "486900590": {"goal_reached": 1, "observed_cost": 48, "visited_states": 2823269, "wall_time": 1790446115, "cpu_time": 1790425931}, "799453453": {"goal_reached": 1, "observed_cost": 40, "visited_states": 2735058, "wall_time": 1790454417, "cpu_time": 1790424744}, "919297102": {"goal_reached": 0, "observed_cost": 4, "visited_states": 2575126, "wall_time": 1790363745, "cpu_time": 1790367763}, "808403076": {"goal_reached": 0, "observed_cost": 176, "visited_states": 2652280, "wall_time": 1790476053, "cpu_time": 1790480273}, "1008415967": {"goal_reached": 0, "observed_cost": 6, "visited_states": 2855985, "wall_time": 1790399742, "cpu_time": 1790403067}, "705100921": {"goal_reached": 0, "observed_cost": 6, "visited_states": 2702230, "wall_time": 1790379678, "cpu_time": 1790384310}, "483198290": {"goal_reached": 0, "observed_cost": 56, "visited_states": 2772048, "wall_time": 1790422343, "cpu_time": 1790426577}, "1003842758": {"goal_reached": 0, "observed_cost": 38, "visited_states": 2697520, "wall_time": 1790402253, "cpu_time": 1790406347}, "1019436033": {"goal_reached": 0, "observed_cost": 166, "visited_states": 2736107, "wall_time": 1790476729, "cpu_time": 1790477695}, "325884824": {"goal_reached": 0, "observed_cost": 4, "visited_states": 2690396, "wall_time": 1790386103, "cpu_time": 1790389024}, "573351022": {"goal_reached": 1, "observed_cost": 42, "visited_states": 2773087, "wall_time": 1790418861, "cpu_time": 1790421379}, "1049767841": {"goal_reached": 1, "observed_cost": 40, "visited_states": 2692757, "wall_time": 1790408335, "cpu_time": 1790410637}, "154167103": {"goal_reached": 1, "observed_cost": 46, "visited_states": 2752871, "wall_time": 1790409886, "cpu_time": 1790412889}, "378968805": {"goal_reached": 1, "observed_cost": 40, "visited_states": 2640068, "wall_time": 1790406414, "cpu_time": 1790409796}, "651265468": {"goal_reached": 0, "observed_cost": 4, "visited_states": 2732699, "wall_time": 1790383859, "cpu_time": 1790387029}, "556699417": {"goal_reached": 0, "observed_cost": 154, "visited_states": 2654473, "wall_time": 1790444590, "cpu_time": 1790445536}, "92693525": {"goal_reached": 0, "observed_cost": 646, "visited_states": 2583736, "wall_time": 1790634624, "cpu_time": 1790634635}, "252239811": {"goal_reached": 0, "observed_cost": 77, "visited_states": 2897946, "wall_time": 1790462031, "cpu_time": 1790464119}, "246842605": {"goal_reached": 0, "observed_cost": 172, "visited_states": 2769192, "wall_time": 1790475409, "cpu_time": 1790476237}, "640575078": {"goal_reached": 0, "observed_cost": 36, "visited_states": 2738488, "wall_time": 1790433380, "cpu_time": 1790434909}, "938922519": {"goal_reached": 0, "observed_cost": 156, "visited_states": 2740387, "wall_time": 1790505751, "cpu_time": 1790486831}, "934057212": {"goal_reached": 1, "observed_cost": 42, "visited_states": 2725318, "wall_time": 1790417139, "cpu_time": 1790419304}, "993588993": {"goal_reached": 0, "observed_cost": 536, "visited_states": 2632398, "wall_time": 1790600090, "cpu_time": 1790602103}, "171501537": {"goal_reached": 0, "observed_cost": 6, "visited_states": 2749723, "wall_time": 1790417648, "cpu_time": 1790418363}, "393614090": {"goal_reached": 0, "observed_cost": 56, "visited_states": 2597044, "wall_time": 1790455507, "cpu_time": 1790454864}}, "ex_bw_16_p14": {"1033643499": {"goal_reached": 0, "observed_cost": 4, "visited_states": 10856071, "wall_time": 1792153044, "cpu_time": 1792152018}, "916146007": {"goal_reached": 0, "observed_cost": 118, "visited_states": 10762501, "wall_time": 1792269753, "cpu_time": 1792269129}, "978286562": {"goal_reached": 0, "observed_cost": 64, "visited_states": 10762717, "wall_time": 1792116098, "cpu_time": 1792115482}, "513461521": {"goal_reached": 0, "observed_cost": 154, "visited_states": 10644121, "wall_time": 1792366653, "cpu_time": 1792365970}, "439284502": {"goal_reached": 0, "observed_cost": 6, "visited_states": 10615036, "wall_time": 1792092092, "cpu_time": 1792088726}, "378224144": {"goal_reached": 0, "observed_cost": 114, "visited_states": 9317929, "wall_time": 1791800285, "cpu_time": 1791799648}, "606604403": {"goal_reached": 0, "observed_cost": 100, "visited_states": 10770061, "wall_time": 1792185554, "cpu_time": 1792185096}, "1027989808": {"goal_reached": 0, "observed_cost": 60, "visited_states": 10767480, "wall_time": 1792502853, "cpu_time": 1792501549}, "1000472058": {"goal_reached": 0, "observed_cost": 74, "visited_states": 10793849, "wall_time": 1792188988, "cpu_time": 1792188244}, "932546977": {"goal_reached": 0, "observed_cost": 166, "visited_states": 10634788, "wall_time": 1792174096, "cpu_time": 1792173394}, "562577671": {"goal_reached": 0, "observed_cost": 116, "visited_states": 10734924, "wall_time": 1792187935, "cpu_time": 1792186852}, "390314028": {"goal_reached": 0, "observed_cost": 6, "visited_states": 10766613, "wall_time": 1792122781, "cpu_time": 1792119877}, "811323832": {"goal_reached": 0, "observed_cost": 18, "visited_states": 10302276, "wall_time": 1791965676, "cpu_time": 1791964919}, "927850879": {"goal_reached": 0, "observed_cost": 134, "visited_states": 10557096, "wall_time": 1792123459, "cpu_time": 1792122380}, "417474278": {"goal_reached": 0, "observed_cost": 96, "visited_states": 10761176, "wall_time": 1792165131, "cpu_time": 1792163849}, "698489104": {"goal_reached": 0, "observed_cost": 6, "visited_states": 10724416, "wall_time": 1792099299, "cpu_time": 1792098601}, "891065055": {"goal_reached": 0, "observed_cost": 56, "visited_states": 10759365, "wall_time": 1792132277, "cpu_time": 1792131750}, "46062145": {"goal_reached": 0, "observed_cost": 8, "visited_states": 10941704, "wall_time": 1792109758, "cpu_time": 1792109064}, "488122267": {"goal_reached": 0, "observed_cost": 86, "visited_states": 10103653, "wall_time": 1792046711, "cpu_time": 1792044255}, "761215170": {"goal_reached": 0, "observed_cost": 40, "visited_states": 10673825, "wall_time": 1792121504, "cpu_time": 1792121387}, "715141735": {"goal_reached": 0, "observed_cost": 14, "visited_states": 10764294, "wall_time": 1792073392, "cpu_time": 1792072910}, "235460971": {"goal_reached": 0, "observed_cost": 76, "visited_states": 10748912, "wall_time": 1792198777, "cpu_time": 1792197145}, "75915965": {"goal_reached": 0, "observed_cost": 36, "visited_states": 10516468, "wall_time": 1792048689, "cpu_time": 1792048128}, "87570835": {"goal_reached": 0, "observed_cost": 76, "visited_states": 10891288, "wall_time": 1792212435, "cpu_time": 1792190739}, "765516568": {"goal_reached": 0, "observed_cost": 6, "visited_states": 10656095, "wall_time": 1791960548, "cpu_time": 1791959856}, "1014525801": {"goal_reached": 0, "observed_cost": 10, "visited_states": 10691811, "wall_time": 1792023296, "cpu_time": 1792022677}, "1008871810": {"goal_reached": 0, "observed_cost": 181, "visited_states": 10651494, "wall_time": 1792231286, "cpu_time": 1792230348}, "817252991": {"goal_reached": 0, "observed_cost": 8, "visited_states": 10817429, "wall_time": 1792041234, "cpu_time": 1792040762}, "28727967": {"goal_reached": 0, "observed_cost": 42, "visited_states": 10906311, "wall_time": 1792107373, "cpu_time": 1792106072}, "486059636": {"goal_reached": 0, "observed_cost": 58, "visited_states": 10742768, "wall_time": 1792083757, "cpu_time": 1792082598}}, "ex_bw_17_p15": {"971968658": {"goal_reached": 0, "observed_cost": 180, "visited_states": 9778580, "wall_time": 1792147406, "cpu_time": 1792126044}, "854094382": {"goal_reached": 0, "observed_cost": 46, "visited_states": 9783989, "wall_time": 1791897964, "cpu_time": 1791897325}, "1044136603": {"goal_reached": 0, "observed_cost": 164, "visited_states": 9565560, "wall_time": 1791925860, "cpu_time": 1791924939}, "451541096": {"goal_reached": 0, "observed_cost": 4, "visited_states": 9864334, "wall_time": 1791973297, "cpu_time": 1791971525}, "509462127": {"goal_reached": 0, "observed_cost": 66, "visited_states": 9476052, "wall_time": 1792024983, "cpu_time": 1792024464}, "318245737": {"goal_reached": 0, "observed_cost": 48, "visited_states": 9744153, "wall_time": 1792057235, "cpu_time": 1792056542}, "542849290": {"goal_reached": 0, "observed_cost": 76, "visited_states": 9859964, "wall_time": 1791986070, "cpu_time": 1791985680}, "959894601": {"goal_reached": 0, "observed_cost": 52, "visited_states": 9757743, "wall_time": 1791930193, "cpu_time": 1791930053}, "1070778499": {"goal_reached": 0, "observed_cost": 6, "visited_states": 9527949, "wall_time": 1791806909, "cpu_time": 1791806507}, "870759640": {"goal_reached": 0, "observed_cost": 58, "visited_states": 9883843, "wall_time": 1792046147, "cpu_time": 1792025392}, "637236350": {"goal_reached": 0, "observed_cost": 36, "visited_states": 9830963, "wall_time": 1792012090, "cpu_time": 1792011842}, "321949013": {"goal_reached": 0, "observed_cost": 82, "visited_states": 9738015, "wall_time": 1792010554, "cpu_time": 1792010143}, "875095233": {"goal_reached": 0, "observed_cost": 152, "visited_states": 9702218, "wall_time": 1792076391, "cpu_time": 1792075019}, "859755526": {"goal_reached": 0, "observed_cost": 78, "visited_states": 9624230, "wall_time": 1792156774, "cpu_time": 1792047126}, "479269791": {"goal_reached": 0, "observed_cost": 74, "visited_states": 9794430, "wall_time": 1792102269, "cpu_time": 1792002798}, "768683113": {"goal_reached": 0, "observed_cost": 38, "visited_states": 9800732, "wall_time": 1792026051, "cpu_time": 1792002818}, "829400998": {"goal_reached": 0, "observed_cost": 132, "visited_states": 9550571, "wall_time": 1791973134, "cpu_time": 1791974407}, "114159416": {"goal_reached": 0, "observed_cost": 134, "visited_states": 9911434, "wall_time": 1792124735, "cpu_time": 1792125639}, "426447586": {"goal_reached": 0, "observed_cost": 56, "visited_states": 9719876, "wall_time": 1791914226, "cpu_time": 1791896182}, "690752955": {"goal_reached": 0, "observed_cost": 2, "visited_states": 9924907, "wall_time": 1791822559, "cpu_time": 1791824170}, "785581854": {"goal_reached": 0, "observed_cost": 4, "visited_states": 9869912, "wall_time": 1791778324, "cpu_time": 1791779515}, "175893522": {"goal_reached": 0, "observed_cost": 20, "visited_states": 9885452, "wall_time": 1791791782, "cpu_time": 1791791097}, "16078788": {"goal_reached": 0, "observed_cost": 80, "visited_states": 9467388, "wall_time": 1791886119, "cpu_time": 1791887387}, "21695722": {"goal_reached": 0, "observed_cost": 54, "visited_states": 9844348, "wall_time": 1791714475, "cpu_time": 1791717477}, "701754977": {"goal_reached": 0, "observed_cost": 50, "visited_states": 9995581, "wall_time": 1791828694, "cpu_time": 1791830490}, "940268048": {"goal_reached": 0, "observed_cost": 92, "visited_states": 9742703, "wall_time": 1791716871, "cpu_time": 1791720082}, "944839931": {"goal_reached": 0, "observed_cost": 106, "visited_states": 9908152, "wall_time": 1791605648, "cpu_time": 1791609235}, "885358342": {"goal_reached": 0, "observed_cost": 40, "visited_states": 9915608, "wall_time": 1791439758, "cpu_time": 1791443426}, "96825318": {"goal_reached": 0, "observed_cost": 20, "visited_states": 9719515, "wall_time": 1791395153, "cpu_time": 1791398306}, "411802381": {"goal_reached": 0, "observed_cost": 38, "visited_states": 9963278, "wall_time": 1791384505, "cpu_time": 1791388786}}}

==> results/prob-bl/results-exploding-blocksworld-2019-03-25T06_16_06.740257.json <==
{"ex_bw_5_myexbw_r11656": {"709992892": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1203, "wall_time": 264858, "cpu_time": 269159}, "559334144": {"goal_reached": 1, "observed_cost": 10, "visited_states": 831, "wall_time": 188458, "cpu_time": 192818}, "763556789": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1090, "wall_time": 242977, "cpu_time": 247417}, "156715334": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1250, "wall_time": 275894, "cpu_time": 281455}, "233011009": {"goal_reached": 1, "observed_cost": 10, "visited_states": 960, "wall_time": 219835, "cpu_time": 225897}, "21412423": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1115, "wall_time": 252776, "cpu_time": 261174}, "870680612": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1127, "wall_time": 251135, "cpu_time": 256512}, "713581927": {"goal_reached": 1, "observed_cost": 10, "visited_states": 807, "wall_time": 184186, "cpu_time": 188410}, "745306541": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1048, "wall_time": 230556, "cpu_time": 234869}, "542641654": {"goal_reached": 1, "observed_cost": 10, "visited_states": 711, "wall_time": 167143, "cpu_time": 171672}, "910542160": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1204, "wall_time": 266337, "cpu_time": 271690}, "9321595": {"goal_reached": 1, "observed_cost": 10, "visited_states": 922, "wall_time": 209692, "cpu_time": 215460}, "664163823": {"goal_reached": 1, "observed_cost": 10, "visited_states": 881, "wall_time": 206300, "cpu_time": 212345}, "545285416": {"goal_reached": 1, "observed_cost": 10, "visited_states": 996, "wall_time": 232230, "cpu_time": 238111}, "254780081": {"goal_reached": 1, "observed_cost": 10, "visited_states": 980, "wall_time": 221558, "cpu_time": 226532}, "1047502151": {"goal_reached": 1, "observed_cost": 10, "visited_states": 921, "wall_time": 209248, "cpu_time": 214217}, "584128136": {"goal_reached": 1, "observed_cost": 10, "visited_states": 821, "wall_time": 190086, "cpu_time": 195084}, "359882262": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1076, "wall_time": 234904, "cpu_time": 240024}, "181773260": {"goal_reached": 1, "observed_cost": 10, "visited_states": 738, "wall_time": 170477, "cpu_time": 176282}, "982695061": {"goal_reached": 1, "observed_cost": 10, "visited_states": 818, "wall_time": 193484, "cpu_time": 199557}, "1030600240": {"goal_reached": 1, "observed_cost": 10, "visited_states": 842, "wall_time": 204289, "cpu_time": 211146}, "432364860": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1339, "wall_time": 301052, "cpu_time": 306598}, "323741418": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1076, "wall_time": 243164, "cpu_time": 248611}, "318094788": {"goal_reached": 1, "observed_cost": 10, "visited_states": 913, "wall_time": 214801, "cpu_time": 220672}, "980246351": {"goal_reached": 1, "observed_cost": 10, "visited_states": 936, "wall_time": 214841, "cpu_time": 220528}, "733342526": {"goal_reached": 1, "observed_cost": 10, "visited_states": 857, "wall_time": 201254, "cpu_time": 207447}, "737127893": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1305, "wall_time": 285067, "cpu_time": 291517}, "662425128": {"goal_reached": 1, "observed_cost": 10, "visited_states": 923, "wall_time": 223383, "cpu_time": 230061}, "377216712": {"goal_reached": 1, "observed_cost": 10, "visited_states": 958, "wall_time": 219334, "cpu_time": 224840}, "188033571": {"goal_reached": 1, "observed_cost": 10, "visited_states": 914, "wall_time": 212171, "cpu_time": 217476}}, "ex_bw_5_myexbw_r25197": {"835019290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1191, "wall_time": 269496, "cpu_time": 274759}, "985792678": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1246, "wall_time": 270865, "cpu_time": 276320}, "907423763": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1143, "wall_time": 252200, "cpu_time": 257961}, "314804960": {"goal_reached": 1, "observed_cost": 10, "visited_states": 987, "wall_time": 234632, "cpu_time": 240763}, "376943847": {"goal_reached": 1, "observed_cost": 10, "visited_states": 828, "wall_time": 210923, "cpu_time": 218487}, "450001377": {"goal_reached": 1, "observed_cost": 10, "visited_states": 753, "wall_time": 187158, "cpu_time": 193129}, "678513538": {"goal_reached": 1, "observed_cost": 10, "visited_states": 927, "wall_time": 222700, "cpu_time": 228453}, "823961281": {"goal_reached": 1, "observed_cost": 10, "visited_states": 871, "wall_time": 217836, "cpu_time": 223273}, "939047435": {"goal_reached": 1, "observed_cost": 10, "visited_states": 796, "wall_time": 189472, "cpu_time": 194829}, "1003277904": {"goal_reached": 1, "observed_cost": 10, "visited_states": 961, "wall_time": 231525, "cpu_time": 237369}, "768673526": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1121, "wall_time": 259064, "cpu_time": 265383}, "454754269": {"goal_reached": 1, "observed_cost": 10, "visited_states": 877, "wall_time": 206906, "cpu_time": 213050}, "1006802505": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1108, "wall_time": 261247, "cpu_time": 265503}, "991209102": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1129, "wall_time": 272299, "cpu_time": 276910}, "347824407": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1382, "wall_time": 304852, "cpu_time": 309558}, "637230817": {"goal_reached": 1, "observed_cost": 10, "visited_states": 919, "wall_time": 211894, "cpu_time": 216895}, "960877870": {"goal_reached": 1, "observed_cost": 10, "visited_states": 950, "wall_time": 218850, "cpu_time": 224513}, "250060208": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1307, "wall_time": 286841, "cpu_time": 292796}, "289497194": {"goal_reached": 1, "observed_cost": 10, "visited_states": 867, "wall_time": 219677, "cpu_time": 227344}, "554073907": {"goal_reached": 1, "observed_cost": 10, "visited_states": 944, "wall_time": 224318, "cpu_time": 230345}, "653882774": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1000, "wall_time": 242480, "cpu_time": 248254}, "38903450": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1016, "wall_time": 231635, "cpu_time": 237269}, "148841804": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1318, "wall_time": 288187, "cpu_time": 294085}, "157384290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 983, "wall_time": 229034, "cpu_time": 235021}, "570006761": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1312, "wall_time": 293903, "cpu_time": 300115}, "807479448": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1087, "wall_time": 253518, "cpu_time": 258806}, "813395571": {"goal_reached": 1, "observed_cost": 10, "visited_states": 974, "wall_time": 225775, "cpu_time": 230192}, "1022299534": {"goal_reached": 1, "observed_cost": 10, "visited_states": 1010, "wall_time": 256028, "cpu_time": 260517}, "233774446": {"goal_reached": 1, "observed_cost": 10, "visited_states": 981, "wall_time": 227758, "cpu_time": 232645}, "279046533": {"goal_reached": 1, "observed_cost": 10, "visited_states": 990, "wall_time": 222080, "cpu_time": 227493}}, "ex_bw_5_myexbw_r11744": {"740807562": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6611, "wall_time": 2432921, "cpu_time": 2438987}, "656453942": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5713, "wall_time": 2357176, "cpu_time": 2363769}, "737444227": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5398, "wall_time": 2218850, "cpu_time": 2223951}, "253836144": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5982, "wall_time": 2264872, "cpu_time": 2270130}, "194315639": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5645, "wall_time": 2236885, "cpu_time": 2242760}, "120637553": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5845, "wall_time": 2533402, "cpu_time": 2540235}, "898890258": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6132, "wall_time": 2514674, "cpu_time": 2522108}, "754849617": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6479, "wall_time": 2674674, "cpu_time": 2681500}, "706349979": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5409, "wall_time": 2111777, "cpu_time": 2117960}, "640581568": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6229, "wall_time": 2533921, "cpu_time": 2540927}, "808695654": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6159, "wall_time": 2538279, "cpu_time": 2543314}, "116936269": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5765, "wall_time": 2241525, "cpu_time": 2246680}, "568338393": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5706, "wall_time": 2258326, "cpu_time": 2264359}, "653661982": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6493, "wall_time": 2827762, "cpu_time": 2834501}, "156881031": {"goal_reached": 1, "observed_cost": 12, "visited_states": 4999, "wall_time": 2069247, "cpu_time": 2076572}, "941223793": {"goal_reached": 1, "observed_cost": 12, "visited_states": 7465, "wall_time": 3137560, "cpu_time": 3143767}, "614950078": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6705, "wall_time": 2689275, "cpu_time": 2696006}, "319106080": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5464, "wall_time": 2326419, "cpu_time": 2333945}, "212062714": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6274, "wall_time": 2552688, "cpu_time": 2544106}, "1021628067": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6380, "wall_time": 2575763, "cpu_time": 2580853}, "991675398": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5589, "wall_time": 2187936, "cpu_time": 2193906}, "531836682": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6199, "wall_time": 2537294, "cpu_time": 2543690}, "356357340": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6039, "wall_time": 2373370, "cpu_time": 2380444}, "344182770": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6499, "wall_time": 2479731, "cpu_time": 2487291}, "1008414073": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5491, "wall_time": 2081857, "cpu_time": 2088779}, "767793416": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6870, "wall_time": 2854299, "cpu_time": 2861221}, "765059043": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5646, "wall_time": 2355794, "cpu_time": 2361076}, "554548254": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5500, "wall_time": 2133366, "cpu_time": 2138926}, "269331710": {"goal_reached": 1, "observed_cost": 12, "visited_states": 5876, "wall_time": 2283866, "cpu_time": 2289776}, "222517269": {"goal_reached": 1, "observed_cost": 12, "visited_states": 6606, "wall_time": 2759552, "cpu_time": 2765843}}, "ex_bw_6_myexbw_r23099": {"134222764": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2248, "wall_time": 549192, "cpu_time": 556371}, "50819344": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2219, "wall_time": 530052, "cpu_time": 535582}, "265503141": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1956, "wall_time": 480921, "cpu_time": 486761}, "721877846": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2320, "wall_time": 571985, "cpu_time": 578249}, "800245073": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1981, "wall_time": 482765, "cpu_time": 491062}, "588712023": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2147, "wall_time": 505425, "cpu_time": 509857}, "297024052": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2094, "wall_time": 497877, "cpu_time": 502186}, "148494199": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1711, "wall_time": 433091, "cpu_time": 437641}, "238930877": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1914, "wall_time": 498669, "cpu_time": 503567}, "34193382": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1925, "wall_time": 477106, "cpu_time": 482447}, "336885568": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2300, "wall_time": 543760, "cpu_time": 549624}, "585076331": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2392, "wall_time": 588946, "cpu_time": 597382}, "96987135": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1993, "wall_time": 479357, "cpu_time": 483679}, "47306552": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2218, "wall_time": 530849, "cpu_time": 535179}, "763236513": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2134, "wall_time": 535332, "cpu_time": 540051}, "473837399": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2366, "wall_time": 569637, "cpu_time": 574604}, "8430744": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2437, "wall_time": 567324, "cpu_time": 572576}, "925035526": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1917, "wall_time": 475361, "cpu_time": 481041}, "679743964": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2329, "wall_time": 548327, "cpu_time": 560156}, "415436421": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2288, "wall_time": 547643, "cpu_time": 553663}, "524026912": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2415, "wall_time": 591626, "cpu_time": 596919}, "999616300": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2220, "wall_time": 532978, "cpu_time": 538369}, "823809274": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2000, "wall_time": 483648, "cpu_time": 489231}, "816058324": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2145, "wall_time": 508960, "cpu_time": 514295}, "406646111": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1766, "wall_time": 451044, "cpu_time": 456859}, "165959982": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1897, "wall_time": 493082, "cpu_time": 505148}, "163454917": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2202, "wall_time": 510216, "cpu_time": 516392}, "86670392": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1954, "wall_time": 479976, "cpu_time": 485436}, "875195608": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1902, "wall_time": 476195, "cpu_time": 481659}, "694458419": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2309, "wall_time": 550042, "cpu_time": 555594}}, "ex_bw_6_myexbw_r12111": {"252868748": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 30537, "cpu_time": 35959}, "68491824": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 31177, "cpu_time": 36659}, "146877061": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 26850, "cpu_time": 38801}, "739545206": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 31258, "cpu_time": 37509}, "681619057": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 31384, "cpu_time": 36980}, "604332919": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 26084, "cpu_time": 31665}, "379998484": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 31688, "cpu_time": 36938}, "265010263": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 24446, "cpu_time": 29402}, "154116253": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 30677, "cpu_time": 35692}, "85710022": {"goal_reached": 1, "observed_cost": 6, "visited_states": 207, "wall_time": 52826, "cpu_time": 64769}, "319167584": {"goal_reached": 1, "observed_cost": 6, "visited_states": 99, "wall_time": 29436, "cpu_time": 35671}, "634250571": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 25328, "cpu_time": 31098}, "47549663": {"goal_reached": 1, "observed_cost": 6, "visited_states": 207, "wall_time": 48196, "cpu_time": 54361}, "96713752": {"goal_reached": 1, "observed_cost": 6, "visited_states": 177, "wall_time": 42752, "cpu_time": 47971}, "711752577": {"goal_reached": 1, "observed_cost": 6, "visited_states": 177, "wall_time": 41796, "cpu_time": 46446}, "455885943": {"goal_reached": 1, "observed_cost": 6, "visited_states": 177, "wall_time": 41931, "cpu_time": 47058}, "127061944": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 26072, "cpu_time": 34987}, "808486694": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 29685, "cpu_time": 34479}, "798391036": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 24424, "cpu_time": 28929}, "533816741": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 30499, "cpu_time": 35169}, "405696256": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 24927, "cpu_time": 29574}, "1015448588": {"goal_reached": 1, "observed_cost": 6, "visited_states": 207, "wall_time": 45656, "cpu_time": 50405}, "906510298": {"goal_reached": 1, "observed_cost": 6, "visited_states": 147, "wall_time": 36418, "cpu_time": 40981}, "934700276": {"goal_reached": 1, "observed_cost": 6, "visited_states": 147, "wall_time": 36439, "cpu_time": 44679}, "523142783": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 24479, "cpu_time": 28958}, "251015694": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 24268, "cpu_time": 28650}, "246183141": {"goal_reached": 1, "observed_cost": 6, "visited_states": 207, "wall_time": 46623, "cpu_time": 51427}, "37230360": {"goal_reached": 1, "observed_cost": 6, "visited_states": 83, "wall_time": 25138, "cpu_time": 29606}, "859310072": {"goal_reached": 1, "observed_cost": 6, "visited_states": 113, "wall_time": 29498, "cpu_time": 34016}, "779547411": {"goal_reached": 1, "observed_cost": 6, "visited_states": 207, "wall_time": 46923, "cpu_time": 52020}}, "ex_bw_6_myexbw_r3797": {"927660465": {"goal_reached": 1, "observed_cost": 50, "visited_states": 23340, "wall_time": 11921424, "cpu_time": 11928777}, "1011718925": {"goal_reached": 1, "observed_cost": 36, "visited_states": 16981, "wall_time": 8468957, "cpu_time": 8473970}, "815377336": {"goal_reached": 1, "observed_cost": 26, "visited_states": 22651, "wall_time": 11123170, "cpu_time": 11128294}, "340529483": {"goal_reached": 1, "observed_cost": 38, "visited_states": 21894, "wall_time": 11406843, "cpu_time": 11412826}, "284700492": {"goal_reached": 1, "observed_cost": 16, "visited_states": 16710, "wall_time": 8723059, "cpu_time": 8729980}, "475914826": {"goal_reached": 1, "observed_cost": 30, "visited_states": 16524, "wall_time": 8787885, "cpu_time": 8795369}, "788451369": {"goal_reached": 1, "observed_cost": 42, "visited_states": 25162, "wall_time": 12727145, "cpu_time": 12734596}, "932396394": {"goal_reached": 1, "observed_cost": 26, "visited_states": 22139, "wall_time": 11646939, "cpu_time": 11654745}, "829890976": {"goal_reached": 1, "observed_cost": 60, "visited_states": 22065, "wall_time": 10961231, "cpu_time": 10968366}, "1027823099": {"goal_reached": 1, "observed_cost": 38, "visited_states": 18771, "wall_time": 9727529, "cpu_time": 9735612}, "727620957": {"goal_reached": 1, "observed_cost": 42, "visited_states": 16897, "wall_time": 8595997, "cpu_time": 8602750}, "496329846": {"goal_reached": 1, "observed_cost": 50, "visited_states": 23580, "wall_time": 12250474, "cpu_time": 12257679}, "982322658": {"goal_reached": 1, "observed_cost": 20, "visited_states": 18350, "wall_time": 9733194, "cpu_time": 9740622}, "1033583909": {"goal_reached": 1, "observed_cost": 24, "visited_states": 17722, "wall_time": 9102945, "cpu_time": 9109512}, "305461948": {"goal_reached": 1, "observed_cost": 36, "visited_states": 17763, "wall_time": 8632127, "cpu_time": 8639352}, "594855242": {"goal_reached": 1, "observed_cost": 26, "visited_states": 24011, "wall_time": 12146466, "cpu_time": 12153866}, "1070222981": {"goal_reached": 1, "observed_cost": 66, "visited_states": 24822, "wall_time": 11843386, "cpu_time": 11849875}, "141035035": {"goal_reached": 1, "observed_cost": 32, "visited_states": 25108, "wall_time": 11940670, "cpu_time": 11947252}, "399440833": {"goal_reached": 1, "observed_cost": 24, "visited_states": 16910, "wall_time": 9254309, "cpu_time": 9261310}, "663348376": {"goal_reached": 1, "observed_cost": 30, "visited_states": 23717, "wall_time": 11738984, "cpu_time": 11745686}, "544665149": {"goal_reached": 1, "observed_cost": 24, "visited_states": 23234, "wall_time": 11985507, "cpu_time": 11993561}, "81659185": {"goal_reached": 1, "observed_cost": 54, "visited_states": 17505, "wall_time": 8962927, "cpu_time": 8969785}, "240172775": {"goal_reached": 1, "observed_cost": 16, "visited_states": 23038, "wall_time": 11318832, "cpu_time": 11326090}, "267314633": {"goal_reached": 1, "observed_cost": 38, "visited_states": 23424, "wall_time": 12139432, "cpu_time": 12146752}, "662046530": {"goal_reached": 1, "observed_cost": 18, "visited_states": 16594, "wall_time": 8306618, "cpu_time": 8315567}, "917418803": {"goal_reached": 1, "observed_cost": 22, "visited_states": 22358, "wall_time": 10772786, "cpu_time": 10780482}, "922023384": {"goal_reached": 1, "observed_cost": 42, "visited_states": 23156, "wall_time": 11919202, "cpu_time": 11932077}, "979408421": {"goal_reached": 1, "observed_cost": 36, "visited_states": 25331, "wall_time": 12295324, "cpu_time": 12302377}, "190875333": {"goal_reached": 1, "observed_cost": 32, "visited_states": 16845, "wall_time": 8340092, "cpu_time": 8347841}, "372142638": {"goal_reached": 1, "observed_cost": 20, "visited_states": 17350, "wall_time": 8578210, "cpu_time": 8585227}}, "ex_bw_7_myexbw_r20470": {"371418534": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1230, "wall_time": 481220, "cpu_time": 489036}, "488900378": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1747, "wall_time": 693855, "cpu_time": 697876}, "300955567": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1222, "wall_time": 463617, "cpu_time": 470609}, "891653468": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1306, "wall_time": 537328, "cpu_time": 544630}, "831632219": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1305, "wall_time": 472698, "cpu_time": 477844}, "1026850397": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1270, "wall_time": 498861, "cpu_time": 504482}, "261573694": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1347, "wall_time": 553005, "cpu_time": 559953}, "385524093": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1792, "wall_time": 729194, "cpu_time": 736779}, "270450103": {"goal_reached": 1, "observed_cost": 12, "visited_states": 997, "wall_time": 375992, "cpu_time": 381260}, "472566252": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1313, "wall_time": 525053, "cpu_time": 530257}, "171376970": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1389, "wall_time": 503566, "cpu_time": 509402}, "1023211617": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1533, "wall_time": 598090, "cpu_time": 605054}, "467964405": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1351, "wall_time": 508579, "cpu_time": 516178}, "485663026": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1451, "wall_time": 597902, "cpu_time": 603306}, "861759147": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1607, "wall_time": 614663, "cpu_time": 619296}, "35477853": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1234, "wall_time": 465743, "cpu_time": 471023}, "514052754": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1405, "wall_time": 530739, "cpu_time": 536907}, "687970828": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1433, "wall_time": 563135, "cpu_time": 570305}, "916940758": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1347, "wall_time": 565469, "cpu_time": 573662}, "115374223": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1709, "wall_time": 694370, "cpu_time": 698900}, "18838058": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1331, "wall_time": 525749, "cpu_time": 530109}, "632789286": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1326, "wall_time": 532009, "cpu_time": 536909}, "792273648": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1490, "wall_time": 606993, "cpu_time": 612775}, "780630494": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1317, "wall_time": 517219, "cpu_time": 524233}, "102734677": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1538, "wall_time": 597537, "cpu_time": 604920}, "398929700": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1504, "wall_time": 625328, "cpu_time": 634260}, "396192207": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1413, "wall_time": 558598, "cpu_time": 563379}, "453577266": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1136, "wall_time": 461228, "cpu_time": 465866}, "705239762": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1297, "wall_time": 501972, "cpu_time": 507047}, "927460921": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1286, "wall_time": 528379, "cpu_time": 534144}}, "ex_bw_7_myexbw_r17058": {"541932944": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14076, "wall_time": 6341152, "cpu_time": 6347973}, "726294316": {"goal_reached": 1, "observed_cost": 16, "visited_states": 16406, "wall_time": 8225162, "cpu_time": 8232664}, "664694681": {"goal_reached": 1, "observed_cost": 16, "visited_states": 16211, "wall_time": 7569470, "cpu_time": 7577018}, "55301482": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15494, "wall_time": 6948739, "cpu_time": 6954234}, "134212461": {"goal_reached": 1, "observed_cost": 16, "visited_states": 16633, "wall_time": 7602146, "cpu_time": 7608452}, "190457451": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15077, "wall_time": 7386653, "cpu_time": 7393678}, "972624904": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15113, "wall_time": 7495767, "cpu_time": 7506869}, "546634059": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15632, "wall_time": 7271616, "cpu_time": 7278682}, "644932993": {"goal_reached": 1, "observed_cost": 16, "visited_states": 13591, "wall_time": 6354827, "cpu_time": 6361440}, "709136858": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14622, "wall_time": 6555461, "cpu_time": 6562758}, "1012488572": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15848, "wall_time": 7290455, "cpu_time": 7296155}, "177381463": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14677, "wall_time": 6622061, "cpu_time": 6628296}, "764070339": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14722, "wall_time": 7120934, "cpu_time": 7128005}, "714930436": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14046, "wall_time": 7153562, "cpu_time": 7161405}, "87244445": {"goal_reached": 1, "observed_cost": 16, "visited_states": 13401, "wall_time": 6476615, "cpu_time": 6484191}, "879952235": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14383, "wall_time": 6878573, "cpu_time": 6885697}, "684559012": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15136, "wall_time": 7419062, "cpu_time": 7426671}, "527417914": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15267, "wall_time": 7254181, "cpu_time": 7260906}, "13189088": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15481, "wall_time": 7640879, "cpu_time": 7648301}, "814620857": {"goal_reached": 1, "observed_cost": 16, "visited_states": 14492, "wall_time": 6739574, "cpu_time": 6746533}, "930163228": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15510, "wall_time": 7056266, "cpu_time": 7063601}, "333037840": {"goal_reached": 1, "observed_cost": 16, "visited_states": 13521, "wall_time": 6093806, "cpu_time": 6100930}, "425163462": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15326, "wall_time": 7436844, "cpu_time": 7444680}, "417931752": {"goal_reached": 1, "observed_cost": 16, "visited_states": 13129, "wall_time": 5988202, "cpu_time": 5995238}, "812761955": {"goal_reached": 1, "observed_cost": 16, "visited_states": 16365, "wall_time": 7763093, "cpu_time": 7769951}, "564754194": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15132, "wall_time": 7324231, "cpu_time": 7331317}, "569586169": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15979, "wall_time": 7677717, "cpu_time": 7685075}, "761745924": {"goal_reached": 1, "observed_cost": 16, "visited_states": 16214, "wall_time": 7691108, "cpu_time": 7697583}, "476529380": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15944, "wall_time": 7135815, "cpu_time": 7143108}, "19510799": {"goal_reached": 1, "observed_cost": 16, "visited_states": 15603, "wall_time": 7554998, "cpu_time": 7563066}}, "ex_bw_7_myexbw_r2689": {"732217855": {"goal_reached": 1, "observed_cost": 44, "visited_states": 51698, "wall_time": 34530700, "cpu_time": 34538130}, "547595075": {"goal_reached": 1, "observed_cost": 68, "visited_states": 51240, "wall_time": 36028047, "cpu_time": 36035837}, "746034166": {"goal_reached": 1, "observed_cost": 30, "visited_states": 55644, "wall_time": 37400043, "cpu_time": 37407500}, "144845061": {"goal_reached": 1, "observed_cost": 96, "visited_states": 46936, "wall_time": 32103176, "cpu_time": 32111327}, "202774274": {"goal_reached": 1, "observed_cost": 40, "visited_states": 50978, "wall_time": 34949164, "cpu_time": 34957502}, "11786756": {"goal_reached": 1, "observed_cost": 42, "visited_states": 49824, "wall_time": 34944663, "cpu_time": 34953302}, "839968871": {"goal_reached": 1, "observed_cost": 46, "visited_states": 44197, "wall_time": 29818250, "cpu_time": 29831789}, "729613604": {"goal_reached": 1, "observed_cost": 24, "visited_states": 60035, "wall_time": 40491414, "cpu_time": 40499869}, "765008366": {"goal_reached": 1, "observed_cost": 70, "visited_states": 52068, "wall_time": 33559817, "cpu_time": 33568168}, "565013941": {"goal_reached": 1, "observed_cost": 22, "visited_states": 48121, "wall_time": 31186549, "cpu_time": 31195298}, "934323475": {"goal_reached": 1, "observed_cost": 138, "visited_states": 48181, "wall_time": 30345676, "cpu_time": 30354556}, "24861752": {"goal_reached": 1, "observed_cost": 48, "visited_states": 59342, "wall_time": 42067917, "cpu_time": 42076535}, "644036012": {"goal_reached": 1, "observed_cost": 54, "visited_states": 54769, "wall_time": 38108096, "cpu_time": 38116486}, "561317227": {"goal_reached": 1, "observed_cost": 32, "visited_states": 56283, "wall_time": 40082792, "cpu_time": 40091015}, "249217778": {"goal_reached": 1, "observed_cost": 42, "visited_states": 50081, "wall_time": 35092083, "cpu_time": 35100858}, "1067121924": {"goal_reached": 1, "observed_cost": 82, "visited_states": 56799, "wall_time": 39626723, "cpu_time": 39635100}, "589592267": {"goal_reached": 1, "observed_cost": 48, "visited_states": 58275, "wall_time": 39364525, "cpu_time": 39377482}, "344342101": {"goal_reached": 1, "observed_cost": 64, "visited_states": 50689, "wall_time": 35164209, "cpu_time": 35173009}, "186696591": {"goal_reached": 1, "observed_cost": 42, "visited_states": 50943, "wall_time": 34207672, "cpu_time": 34216488}, "996662486": {"goal_reached": 1, "observed_cost": 148, "visited_states": 47503, "wall_time": 29832665, "cpu_time": 29840951}, "1016649331": {"goal_reached": 1, "observed_cost": 40, "visited_states": 44412, "wall_time": 29614499, "cpu_time": 29622885}, "405814655": {"goal_reached": 1, "observed_cost": 22, "visited_states": 50872, "wall_time": 36542707, "cpu_time": 36551072}, "314476201": {"goal_reached": 1, "observed_cost": 40, "visited_states": 54472, "wall_time": 36822561, "cpu_time": 36831122}, "318823815": {"goal_reached": 1, "observed_cost": 44, "visited_states": 56991, "wall_time": 40997403, "cpu_time": 41005867}, "999833356": {"goal_reached": 1, "observed_cost": 130, "visited_states": 45230, "wall_time": 28616896, "cpu_time": 28625143}, "708873085": {"goal_reached": 1, "observed_cost": 32, "visited_states": 53611, "wall_time": 37450629, "cpu_time": 37459107}, "706399638": {"goal_reached": 1, "observed_cost": 56, "visited_states": 55901, "wall_time": 36735633, "cpu_time": 36744060}, "646884971": {"goal_reached": 1, "observed_cost": 62, "visited_states": 53965, "wall_time": 33722873, "cpu_time": 33731119}, "395230859": {"goal_reached": 1, "observed_cost": 38, "visited_states": 56263, "wall_time": 38482380, "cpu_time": 38490896}, "180374112": {"goal_reached": 1, "observed_cost": 102, "visited_states": 57115, "wall_time": 37750896, "cpu_time": 37759577}}, "ex_bw_8_myexbw_r15002": {"102496079": {"goal_reached": 1, "observed_cost": 62, "visited_states": 6374, "wall_time": 4914869, "cpu_time": 4923493}, "219977203": {"goal_reached": 1, "observed_cost": 36, "visited_states": 7282, "wall_time": 5482345, "cpu_time": 5491068}, "29926726": {"goal_reached": 1, "observed_cost": 80, "visited_states": 6250, "wall_time": 4378073, "cpu_time": 4386230}, "622665653": {"goal_reached": 1, "observed_cost": 72, "visited_states": 6961, "wall_time": 5078726, "cpu_time": 5087004}, "564732338": {"goal_reached": 1, "observed_cost": 196, "visited_states": 6412, "wall_time": 4693583, "cpu_time": 4701543}, "755821748": {"goal_reached": 1, "observed_cost": 74, "visited_states": 6516, "wall_time": 4540000, "cpu_time": 4548527}, "531619543": {"goal_reached": 1, "observed_cost": 42, "visited_states": 6690, "wall_time": 4568551, "cpu_time": 4576526}, "113390484": {"goal_reached": 1, "observed_cost": 42, "visited_states": 7313, "wall_time": 5575524, "cpu_time": 5583277}, "2502494": {"goal_reached": 1, "observed_cost": 34, "visited_states": 7954, "wall_time": 5865933, "cpu_time": 5874415}, "202529541": {"goal_reached": 1, "observed_cost": 86, "visited_states": 7030, "wall_time": 4960090, "cpu_time": 4968255}, "437228451": {"goal_reached": 1, "observed_cost": 36, "visited_states": 6427, "wall_time": 4509350, "cpu_time": 4517119}, "751069832": {"goal_reached": 1, "observed_cost": 80, "visited_states": 8103, "wall_time": 5774354, "cpu_time": 5781578}, "198968092": {"goal_reached": 1, "observed_cost": 78, "visited_states": 5849, "wall_time": 4143765, "cpu_time": 4151836}, "214578139": {"goal_reached": 1, "observed_cost": 154, "visited_states": 6656, "wall_time": 4939509, "cpu_time": 4948110}, "593884226": {"goal_reached": 1, "observed_cost": 38, "visited_states": 6773, "wall_time": 4549205, "cpu_time": 4557321}, "304466868": {"goal_reached": 1, "observed_cost": 72, "visited_states": 7882, "wall_time": 5582501, "cpu_time": 5590276}, "245055611": {"goal_reached": 1, "observed_cost": 78, "visited_states": 6182, "wall_time": 4296925, "cpu_time": 4305093}, "960039141": {"goal_reached": 1, "observed_cost": 56, "visited_states": 5685, "wall_time": 4074596, "cpu_time": 4081924}, "648017215": {"goal_reached": 1, "observed_cost": 94, "visited_states": 6594, "wall_time": 4932907, "cpu_time": 4941146}, "383314534": {"goal_reached": 1, "observed_cost": 104, "visited_states": 5809, "wall_time": 4068175, "cpu_time": 4076443}, "287826115": {"goal_reached": 1, "observed_cost": 82, "visited_states": 7532, "wall_time": 5244882, "cpu_time": 5252605}, "898567119": {"goal_reached": 1, "observed_cost": 28, "visited_states": 7147, "wall_time": 4984177, "cpu_time": 4992429}, "1057075225": {"goal_reached": 1, "observed_cost": 130, "visited_states": 6926, "wall_time": 4694116, "cpu_time": 4701383}, "1052764983": {"goal_reached": 1, "observed_cost": 62, "visited_states": 7752, "wall_time": 5730604, "cpu_time": 5738807}, "371657148": {"goal_reached": 1, "observed_cost": 58, "visited_states": 7003, "wall_time": 5329922, "cpu_time": 5338373}, "134200781": {"goal_reached": 1, "observed_cost": 106, "visited_states": 7203, "wall_time": 5337229, "cpu_time": 5345075}, "128318246": {"goal_reached": 1, "observed_cost": 42, "visited_states": 7206, "wall_time": 4765942, "cpu_time": 4773650}, "187799771": {"goal_reached": 1, "observed_cost": 62, "visited_states": 7249, "wall_time": 5262714, "cpu_time": 5270203}, "976324667": {"goal_reached": 1, "observed_cost": 66, "visited_states": 8227, "wall_time": 5661746, "cpu_time": 5669345}, "662666448": {"goal_reached": 1, "observed_cost": 64, "visited_states": 7009, "wall_time": 5160965, "cpu_time": 5168479}}, "ex_bw_8_myexbw_r16291": {"1037053899": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1288, "wall_time": 739159, "cpu_time": 746731}, "920079735": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1423, "wall_time": 864103, "cpu_time": 871751}, "973307330": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1539, "wall_time": 895183, "cpu_time": 900917}, "517392177": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1152, "wall_time": 655456, "cpu_time": 662227}, "442693942": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1348, "wall_time": 773044, "cpu_time": 780329}, "382153776": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1661, "wall_time": 954563, "cpu_time": 962634}, "610534995": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1436, "wall_time": 918754, "cpu_time": 923918}, "1024060176": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1791, "wall_time": 913483, "cpu_time": 918662}, "1005451226": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1760, "wall_time": 951479, "cpu_time": 957757}, "937001857": {"goal_reached": 1, "observed_cost": 12, "visited_states": 937, "wall_time": 553883, "cpu_time": 560851}, "566512423": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1089, "wall_time": 573386, "cpu_time": 581121}, "386904588": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1420, "wall_time": 912340, "cpu_time": 920762}, "806869912": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1136, "wall_time": 693971, "cpu_time": 698864}, "922872671": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1312, "wall_time": 772223, "cpu_time": 777232}, "414067910": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1683, "wall_time": 970511, "cpu_time": 976761}, "703468336": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1169, "wall_time": 687066, "cpu_time": 694080}, "894474495": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1596, "wall_time": 908999, "cpu_time": 916827}, "49467489": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1932, "wall_time": 1118646, "cpu_time": 1127114}, "492055995": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1492, "wall_time": 868358, "cpu_time": 872918}, "756232930": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1604, "wall_time": 940791, "cpu_time": 945848}, "720123975": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1051, "wall_time": 639247, "cpu_time": 645502}, "239391563": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1361, "wall_time": 855804, "cpu_time": 862726}, "80373917": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1600, "wall_time": 957000, "cpu_time": 964666}, "91501491": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1561, "wall_time": 918037, "cpu_time": 926251}, "770494776": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1390, "wall_time": 760435, "cpu_time": 764859}, "1010066761": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1200, "wall_time": 619741, "cpu_time": 624371}, "1013851042": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1270, "wall_time": 766365, "cpu_time": 772023}, "821706847": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1779, "wall_time": 1092355, "cpu_time": 1098870}, "33181887": {"goal_reached": 1, "observed_cost": 12, "visited_states": 908, "wall_time": 479891, "cpu_time": 487303}, "481600596": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2248, "wall_time": 1309811, "cpu_time": 1317667}}, "ex_bw_8_myexbw_r13175": {"719712482": {"goal_reached": 1, "observed_cost": 18, "visited_states": 97013, "wall_time": 101768876, "cpu_time": 101773443}, "568496734": {"goal_reached": 1, "observed_cost": 18, "visited_states": 112613, "wall_time": 108858788, "cpu_time": 108864438}, "758555371": {"goal_reached": 1, "observed_cost": 18, "visited_states": 105749, "wall_time": 110912033, "cpu_time": 110918812}, "165877784": {"goal_reached": 1, "observed_cost": 18, "visited_states": 104729, "wall_time": 110707283, "cpu_time": 110714841}, "223815199": {"goal_reached": 1, "observed_cost": 18, "visited_states": 110041, "wall_time": 108187245, "cpu_time": 108195133}, "32697113": {"goal_reached": 1, "observed_cost": 18, "visited_states": 98084, "wall_time": 100319473, "cpu_time": 100327912}, "861002106": {"goal_reached": 1, "observed_cost": 18, "visited_states": 114021, "wall_time": 114163966, "cpu_time": 114172313}, "708588601": {"goal_reached": 1, "observed_cost": 18, "visited_states": 109627, "wall_time": 110254752, "cpu_time": 110261904}, "752363763": {"goal_reached": 1, "observed_cost": 18, "visited_states": 95407, "wall_time": 106008167, "cpu_time": 106016501}, "552361128": {"goal_reached": 1, "observed_cost": 18, "visited_states": 103275, "wall_time": 103848276, "cpu_time": 103856765}, "921801742": {"goal_reached": 1, "observed_cost": 18, "visited_states": 118108, "wall_time": 121131396, "cpu_time": 121139649}, "3829029": {"goal_reached": 1, "observed_cost": 18, "visited_states": 94679, "wall_time": 101539897, "cpu_time": 101548333}, "656540849": {"goal_reached": 1, "observed_cost": 18, "visited_states": 108817, "wall_time": 108463470, "cpu_time": 108471995}, "540292214": {"goal_reached": 1, "observed_cost": 18, "visited_states": 117769, "wall_time": 117721804, "cpu_time": 117729262}, "261878767": {"goal_reached": 1, "observed_cost": 18, "visited_states": 104710, "wall_time": 107527458, "cpu_time": 107535511}, "1054592025": {"goal_reached": 1, "observed_cost": 18, "visited_states": 102649, "wall_time": 111368747, "cpu_time": 111375735}, "577062870": {"goal_reached": 1, "observed_cost": 18, "visited_states": 98452, "wall_time": 104256364, "cpu_time": 104264843}, "365367112": {"goal_reached": 1, "observed_cost": 18, "visited_states": 107752, "wall_time": 117175217, "cpu_time": 117183718}, "174191250": {"goal_reached": 1, "observed_cost": 18, "visited_states": 101518, "wall_time": 110821755, "cpu_time": 110830295}, "975629771": {"goal_reached": 1, "observed_cost": 18, "visited_states": 98793, "wall_time": 106499959, "cpu_time": 106509157}, "1037690734": {"goal_reached": 1, "observed_cost": 18, "visited_states": 99487, "wall_time": 106329657, "cpu_time": 106338678}, "426839138": {"goal_reached": 1, "observed_cost": 18, "visited_states": 102440, "wall_time": 108103922, "cpu_time": 108112713}, "335525812": {"goal_reached": 1, "observed_cost": 18, "visited_states": 110417, "wall_time": 120862257, "cpu_time": 120871048}, "306310298": {"goal_reached": 1, "observed_cost": 18, "visited_states": 109703, "wall_time": 121023107, "cpu_time": 121030060}, "987303441": {"goal_reached": 1, "observed_cost": 18, "visited_states": 107125, "wall_time": 114461630, "cpu_time": 114470410}, "721533536": {"goal_reached": 1, "observed_cost": 18, "visited_states": 110448, "wall_time": 118975493, "cpu_time": 118983669}, "727448715": {"goal_reached": 1, "observed_cost": 18, "visited_states": 97119, "wall_time": 107576434, "cpu_time": 107584904}, "667918198": {"goal_reached": 1, "observed_cost": 18, "visited_states": 112641, "wall_time": 114314623, "cpu_time": 114323022}, "382701462": {"goal_reached": 1, "observed_cost": 18, "visited_states": 108387, "wall_time": 113444676, "cpu_time": 113453310}, "193035133": {"goal_reached": 1, "observed_cost": 18, "visited_states": 102780, "wall_time": 107468706, "cpu_time": 107477300}}, "ex_bw_9_myexbw_r5445": {"482895557": {"goal_reached": 1, "observed_cost": 124, "visited_states": 296167, "wall_time": 325884196, "cpu_time": 325891526}, "399443065": {"goal_reached": 1, "observed_cost": 42, "visited_states": 260787, "wall_time": 285170555, "cpu_time": 285178169}, "454767820": {"goal_reached": 1, "observed_cost": 56, "visited_states": 286018, "wall_time": 307903602, "cpu_time": 307910851}, "1070501439": {"goal_reached": 1, "observed_cost": 36, "visited_states": 266848, "wall_time": 281526593, "cpu_time": 281534095}, "997896248": {"goal_reached": 1, "observed_cost": 50, "visited_states": 269608, "wall_time": 286952102, "cpu_time": 286959846}, "937393470": {"goal_reached": 1, "observed_cost": 46, "visited_states": 300899, "wall_time": 319702740, "cpu_time": 319710192}, "92032861": {"goal_reached": 1, "observed_cost": 66, "visited_states": 297097, "wall_time": 310278991, "cpu_time": 310286512}, "470917662": {"goal_reached": 1, "observed_cost": 60, "visited_states": 249993, "wall_time": 263305515, "cpu_time": 263313474}, "452312788": {"goal_reached": 1, "observed_cost": 48, "visited_states": 265857, "wall_time": 287243819, "cpu_time": 287247652}, "381799055": {"goal_reached": 1, "observed_cost": 32, "visited_states": 289441, "wall_time": 301456417, "cpu_time": 301463759}, "14418473": {"goal_reached": 1, "observed_cost": 82, "visited_states": 277819, "wall_time": 303955431, "cpu_time": 303963131}, "907541250": {"goal_reached": 1, "observed_cost": 46, "visited_states": 279315, "wall_time": 306524042, "cpu_time": 306531535}, "286233238": {"goal_reached": 1, "observed_cost": 48, "visited_states": 292337, "wall_time": 314199064, "cpu_time": 314206591}, "370778705": {"goal_reached": 1, "observed_cost": 26, "visited_states": 292059, "wall_time": 316187369, "cpu_time": 316194485}, "968254920": {"goal_reached": 1, "observed_cost": 34, "visited_states": 260626, "wall_time": 281675901, "cpu_time": 281683887}, "150362686": {"goal_reached": 1, "observed_cost": 38, "visited_states": 288848, "wall_time": 315462526, "cpu_time": 315470094}, "340316657": {"goal_reached": 1, "observed_cost": 50, "visited_states": 255941, "wall_time": 259151971, "cpu_time": 259159779}, "602577263": {"goal_reached": 1, "observed_cost": 66, "visited_states": 287059, "wall_time": 310261564, "cpu_time": 310269473}, "1011639477": {"goal_reached": 1, "observed_cost": 62, "visited_states": 294420, "wall_time": 305019329, "cpu_time": 305027148}, "202079212": {"goal_reached": 1, "observed_cost": 34, "visited_states": 278351, "wall_time": 288334191, "cpu_time": 288342291}, "200569161": {"goal_reached": 1, "observed_cost": 44, "visited_states": 292275, "wall_time": 325133513, "cpu_time": 325137012}, "794597957": {"goal_reached": 1, "observed_cost": 30, "visited_states": 245530, "wall_time": 252894816, "cpu_time": 252903306}, "634528147": {"goal_reached": 1, "observed_cost": 22, "visited_states": 294160, "wall_time": 317035756, "cpu_time": 317044169}, "611089085": {"goal_reached": 1, "observed_cost": 34, "visited_states": 282189, "wall_time": 295695422, "cpu_time": 295703686}, "217356342": {"goal_reached": 1, "observed_cost": 28, "visited_states": 258954, "wall_time": 278499900, "cpu_time": 278507804}, "489434183": {"goal_reached": 1, "observed_cost": 38, "visited_states": 278730, "wall_time": 296110646, "cpu_time": 296118623}, "494299820": {"goal_reached": 1, "observed_cost": 38, "visited_states": 292916, "wall_time": 315270434, "cpu_time": 315278234}, "300026193": {"goal_reached": 1, "observed_cost": 28, "visited_states": 268549, "wall_time": 291019160, "cpu_time": 291027122}, "551688625": {"goal_reached": 1, "observed_cost": 56, "visited_states": 298605, "wall_time": 314614000, "cpu_time": 314621840}, "1034743130": {"goal_reached": 1, "observed_cost": 42, "visited_states": 266039, "wall_time": 284540876, "cpu_time": 284548781}}, "ex_bw_9_myexbw_r25429": {"589735161": {"goal_reached": 1, "observed_cost": 20, "visited_states": 61607, "wall_time": 108505045, "cpu_time": 108514055}, "673302085": {"goal_reached": 1, "observed_cost": 20, "visited_states": 52987, "wall_time": 100714153, "cpu_time": 100721840}, "620099312": {"goal_reached": 1, "observed_cost": 20, "visited_states": 66056, "wall_time": 120730849, "cpu_time": 120739862}, "2116611": {"goal_reached": 1, "observed_cost": 20, "visited_states": 61901, "wall_time": 113149906, "cpu_time": 113159185}, "76837380": {"goal_reached": 1, "observed_cost": 20, "visited_states": 59771, "wall_time": 118188692, "cpu_time": 118197610}, "137477890": {"goal_reached": 1, "observed_cost": 20, "visited_states": 58775, "wall_time": 104120272, "cpu_time": 104129456}, "982682977": {"goal_reached": 1, "observed_cost": 20, "visited_states": 57997, "wall_time": 107812023, "cpu_time": 107821519}, "603938850": {"goal_reached": 1, "observed_cost": 20, "visited_states": 58869, "wall_time": 105951747, "cpu_time": 105959609}, "622558440": {"goal_reached": 1, "observed_cost": 20, "visited_states": 64780, "wall_time": 114217940, "cpu_time": 114227153}, "690948275": {"goal_reached": 1, "observed_cost": 20, "visited_states": 56521, "wall_time": 108642649, "cpu_time": 108652082}, "1060290581": {"goal_reached": 1, "observed_cost": 20, "visited_states": 71916, "wall_time": 136255322, "cpu_time": 136264480}, "167328062": {"goal_reached": 1, "observed_cost": 20, "visited_states": 54413, "wall_time": 100308195, "cpu_time": 100317522}, "786518186": {"goal_reached": 1, "observed_cost": 20, "visited_states": 61086, "wall_time": 118238853, "cpu_time": 118248285}, "704077933": {"goal_reached": 1, "observed_cost": 20, "visited_states": 57524, "wall_time": 105737201, "cpu_time": 105746289}, "106473460": {"goal_reached": 1, "observed_cost": 20, "visited_states": 63179, "wall_time": 116725164, "cpu_time": 116734686}, "924358658": {"goal_reached": 1, "observed_cost": 20, "visited_states": 61819, "wall_time": 111765424, "cpu_time": 111774976}, "732304333": {"goal_reached": 1, "observed_cost": 20, "visited_states": 59745, "wall_time": 112594876, "cpu_time": 112604276}, "470047571": {"goal_reached": 1, "observed_cost": 20, "visited_states": 60637, "wall_time": 115201791, "cpu_time": 115211400}, "60991113": {"goal_reached": 1, "observed_cost": 20, "visited_states": 55852, "wall_time": 110270676, "cpu_time": 110280065}, "870693328": {"goal_reached": 1, "observed_cost": 20, "visited_states": 53088, "wall_time": 95549459, "cpu_time": 95559168}, "874165109": {"goal_reached": 1, "observed_cost": 20, "visited_states": 58948, "wall_time": 110742880, "cpu_time": 110752272}, "280123513": {"goal_reached": 1, "observed_cost": 20, "visited_states": 58832, "wall_time": 101848021, "cpu_time": 101857580}, "440198063": {"goal_reached": 1, "observed_cost": 20, "visited_states": 61999, "wall_time": 119979875, "cpu_time": 119989070}, "461551745": {"goal_reached": 1, "observed_cost": 20, "visited_states": 59608, "wall_time": 114884821, "cpu_time": 114894428}, "857365002": {"goal_reached": 1, "observed_cost": 20, "visited_states": 66526, "wall_time": 127645843, "cpu_time": 127655082}, "583200379": {"goal_reached": 1, "observed_cost": 20, "visited_states": 58857, "wall_time": 116039095, "cpu_time": 116048497}, "580429968": {"goal_reached": 1, "observed_cost": 20, "visited_states": 52751, "wall_time": 105687860, "cpu_time": 105697458}, "772590445": {"goal_reached": 1, "observed_cost": 20, "visited_states": 61744, "wall_time": 112793030, "cpu_time": 112808530}, "520936333": {"goal_reached": 1, "observed_cost": 20, "visited_states": 60648, "wall_time": 108417665, "cpu_time": 108427111}, "37891942": {"goal_reached": 1, "observed_cost": 20, "visited_states": 60277, "wall_time": 115400951, "cpu_time": 115410013}}, "ex_bw_9_myexbw_r3457": {"869879184": {"goal_reached": 1, "observed_cost": 22, "visited_states": 443221, "wall_time": 924530453, "cpu_time": 924533772}, "954085164": {"goal_reached": 1, "observed_cost": 22, "visited_states": 430803, "wall_time": 888005863, "cpu_time": 888009434}, "873078681": {"goal_reached": 1, "observed_cost": 22, "visited_states": 447090, "wall_time": 938730674, "cpu_time": 938733782}, "283092330": {"goal_reached": 1, "observed_cost": 22, "visited_states": 481887, "wall_time": 975243858, "cpu_time": 975247100}, "342596461": {"goal_reached": 1, "observed_cost": 22, "visited_states": 436569, "wall_time": 907052530, "cpu_time": 907039781}, "416175723": {"goal_reached": 1, "observed_cost": 22, "visited_states": 456530, "wall_time": 939446915, "cpu_time": 939450518}, "711812104": {"goal_reached": 1, "observed_cost": 22, "visited_states": 476185, "wall_time": 1003087370, "cpu_time": 1003090820}, "855673163": {"goal_reached": 1, "observed_cost": 22, "visited_states": 473784, "wall_time": 994104020, "cpu_time": 994106807}, "904172929": {"goal_reached": 1, "observed_cost": 22, "visited_states": 482161, "wall_time": 964183733, "cpu_time": 964187202}, "969990618": {"goal_reached": 1, "observed_cost": 22, "visited_states": 422907, "wall_time": 884193575, "cpu_time": 884196769}, "801974652": {"goal_reached": 1, "observed_cost": 22, "visited_states": 511449, "wall_time": 1100148497, "cpu_time": 1100150118}, "419876951": {"goal_reached": 1, "observed_cost": 22, "visited_states": 512967, "wall_time": 1075444432, "cpu_time": 1075446005}, "1042201027": {"goal_reached": 1, "observed_cost": 22, "visited_states": 532681, "wall_time": 1153445605, "cpu_time": 1153426926}, "956860676": {"goal_reached": 1, "observed_cost": 22, "visited_states": 461907, "wall_time": 906267692, "cpu_time": 906270675}, "380063389": {"goal_reached": 1, "observed_cost": 22, "visited_states": 475160, "wall_time": 998345372, "cpu_time": 998347624}, "669479275": {"goal_reached": 1, "observed_cost": 22, "visited_states": 471202, "wall_time": 982425913, "cpu_time": 982428131}, "995752612": {"goal_reached": 1, "observed_cost": 22, "visited_states": 476922, "wall_time": 987587835, "cpu_time": 987590491}, "217821754": {"goal_reached": 1, "observed_cost": 22, "visited_states": 479315, "wall_time": 987391792, "cpu_time": 987394018}, "324882400": {"goal_reached": 1, "observed_cost": 22, "visited_states": 473182, "wall_time": 995751952, "cpu_time": 995754057}, "588927161": {"goal_reached": 1, "observed_cost": 22, "visited_states": 454031, "wall_time": 898704568, "cpu_time": 898707878}, "619010588": {"goal_reached": 1, "observed_cost": 22, "visited_states": 447241, "wall_time": 923974319, "cpu_time": 923976996}, "5091600": {"goal_reached": 1, "observed_cost": 22, "visited_states": 533270, "wall_time": 1156111377, "cpu_time": 1156092986}, "180554438": {"goal_reached": 1, "observed_cost": 22, "visited_states": 539246, "wall_time": 1130463365, "cpu_time": 1130464343}, "192762344": {"goal_reached": 1, "observed_cost": 22, "visited_states": 471678, "wall_time": 983668384, "cpu_time": 983671022}, "602256227": {"goal_reached": 1, "observed_cost": 22, "visited_states": 467803, "wall_time": 961932589, "cpu_time": 961935485}, "842860306": {"goal_reached": 1, "observed_cost": 22, "visited_states": 453089, "wall_time": 904547149, "cpu_time": 904550766}, "845627897": {"goal_reached": 1, "observed_cost": 22, "visited_states": 431066, "wall_time": 832452546, "cpu_time": 832456298}, "1056121348": {"goal_reached": 1, "observed_cost": 22, "visited_states": 433325, "wall_time": 856710565, "cpu_time": 856714012}, "267596516": {"goal_reached": 1, "observed_cost": 22, "visited_states": 429462, "wall_time": 890262533, "cpu_time": 890265176}, "314426895": {"goal_reached": 1, "observed_cost": 22, "visited_states": 517152, "wall_time": 1031732601, "cpu_time": 1031733166}}, "ex_bw_10_myexbw_r6836": {"109329801": {"goal_reached": 1, "observed_cost": 20, "visited_states": 19016, "wall_time": 21103825, "cpu_time": 21113854}, "226713397": {"goal_reached": 1, "observed_cost": 52, "visited_states": 19469, "wall_time": 20923096, "cpu_time": 20933006}, "22507392": {"goal_reached": 1, "observed_cost": 40, "visited_states": 19774, "wall_time": 21903521, "cpu_time": 21913134}, "629331315": {"goal_reached": 1, "observed_cost": 26, "visited_states": 12953, "wall_time": 13478125, "cpu_time": 13488033}, "557247348": {"goal_reached": 1, "observed_cost": 30, "visited_states": 16017, "wall_time": 16693626, "cpu_time": 16709223}, "764618354": {"goal_reached": 1, "observed_cost": 22, "visited_states": 19015, "wall_time": 20795837, "cpu_time": 20805641}, "523244561": {"goal_reached": 1, "observed_cost": 96, "visited_states": 16566, "wall_time": 17941840, "cpu_time": 17951718}, "106821970": {"goal_reached": 1, "observed_cost": 42, "visited_states": 17913, "wall_time": 19185715, "cpu_time": 19196057}, "12182936": {"goal_reached": 1, "observed_cost": 48, "visited_states": 18604, "wall_time": 19614213, "cpu_time": 19623912}, "210604483": {"goal_reached": 1, "observed_cost": 46, "visited_states": 17149, "wall_time": 18693560, "cpu_time": 18703711}, "445667685": {"goal_reached": 1, "observed_cost": 48, "visited_states": 18241, "wall_time": 19918307, "cpu_time": 19928143}, "744202318": {"goal_reached": 1, "observed_cost": 42, "visited_states": 18749, "wall_time": 20044393, "cpu_time": 20054538}, "188991962": {"goal_reached": 1, "observed_cost": 16, "visited_states": 17958, "wall_time": 18831929, "cpu_time": 18841631}, "206960925": {"goal_reached": 1, "observed_cost": 36, "visited_states": 16359, "wall_time": 18527816, "cpu_time": 18537627}, "603602564": {"goal_reached": 1, "observed_cost": 28, "visited_states": 18961, "wall_time": 20291974, "cpu_time": 20301512}, "314179954": {"goal_reached": 1, "observed_cost": 22, "visited_states": 15152, "wall_time": 16044216, "cpu_time": 16053826}, "235178685": {"goal_reached": 1, "observed_cost": 56, "visited_states": 18913, "wall_time": 20611588, "cpu_time": 20621431}, "967229987": {"goal_reached": 1, "observed_cost": 18, "visited_states": 20583, "wall_time": 21830866, "cpu_time": 21840190}, "637550585": {"goal_reached": 1, "observed_cost": 44, "visited_states": 17317, "wall_time": 19226587, "cpu_time": 19235828}, "373760160": {"goal_reached": 1, "observed_cost": 20, "visited_states": 20532, "wall_time": 21718696, "cpu_time": 21728627}, "297282053": {"goal_reached": 1, "observed_cost": 76, "visited_states": 18657, "wall_time": 20444982, "cpu_time": 20454910}, "890290441": {"goal_reached": 1, "observed_cost": 22, "visited_states": 18405, "wall_time": 20103511, "cpu_time": 20112423}, "1067350751": {"goal_reached": 1, "observed_cost": 38, "visited_states": 15732, "wall_time": 18285473, "cpu_time": 18295033}, "1042293233": {"goal_reached": 1, "observed_cost": 22, "visited_states": 17074, "wall_time": 18935277, "cpu_time": 18945020}, "381207418": {"goal_reached": 1, "observed_cost": 18, "visited_states": 17346, "wall_time": 19881986, "cpu_time": 19891704}, "123762443": {"goal_reached": 1, "observed_cost": 18, "visited_states": 16744, "wall_time": 17720605, "cpu_time": 17730085}, "121254368": {"goal_reached": 1, "observed_cost": 60, "visited_states": 17882, "wall_time": 20201492, "cpu_time": 20210987}, "195973661": {"goal_reached": 1, "observed_cost": 22, "visited_states": 16373, "wall_time": 17649979, "cpu_time": 17660536}, "984498941": {"goal_reached": 1, "observed_cost": 28, "visited_states": 14343, "wall_time": 15574635, "cpu_time": 15584219}, "669038102": {"goal_reached": 1, "observed_cost": 32, "visited_states": 15979, "wall_time": 18444284, "cpu_time": 18453283}}, "ex_bw_10_myexbw_r8620": {"597141828": {"goal_reached": 1, "observed_cost": 16, "visited_states": 7035, "wall_time": 11924531, "cpu_time": 11934328}, "680578040": {"goal_reached": 1, "observed_cost": 34, "visited_states": 7339, "wall_time": 12697609, "cpu_time": 12707374}, "608500557": {"goal_reached": 1, "observed_cost": 20, "visited_states": 4426, "wall_time": 7724838, "cpu_time": 7734457}, "9519550": {"goal_reached": 1, "observed_cost": 38, "visited_states": 5197, "wall_time": 8849630, "cpu_time": 8859354}, "69566393": {"goal_reached": 1, "observed_cost": 22, "visited_states": 4712, "wall_time": 7921909, "cpu_time": 7932068}, "142652095": {"goal_reached": 1, "observed_cost": 26, "visited_states": 4292, "wall_time": 7176026, "cpu_time": 7185575}, "975405276": {"goal_reached": 1, "observed_cost": 24, "visited_states": 5287, "wall_time": 8425290, "cpu_time": 8435144}, "592342431": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5286, "wall_time": 9031448, "cpu_time": 9040833}, "631927125": {"goal_reached": 1, "observed_cost": 34, "visited_states": 6718, "wall_time": 10676257, "cpu_time": 10686269}, "698221838": {"goal_reached": 1, "observed_cost": 18, "visited_states": 6151, "wall_time": 10269875, "cpu_time": 10279953}, "1065602472": {"goal_reached": 1, "observed_cost": 24, "visited_states": 6524, "wall_time": 11588105, "cpu_time": 11598145}, "155726979": {"goal_reached": 1, "observed_cost": 30, "visited_states": 7269, "wall_time": 12179274, "cpu_time": 12189390}, "777018647": {"goal_reached": 1, "observed_cost": 48, "visited_states": 6808, "wall_time": 11391052, "cpu_time": 11400337}, "692481488": {"goal_reached": 1, "observed_cost": 44, "visited_states": 5079, "wall_time": 9463369, "cpu_time": 9473465}, "115976777": {"goal_reached": 1, "observed_cost": 28, "visited_states": 5914, "wall_time": 9440266, "cpu_time": 9450624}, "933860799": {"goal_reached": 1, "observed_cost": 26, "visited_states": 5832, "wall_time": 10589334, "cpu_time": 10598362}, "722935408": {"goal_reached": 1, "observed_cost": 48, "visited_states": 6355, "wall_time": 11080892, "cpu_time": 11090479}, "481646318": {"goal_reached": 1, "observed_cost": 28, "visited_states": 6402, "wall_time": 11092432, "cpu_time": 11102229}, "51620660": {"goal_reached": 1, "observed_cost": 18, "visited_states": 5009, "wall_time": 8060220, "cpu_time": 8069873}, "861189229": {"goal_reached": 1, "observed_cost": 30, "visited_states": 5732, "wall_time": 10198473, "cpu_time": 10208643}, "883670728": {"goal_reached": 1, "observed_cost": 16, "visited_states": 6712, "wall_time": 11511861, "cpu_time": 11521669}, "268654020": {"goal_reached": 1, "observed_cost": 46, "visited_states": 6127, "wall_time": 10114117, "cpu_time": 10124321}, "445509138": {"goal_reached": 1, "observed_cost": 16, "visited_states": 6557, "wall_time": 11888008, "cpu_time": 11898331}, "456373564": {"goal_reached": 1, "observed_cost": 114, "visited_states": 7402, "wall_time": 11930372, "cpu_time": 11940436}, "866867127": {"goal_reached": 1, "observed_cost": 34, "visited_states": 6054, "wall_time": 11348238, "cpu_time": 11357296}, "578020294": {"goal_reached": 1, "observed_cost": 52, "visited_states": 6350, "wall_time": 11436805, "cpu_time": 11446363}, "573154605": {"goal_reached": 1, "observed_cost": 22, "visited_states": 6954, "wall_time": 11079489, "cpu_time": 11089008}, "784189136": {"goal_reached": 1, "observed_cost": 20, "visited_states": 6062, "wall_time": 10548675, "cpu_time": 10558604}, "532534832": {"goal_reached": 1, "observed_cost": 74, "visited_states": 5251, "wall_time": 9072297, "cpu_time": 9081916}, "49488603": {"goal_reached": 1, "observed_cost": 30, "visited_states": 7219, "wall_time": 12458668, "cpu_time": 12468444}}, "ex_bw_10_myexbw_r12458": {"212002989": {"goal_reached": 1, "observed_cost": 46, "visited_states": 191188, "wall_time": 646552252, "cpu_time": 646556452}, "128289297": {"goal_reached": 1, "observed_cost": 30, "visited_states": 189539, "wall_time": 621342435, "cpu_time": 621347143}, "192002724": {"goal_reached": 1, "observed_cost": 22, "visited_states": 185300, "wall_time": 635382392, "cpu_time": 635386786}, "799277143": {"goal_reached": 1, "observed_cost": 104, "visited_states": 185755, "wall_time": 660089821, "cpu_time": 660081329}, "722484816": {"goal_reached": 1, "observed_cost": 102, "visited_states": 197334, "wall_time": 658085390, "cpu_time": 658090288}, "666235734": {"goal_reached": 1, "observed_cost": 88, "visited_states": 212619, "wall_time": 747210425, "cpu_time": 747214357}, "353812789": {"goal_reached": 1, "observed_cost": 72, "visited_states": 204830, "wall_time": 685227196, "cpu_time": 685231972}, "209398902": {"goal_reached": 1, "observed_cost": 22, "visited_states": 205049, "wall_time": 717314220, "cpu_time": 717319340}, "178204860": {"goal_reached": 1, "observed_cost": 22, "visited_states": 198155, "wall_time": 685157185, "cpu_time": 685161361}, "111887591": {"goal_reached": 1, "observed_cost": 44, "visited_states": 206855, "wall_time": 715525396, "cpu_time": 715529486}, "280398913": {"goal_reached": 1, "observed_cost": 64, "visited_states": 204565, "wall_time": 709212287, "cpu_time": 709217285}, "645756266": {"goal_reached": 1, "observed_cost": 30, "visited_states": 197478, "wall_time": 697291790, "cpu_time": 697297249}, "23403774": {"goal_reached": 1, "observed_cost": 50, "visited_states": 197686, "wall_time": 679949285, "cpu_time": 679961752}, "108211257": {"goal_reached": 1, "observed_cost": 24, "visited_states": 208496, "wall_time": 721555689, "cpu_time": 721560402}, "702344096": {"goal_reached": 1, "observed_cost": 42, "visited_states": 202712, "wall_time": 696824587, "cpu_time": 696828950}, "412931158": {"goal_reached": 1, "observed_cost": 96, "visited_states": 192811, "wall_time": 667943409, "cpu_time": 667948758}, "69361561": {"goal_reached": 1, "observed_cost": 32, "visited_states": 197654, "wall_time": 696266524, "cpu_time": 696270988}, "864032519": {"goal_reached": 1, "observed_cost": 42, "visited_states": 200304, "wall_time": 694519056, "cpu_time": 694510455}, "740747997": {"goal_reached": 1, "observed_cost": 22, "visited_states": 206524, "wall_time": 696912579, "cpu_time": 696917602}, "476181892": {"goal_reached": 1, "observed_cost": 30, "visited_states": 203374, "wall_time": 720196388, "cpu_time": 720201294}, "463404833": {"goal_reached": 1, "observed_cost": 30, "visited_states": 201722, "wall_time": 684792067, "cpu_time": 684796530}, "1060508717": {"goal_reached": 1, "observed_cost": 42, "visited_states": 184520, "wall_time": 636278978, "cpu_time": 636282942}, "901296123": {"goal_reached": 1, "observed_cost": 46, "visited_states": 182332, "wall_time": 621849112, "cpu_time": 621854606}, "872871125": {"goal_reached": 1, "observed_cost": 28, "visited_states": 206637, "wall_time": 721820763, "cpu_time": 721824868}, "480122462": {"goal_reached": 1, "observed_cost": 48, "visited_states": 201020, "wall_time": 712852078, "cpu_time": 712856855}, "222732847": {"goal_reached": 1, "observed_cost": 28, "visited_states": 207808, "wall_time": 720581530, "cpu_time": 720586274}, "219997380": {"goal_reached": 1, "observed_cost": 22, "visited_states": 198248, "wall_time": 661352594, "cpu_time": 661358389}, "25724729": {"goal_reached": 1, "observed_cost": 30, "visited_states": 189420, "wall_time": 658582324, "cpu_time": 658587700}, "814258137": {"goal_reached": 1, "observed_cost": 50, "visited_states": 185466, "wall_time": 609356541, "cpu_time": 609362211}, "767976242": {"goal_reached": 1, "observed_cost": 54, "visited_states": 189016, "wall_time": 651911382, "cpu_time": 651916159}}, "ex_bw_11_myexbw_r5009": {"869810839": {"goal_reached": 1, "observed_cost": 34, "visited_states": 175919, "wall_time": 450804395, "cpu_time": 450811454}, "954146859": {"goal_reached": 1, "observed_cost": 44, "visited_states": 194312, "wall_time": 481768378, "cpu_time": 481766692}, "873140382": {"goal_reached": 1, "observed_cost": 74, "visited_states": 187171, "wall_time": 457139671, "cpu_time": 457146390}, "283028077": {"goal_reached": 1, "observed_cost": 84, "visited_states": 189396, "wall_time": 464489307, "cpu_time": 464496203}, "342529130": {"goal_reached": 1, "observed_cost": 58, "visited_states": 193790, "wall_time": 482706917, "cpu_time": 482715020}, "416242028": {"goal_reached": 1, "observed_cost": 144, "visited_states": 162837, "wall_time": 407363883, "cpu_time": 407370638}, "711748367": {"goal_reached": 1, "observed_cost": 136, "visited_states": 151031, "wall_time": 385873371, "cpu_time": 385881025}, "855737932": {"goal_reached": 1, "observed_cost": 70, "visited_states": 158236, "wall_time": 391693991, "cpu_time": 391701939}, "904239750": {"goal_reached": 1, "observed_cost": 132, "visited_states": 180475, "wall_time": 434167232, "cpu_time": 434174986}, "970059485": {"goal_reached": 1, "observed_cost": 46, "visited_states": 164792, "wall_time": 393352252, "cpu_time": 393359116}, "801908347": {"goal_reached": 1, "observed_cost": 150, "visited_states": 189769, "wall_time": 440481079, "cpu_time": 440488280}, "419946320": {"goal_reached": 1, "observed_cost": 64, "visited_states": 152811, "wall_time": 378414597, "cpu_time": 378416637}, "1042265796": {"goal_reached": 1, "observed_cost": 68, "visited_states": 153144, "wall_time": 376765096, "cpu_time": 376771947}, "956925443": {"goal_reached": 1, "observed_cost": 58, "visited_states": 190329, "wall_time": 457288991, "cpu_time": 457295380}, "379994522": {"goal_reached": 1, "observed_cost": 58, "visited_states": 171365, "wall_time": 410184984, "cpu_time": 410191930}, "669417068": {"goal_reached": 1, "observed_cost": 112, "visited_states": 140633, "wall_time": 348811425, "cpu_time": 348818714}, "995685795": {"goal_reached": 1, "observed_cost": 84, "visited_states": 170036, "wall_time": 427300534, "cpu_time": 427306912}, "217759037": {"goal_reached": 1, "observed_cost": 36, "visited_states": 182651, "wall_time": 441310852, "cpu_time": 441318232}, "324813031": {"goal_reached": 1, "observed_cost": 34, "visited_states": 190320, "wall_time": 447620304, "cpu_time": 447626962}, "588996542": {"goal_reached": 1, "observed_cost": 116, "visited_states": 188788, "wall_time": 454113879, "cpu_time": 454120252}, "618943771": {"goal_reached": 1, "observed_cost": 58, "visited_states": 191989, "wall_time": 458263352, "cpu_time": 458270332}, "5029399": {"goal_reached": 1, "observed_cost": 152, "visited_states": 182097, "wall_time": 433748161, "cpu_time": 433748362}, "180487617": {"goal_reached": 1, "observed_cost": 52, "visited_states": 189461, "wall_time": 436286541, "cpu_time": 436293358}, "192700143": {"goal_reached": 1, "observed_cost": 28, "visited_states": 157942, "wall_time": 385316017, "cpu_time": 385324302}, "602192996": {"goal_reached": 1, "observed_cost": 74, "visited_states": 160132, "wall_time": 390904948, "cpu_time": 390912469}, "842795029": {"goal_reached": 1, "observed_cost": 62, "visited_states": 168445, "wall_time": 411185157, "cpu_time": 411192574}, "845565694": {"goal_reached": 1, "observed_cost": 46, "visited_states": 160556, "wall_time": 394826270, "cpu_time": 394834272}, "1056058627": {"goal_reached": 1, "observed_cost": 52, "visited_states": 136534, "wall_time": 341879020, "cpu_time": 341887050}, "267533795": {"goal_reached": 1, "observed_cost": 82, "visited_states": 159652, "wall_time": 378886415, "cpu_time": 378894346}, "314362120": {"goal_reached": 1, "observed_cost": 32, "visited_states": 188138, "wall_time": 428099915, "cpu_time": 428106886}}, "ex_bw_11_myexbw_r27103": {"39834618": {"goal_reached": 1, "observed_cost": 18, "visited_states": 14203, "wall_time": 33275746, "cpu_time": 33286108}, "156807494": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12982, "wall_time": 30942693, "cpu_time": 30953080}, "93094387": {"goal_reached": 1, "observed_cost": 18, "visited_states": 18813, "wall_time": 33019029, "cpu_time": 33028557}, "559495936": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12957, "wall_time": 25822139, "cpu_time": 25831938}, "636290311": {"goal_reached": 1, "observed_cost": 18, "visited_states": 13192, "wall_time": 28653356, "cpu_time": 28662950}, "692635649": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12537, "wall_time": 27010731, "cpu_time": 27020301}, "468449890": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11981, "wall_time": 25518339, "cpu_time": 25527885}, "42342177": {"goal_reached": 1, "observed_cost": 18, "visited_states": 18687, "wall_time": 35428579, "cpu_time": 35438426}, "73534443": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11164, "wall_time": 23799341, "cpu_time": 23809187}, "139886512": {"goal_reached": 1, "observed_cost": 18, "visited_states": 10953, "wall_time": 22223111, "cpu_time": 22233068}, "508278550": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12950, "wall_time": 30359763, "cpu_time": 30369980}, "679497277": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12453, "wall_time": 26528746, "cpu_time": 26538237}, "261629865": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12970, "wall_time": 29269927, "cpu_time": 29280227}, "143529838": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11562, "wall_time": 25400275, "cpu_time": 25409657}, "656527607": {"goal_reached": 1, "observed_cost": 18, "visited_states": 15284, "wall_time": 34764694, "cpu_time": 34774784}, "375516929": {"goal_reached": 1, "observed_cost": 18, "visited_states": 14811, "wall_time": 33786826, "cpu_time": 33796586}, "182412494": {"goal_reached": 1, "observed_cost": 18, "visited_states": 13527, "wall_time": 27898724, "cpu_time": 27908965}, "1031613520": {"goal_reached": 1, "observed_cost": 18, "visited_states": 15063, "wall_time": 33255807, "cpu_time": 33252972}, "584831370": {"goal_reached": 1, "observed_cost": 18, "visited_states": 13894, "wall_time": 30808315, "cpu_time": 30818313}, "312266451": {"goal_reached": 1, "observed_cost": 18, "visited_states": 15460, "wall_time": 33041888, "cpu_time": 33051981}, "358859894": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11873, "wall_time": 25590635, "cpu_time": 25600290}, "835399546": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11705, "wall_time": 24347000, "cpu_time": 24356727}, "994415788": {"goal_reached": 1, "observed_cost": 18, "visited_states": 11745, "wall_time": 25905866, "cpu_time": 25914933}, "989581186": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12673, "wall_time": 25828445, "cpu_time": 25838324}, "308489481": {"goal_reached": 1, "observed_cost": 18, "visited_states": 13422, "wall_time": 28605535, "cpu_time": 28615195}, "62626168": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12317, "wall_time": 25763065, "cpu_time": 25773118}, "65134483": {"goal_reached": 1, "observed_cost": 18, "visited_states": 14734, "wall_time": 32953955, "cpu_time": 32963119}, "259374190": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12282, "wall_time": 22979332, "cpu_time": 22989376}, "1047899278": {"goal_reached": 1, "observed_cost": 18, "visited_states": 18962, "wall_time": 34174646, "cpu_time": 34184148}, "591091813": {"goal_reached": 1, "observed_cost": 18, "visited_states": 12319, "wall_time": 23185004, "cpu_time": 23194896}}, "ex_bw_11_myexbw_r17244": {"617365724": null, "801841760": null, "589238997": null, "130721830": null, "58627617": null, "266033959": null, "1031301444": null, "605389831": null, "586258637": null, "784723094": null, "953689136": null, "236182811": null, "688632975": null, "773686344": null, "28459985": null, "821197863": null, "743241704": null, "468631414": null, "71844524": null, "873422325": null, "871389008": null, "391691356": null, "500565898": null, "476601508": null, "888192559": null, "623381086": null, "628247733": null, "702951240": null, "417742760": null, "94948163": null}, "ex_bw_5_p01": {"220353289": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 20092, "cpu_time": 33546}, "103100853": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 23325, "cpu_time": 36946}, "183566592": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 23663, "cpu_time": 37531}, "774159347": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 22983, "cpu_time": 35546}, "714114548": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19538, "cpu_time": 30779}, "641026290": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 19437, "cpu_time": 31000}, "345406097": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 22820, "cpu_time": 34670}, "234592210": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19314, "cpu_time": 30901}, "186616600": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19621, "cpu_time": 30942}, "120323907": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 19247, "cpu_time": 30863}, "288765925": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 19085, "cpu_time": 29882}, "670944974": {"goal_reached": 0, "observed_cost": 2, "visited_states": 139, "wall_time": 18970, "cpu_time": 30487}, "15050586": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 19366, "cpu_time": 30009}, "133404573": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19159, "cpu_time": 30106}, "677138436": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 22475, "cpu_time": 33379}, "421294066": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19533, "cpu_time": 30409}, "94561341": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19040, "cpu_time": 30027}, "838904995": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19287, "cpu_time": 29283}, "765874553": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19063, "cpu_time": 29405}, "501304864": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 18831, "cpu_time": 29281}, "438191237": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19321, "cpu_time": 29510}, "1052159881": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 18884, "cpu_time": 29260}, "876090463": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 18892, "cpu_time": 29460}, "897994609": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 19161, "cpu_time": 29334}, "488549882": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 19100, "cpu_time": 29008}, "214309259": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 19007, "cpu_time": 29405}, "211574624": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 18845, "cpu_time": 28686}, "539805": {"goal_reached": 0, "observed_cost": 2, "visited_states": 137, "wall_time": 18941, "cpu_time": 28982}, "822619261": {"goal_reached": 1, "observed_cost": 10, "visited_states": 139, "wall_time": 18573, "cpu_time": 28453}, "742840470": {"goal_reached": 1, "observed_cost": 10, "visited_states": 137, "wall_time": 22835, "cpu_time": 32934}}, "ex_bw_5_p02": {"951392418": {"goal_reached": 0, "observed_cost": 4, "visited_states": 773, "wall_time": 131312, "cpu_time": 140939}, "867334686": {"goal_reached": 1, "observed_cost": 12, "visited_states": 897, "wall_time": 154501, "cpu_time": 164324}, "1063668395": {"goal_reached": 0, "observed_cost": 2, "visited_states": 882, "wall_time": 149265, "cpu_time": 159125}, "464777304": {"goal_reached": 0, "observed_cost": 2, "visited_states": 726, "wall_time": 121057, "cpu_time": 131140}, "520605279": {"goal_reached": 1, "observed_cost": 12, "visited_states": 743, "wall_time": 128049, "cpu_time": 137551}, "329384793": {"goal_reached": 1, "observed_cost": 12, "visited_states": 819, "wall_time": 141773, "cpu_time": 151358}, "553726266": {"goal_reached": 0, "observed_cost": 4, "visited_states": 621, "wall_time": 108495, "cpu_time": 117643}, "946658425": {"goal_reached": 1, "observed_cost": 12, "visited_states": 709, "wall_time": 122775, "cpu_time": 131842}, "1049149619": {"goal_reached": 1, "observed_cost": 12, "visited_states": 769, "wall_time": 137581, "cpu_time": 145972}, "851227880": {"goal_reached": 0, "observed_cost": 2, "visited_states": 781, "wall_time": 127451, "cpu_time": 135194}, "614562894": {"goal_reached": 1, "observed_cost": 12, "visited_states": 760, "wall_time": 130482, "cpu_time": 138048}, "308970853": {"goal_reached": 0, "observed_cost": 2, "visited_states": 911, "wall_time": 149041, "cpu_time": 157339}, "896724209": {"goal_reached": 1, "observed_cost": 12, "visited_states": 882, "wall_time": 142979, "cpu_time": 151160}, "845470774": {"goal_reached": 1, "observed_cost": 12, "visited_states": 823, "wall_time": 132791, "cpu_time": 137300}, "499850159": {"goal_reached": 1, "observed_cost": 12, "visited_states": 788, "wall_time": 132059, "cpu_time": 137106}, "747316313": {"goal_reached": 1, "observed_cost": 12, "visited_states": 753, "wall_time": 124909, "cpu_time": 129312}, "808824726": {"goal_reached": 0, "observed_cost": 4, "visited_states": 806, "wall_time": 141604, "cpu_time": 146873}, "127395592": {"goal_reached": 0, "observed_cost": 2, "visited_states": 666, "wall_time": 128158, "cpu_time": 132437}, "405871314": {"goal_reached": 0, "observed_cost": 4, "visited_states": 806, "wall_time": 131397, "cpu_time": 136874}, "678823307": {"goal_reached": 0, "observed_cost": 2, "visited_states": 887, "wall_time": 146558, "cpu_time": 151960}, "797511470": {"goal_reached": 0, "observed_cost": 4, "visited_states": 615, "wall_time": 113231, "cpu_time": 121630}, "186770466": {"goal_reached": 0, "observed_cost": 2, "visited_states": 821, "wall_time": 133729, "cpu_time": 145675}, "28270580": {"goal_reached": 0, "observed_cost": 4, "visited_states": 824, "wall_time": 138337, "cpu_time": 146756}, "1115354": {"goal_reached": 0, "observed_cost": 2, "visited_states": 866, "wall_time": 141762, "cpu_time": 149988}, "680126033": {"goal_reached": 0, "observed_cost": 4, "visited_states": 754, "wall_time": 132948, "cpu_time": 141227}, "961630752": {"goal_reached": 1, "observed_cost": 12, "visited_states": 718, "wall_time": 120576, "cpu_time": 129076}, "957027531": {"goal_reached": 1, "observed_cost": 12, "visited_states": 647, "wall_time": 115235, "cpu_time": 123484}, "899643190": {"goal_reached": 0, "observed_cost": 2, "visited_states": 837, "wall_time": 135577, "cpu_time": 140941}, "77555670": {"goal_reached": 0, "observed_cost": 2, "visited_states": 789, "wall_time": 130007, "cpu_time": 138378}, "433165117": {"goal_reached": 0, "observed_cost": 4, "visited_states": 703, "wall_time": 116954, "cpu_time": 122353}}, "ex_bw_6_p03": {"56069524": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1189, "wall_time": 251728, "cpu_time": 257059}, "139521832": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1281, "wall_time": 256223, "cpu_time": 264535}, "75816861": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1500, "wall_time": 295010, "cpu_time": 303338}, "542205294": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1206, "wall_time": 248700, "cpu_time": 257159}, "619010921": {"goal_reached": 1, "observed_cost": 22, "visited_states": 1319, "wall_time": 266226, "cpu_time": 274673}, "675321455": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1348, "wall_time": 278548, "cpu_time": 286954}, "451126284": {"goal_reached": 1, "observed_cost": 54, "visited_states": 1429, "wall_time": 286726, "cpu_time": 295051}, "59656527": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1190, "wall_time": 241976, "cpu_time": 250409}, "90854789": {"goal_reached": 1, "observed_cost": 24, "visited_states": 1600, "wall_time": 314715, "cpu_time": 323266}, "157163998": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1206, "wall_time": 252210, "cpu_time": 260752}, "524544376": {"goal_reached": 1, "observed_cost": 22, "visited_states": 1178, "wall_time": 252818, "cpu_time": 261171}, "696782931": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1445, "wall_time": 295609, "cpu_time": 304016}, "244349383": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1164, "wall_time": 232375, "cpu_time": 240774}, "159795456": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1274, "wall_time": 264180, "cpu_time": 268691}, "640257689": {"goal_reached": 1, "observed_cost": 58, "visited_states": 1304, "wall_time": 263752, "cpu_time": 269274}, "392802671": {"goal_reached": 1, "observed_cost": 22, "visited_states": 1499, "wall_time": 306842, "cpu_time": 315464}, "198654624": {"goal_reached": 1, "observed_cost": 44, "visited_states": 1479, "wall_time": 300308, "cpu_time": 308623}, "1014329918": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1454, "wall_time": 291166, "cpu_time": 296864}, "601067492": {"goal_reached": 1, "observed_cost": 32, "visited_states": 1424, "wall_time": 291304, "cpu_time": 299674}, "328503485": {"goal_reached": 1, "observed_cost": 30, "visited_states": 1366, "wall_time": 272937, "cpu_time": 281441}, "342596120": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1378, "wall_time": 279312, "cpu_time": 287721}, "818114836": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1474, "wall_time": 297058, "cpu_time": 305423}, "978176706": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1336, "wall_time": 263644, "cpu_time": 272050}, "1005818348": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1375, "wall_time": 276053, "cpu_time": 284471}, "325808999": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1416, "wall_time": 287088, "cpu_time": 295522}, "45336342": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1445, "wall_time": 290869, "cpu_time": 296406}, "48857597": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1277, "wall_time": 262866, "cpu_time": 269758}, "243130880": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1190, "wall_time": 252778, "cpu_time": 258153}, "1065218784": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1485, "wall_time": 289538, "cpu_time": 297615}, "573769227": {"goal_reached": 1, "observed_cost": 26, "visited_states": 1176, "wall_time": 239348, "cpu_time": 244845}}, "ex_bw_6_p04": {"808564028": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1478, "wall_time": 270319, "cpu_time": 278648}, "993449856": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1618, "wall_time": 294423, "cpu_time": 299832}, "937617205": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1591, "wall_time": 306420, "cpu_time": 314631}, "322395590": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1404, "wall_time": 275142, "cpu_time": 283255}, "394486721": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1353, "wall_time": 273427, "cpu_time": 281700}, "455519943": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1506, "wall_time": 283241, "cpu_time": 291578}, "696622244": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1550, "wall_time": 307387, "cpu_time": 315873}, "820539879": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1619, "wall_time": 306841, "cpu_time": 315060}, "906784045": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1662, "wall_time": 322525, "cpu_time": 330848}, "976755062": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1555, "wall_time": 291136, "cpu_time": 296591}, "740676048": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1485, "wall_time": 300704, "cpu_time": 306145}, "451815675": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1538, "wall_time": 272233, "cpu_time": 280571}, "1039548783": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1407, "wall_time": 276060, "cpu_time": 281340}, "987787688": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1449, "wall_time": 266129, "cpu_time": 274502}, "357545521": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1616, "wall_time": 323519, "cpu_time": 328928}, "604998087": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1698, "wall_time": 312461, "cpu_time": 317751}, "951124488": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1552, "wall_time": 298542, "cpu_time": 306864}, "252922518": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1565, "wall_time": 292560, "cpu_time": 300927}, "280344396": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1426, "wall_time": 280760, "cpu_time": 289235}, "552773653": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1573, "wall_time": 300770, "cpu_time": 309310}, "655205040": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1485, "wall_time": 270290, "cpu_time": 278663}, "61163964": {"goal_reached": 0, "observed_cost": 10, "visited_states": 1436, "wall_time": 289004, "cpu_time": 297181}, "153875050": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1641, "wall_time": 283459, "cpu_time": 291730}, "144025924": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1427, "wall_time": 283453, "cpu_time": 288908}, "537742287": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1551, "wall_time": 281206, "cpu_time": 289477}, "836108222": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1609, "wall_time": 309751, "cpu_time": 314918}, "831502677": {"goal_reached": 1, "observed_cost": 14, "visited_states": 1487, "wall_time": 279140, "cpu_time": 287349}, "1025235624": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1616, "wall_time": 299797, "cpu_time": 305105}, "203147848": {"goal_reached": 0, "observed_cost": 2, "visited_states": 1587, "wall_time": 283895, "cpu_time": 289379}, "290799267": {"goal_reached": 1, "observed_cost": 18, "visited_states": 1557, "wall_time": 279061, "cpu_time": 284434}}, "ex_bw_7_p05": {"363315369": {"goal_reached": 1, "observed_cost": 6, "visited_states": 97, "wall_time": 34321, "cpu_time": 39651}, "513843733": {"goal_reached": 1, "observed_cost": 6, "visited_states": 135, "wall_time": 41461, "cpu_time": 47021}, "309629600": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 29856, "cpu_time": 35257}, "916531283": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 30011, "cpu_time": 35501}, "840242772": {"goal_reached": 1, "observed_cost": 6, "visited_states": 118, "wall_time": 30690, "cpu_time": 36345}, "1051777874": {"goal_reached": 1, "observed_cost": 6, "visited_states": 105, "wall_time": 28792, "cpu_time": 34054}, "202631473": {"goal_reached": 1, "observed_cost": 6, "visited_states": 152, "wall_time": 39208, "cpu_time": 44715}, "360580210": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 30020, "cpu_time": 35677}, "328865976": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 29729, "cpu_time": 35064}, "531524835": {"goal_reached": 1, "observed_cost": 6, "visited_states": 160, "wall_time": 38359, "cpu_time": 43719}, "162767941": {"goal_reached": 1, "observed_cost": 6, "visited_states": 150, "wall_time": 37582, "cpu_time": 43191}, "1064852846": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 29393, "cpu_time": 34599}, "408958202": {"goal_reached": 1, "observed_cost": 6, "visited_states": 118, "wall_time": 30811, "cpu_time": 36199}, "527828029": {"goal_reached": 1, "observed_cost": 6, "visited_states": 105, "wall_time": 28549, "cpu_time": 34570}, "819577764": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 29639, "cpu_time": 34973}, "26868818": {"goal_reached": 1, "observed_cost": 6, "visited_states": 122, "wall_time": 40500, "cpu_time": 45943}, "489125789": {"goal_reached": 1, "observed_cost": 6, "visited_states": 195, "wall_time": 52898, "cpu_time": 58324}, "713375491": {"goal_reached": 1, "observed_cost": 6, "visited_states": 97, "wall_time": 34588, "cpu_time": 39922}, "891536089": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 30233, "cpu_time": 35834}, "90496384": {"goal_reached": 1, "observed_cost": 6, "visited_states": 160, "wall_time": 37837, "cpu_time": 43172}, "43767589": {"goal_reached": 1, "observed_cost": 6, "visited_states": 105, "wall_time": 28726, "cpu_time": 34031}, "640891945": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 29549, "cpu_time": 34957}, "750618623": {"goal_reached": 1, "observed_cost": 6, "visited_states": 118, "wall_time": 30386, "cpu_time": 35675}, "755227857": {"goal_reached": 1, "observed_cost": 6, "visited_states": 150, "wall_time": 37299, "cpu_time": 42599}, "94060122": {"goal_reached": 1, "observed_cost": 6, "visited_states": 108, "wall_time": 29459, "cpu_time": 35071}, "339970603": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 30199, "cpu_time": 35761}, "337235136": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 30355, "cpu_time": 35811}, "411938621": {"goal_reached": 1, "observed_cost": 6, "visited_states": 150, "wall_time": 37251, "cpu_time": 45697}, "697155549": {"goal_reached": 1, "observed_cost": 6, "visited_states": 115, "wall_time": 30160, "cpu_time": 34714}, "885214006": {"goal_reached": 1, "observed_cost": 6, "visited_states": 136, "wall_time": 37252, "cpu_time": 42723}}, "ex_bw_8_p06": {"997709275": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2117, "wall_time": 696430, "cpu_time": 704584}, "812693351": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2329, "wall_time": 740891, "cpu_time": 746369}, "1017415634": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1899, "wall_time": 628965, "cpu_time": 637192}, "410074401": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2045, "wall_time": 689826, "cpu_time": 695554}, "482673446": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1716, "wall_time": 568210, "cpu_time": 576677}, "274779680": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1846, "wall_time": 583766, "cpu_time": 589507}, "583269443": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2020, "wall_time": 666977, "cpu_time": 675290}, "1001263360": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1985, "wall_time": 667196, "cpu_time": 675684}, "1028263370": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1888, "wall_time": 641724, "cpu_time": 646367}, "830372241": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1897, "wall_time": 607659, "cpu_time": 613411}, "660844855": {"goal_reached": 0, "observed_cost": 6, "visited_states": 1737, "wall_time": 622793, "cpu_time": 628403}, "296241180": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1827, "wall_time": 601550, "cpu_time": 609706}, "917512584": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2037, "wall_time": 716401, "cpu_time": 724761}, "832966991": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2054, "wall_time": 671824, "cpu_time": 676488}, "503961302": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2246, "wall_time": 774829, "cpu_time": 780478}, "793372960": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2141, "wall_time": 730344, "cpu_time": 738589}, "871850735": {"goal_reached": 1, "observed_cost": 16, "visited_states": 2020, "wall_time": 675134, "cpu_time": 679911}, "72690289": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1843, "wall_time": 570761, "cpu_time": 576370}, "468965291": {"goal_reached": 0, "observed_cost": 4, "visited_states": 1940, "wall_time": 648879, "cpu_time": 657337}, "733268210": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2055, "wall_time": 694648, "cpu_time": 702971}, "743162455": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1745, "wall_time": 565314, "cpu_time": 570217}, "149104987": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2125, "wall_time": 705839, "cpu_time": 711542}, "40735373": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2256, "wall_time": 749750, "cpu_time": 754381}, "64211363": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1729, "wall_time": 559331, "cpu_time": 565004}, "726346536": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1963, "wall_time": 663264, "cpu_time": 671672}, "982753113": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1814, "wall_time": 597367, "cpu_time": 602045}, "986306994": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1799, "wall_time": 604133, "cpu_time": 612419}, "912112207": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2161, "wall_time": 707532, "cpu_time": 712341}, "123579055": {"goal_reached": 1, "observed_cost": 16, "visited_states": 1679, "wall_time": 543142, "cpu_time": 548928}, "437476932": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2008, "wall_time": 705080, "cpu_time": 713527}}, "ex_bw_9_p07": {"664669699": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3669, "wall_time": 2137918, "cpu_time": 2142655}, "748252351": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3500, "wall_time": 2150682, "cpu_time": 2156149}, "541940746": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2560, "wall_time": 1577357, "cpu_time": 1582857}, "77129465": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2268, "wall_time": 1405786, "cpu_time": 1414119}, "2939134": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3037, "wall_time": 1758593, "cpu_time": 1763370}, "210310648": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2064, "wall_time": 1284497, "cpu_time": 1292701}, "1042950043": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3956, "wall_time": 2373906, "cpu_time": 2378710}, "659016408": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2012, "wall_time": 1164603, "cpu_time": 1170021}, "564385298": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1938, "wall_time": 1126637, "cpu_time": 1134964}, "764912201": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3888, "wall_time": 2348955, "cpu_time": 2353999}, "998927087": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3185, "wall_time": 1892164, "cpu_time": 1897641}, "222401476": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2501, "wall_time": 1509944, "cpu_time": 1517801}, "710539856": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3851, "wall_time": 2276833, "cpu_time": 2281991}, "760203927": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2445, "wall_time": 1464898, "cpu_time": 1470490}, "48237838": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1331, "wall_time": 866538, "cpu_time": 874958}, "866136824": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1418, "wall_time": 848586, "cpu_time": 853355}, "790542647": {"goal_reached": 1, "observed_cost": 12, "visited_states": 4248, "wall_time": 2588227, "cpu_time": 2596429}, "415035817": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1488, "wall_time": 851048, "cpu_time": 855795}, "119147635": {"goal_reached": 1, "observed_cost": 12, "visited_states": 4153, "wall_time": 2522598, "cpu_time": 2530352}, "928846634": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1823, "wall_time": 1243003, "cpu_time": 1250846}, "815929743": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2517, "wall_time": 1584653, "cpu_time": 1589774}, "336261763": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1912, "wall_time": 1287636, "cpu_time": 1293157}, "511986005": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3566, "wall_time": 2223647, "cpu_time": 2228578}, "523899515": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3022, "wall_time": 1660105, "cpu_time": 1665516}, "933425392": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3749, "wall_time": 2276058, "cpu_time": 2281673}, "645547137": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3553, "wall_time": 2098667, "cpu_time": 2105986}, "639631978": {"goal_reached": 1, "observed_cost": 12, "visited_states": 3694, "wall_time": 2192705, "cpu_time": 2198290}, "716464535": {"goal_reached": 1, "observed_cost": 12, "visited_states": 2306, "wall_time": 1476440, "cpu_time": 1484177}, "464810359": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1738, "wall_time": 957750, "cpu_time": 962785}, "117081500": {"goal_reached": 1, "observed_cost": 12, "visited_states": 1347, "wall_time": 889334, "cpu_time": 897623}}, "ex_bw_10_p08": {"681911833": {"goal_reached": 1, "observed_cost": 28, "visited_states": 295102, "wall_time": 404180419, "cpu_time": 404184473}, "597836965": {"goal_reached": 0, "observed_cost": 4, "visited_states": 269940, "wall_time": 356698242, "cpu_time": 356705780}, "796292112": {"goal_reached": 0, "observed_cost": 4, "visited_states": 280515, "wall_time": 430558741, "cpu_time": 430564458}, "195284707": {"goal_reached": 0, "observed_cost": 4, "visited_states": 289317, "wall_time": 438994911, "cpu_time": 438999888}, "253227236": {"goal_reached": 1, "observed_cost": 28, "visited_states": 282474, "wall_time": 418297498, "cpu_time": 418302781}, "62012898": {"goal_reached": 1, "observed_cost": 28, "visited_states": 301524, "wall_time": 452036402, "cpu_time": 452041793}, "823201665": {"goal_reached": 1, "observed_cost": 28, "visited_states": 278574, "wall_time": 437252793, "cpu_time": 437258946}, "679273154": {"goal_reached": 1, "observed_cost": 28, "visited_states": 282324, "wall_time": 408438764, "cpu_time": 408445613}, "781778440": {"goal_reached": 0, "observed_cost": 2, "visited_states": 297296, "wall_time": 445570646, "cpu_time": 445577310}, "581732947": {"goal_reached": 1, "observed_cost": 28, "visited_states": 278443, "wall_time": 383216609, "cpu_time": 383223920}, "884032245": {"goal_reached": 1, "observed_cost": 28, "visited_states": 294051, "wall_time": 429202567, "cpu_time": 429209064}, "41597918": {"goal_reached": 1, "observed_cost": 28, "visited_states": 280046, "wall_time": 386848642, "cpu_time": 386855669}, "627233354": {"goal_reached": 0, "observed_cost": 2, "visited_states": 282987, "wall_time": 380959889, "cpu_time": 380966643}, "578085517": {"goal_reached": 1, "observed_cost": 28, "visited_states": 309766, "wall_time": 437824213, "cpu_time": 437806777}, "232465684": {"goal_reached": 0, "observed_cost": 4, "visited_states": 294913, "wall_time": 401502581, "cpu_time": 401509276}, "1016797922": {"goal_reached": 1, "observed_cost": 28, "visited_states": 298978, "wall_time": 399815126, "cpu_time": 399821399}, "539332909": {"goal_reached": 1, "observed_cost": 28, "visited_states": 285633, "wall_time": 416804110, "cpu_time": 416804316}, "394779059": {"goal_reached": 1, "observed_cost": 28, "visited_states": 311331, "wall_time": 456177143, "cpu_time": 456183529}, "136389737": {"goal_reached": 0, "observed_cost": 4, "visited_states": 297592, "wall_time": 395483892, "cpu_time": 395490612}, "946223920": {"goal_reached": 1, "observed_cost": 28, "visited_states": 299497, "wall_time": 409767613, "cpu_time": 409773871}, "1067004309": {"goal_reached": 0, "observed_cost": 4, "visited_states": 287831, "wall_time": 423897242, "cpu_time": 423903598}, "456252057": {"goal_reached": 0, "observed_cost": 4, "visited_states": 283412, "wall_time": 412599026, "cpu_time": 412605150}, "297754959": {"goal_reached": 1, "observed_cost": 28, "visited_states": 283699, "wall_time": 407601601, "cpu_time": 407608168}, "268515937": {"goal_reached": 1, "observed_cost": 28, "visited_states": 292321, "wall_time": 421350361, "cpu_time": 421356468}, "949606634": {"goal_reached": 1, "observed_cost": 28, "visited_states": 280810, "wall_time": 411758955, "cpu_time": 411765550}, "692153499": {"goal_reached": 1, "observed_cost": 28, "visited_states": 288074, "wall_time": 416820019, "cpu_time": 416826621}, "689646192": {"goal_reached": 1, "observed_cost": 28, "visited_states": 266780, "wall_time": 379814101, "cpu_time": 379820787}, "630147469": {"goal_reached": 0, "observed_cost": 2, "visited_states": 308426, "wall_time": 447825636, "cpu_time": 447831858}, "344938861": {"goal_reached": 1, "observed_cost": 28, "visited_states": 294701, "wall_time": 405685786, "cpu_time": 405692269}, "163687814": {"goal_reached": 1, "observed_cost": 28, "visited_states": 297107, "wall_time": 426312469, "cpu_time": 426319378}}, "ex_bw_11_p09": {"511090320": {"goal_reached": 1, "observed_cost": 26, "visited_states": 62838, "wall_time": 117546607, "cpu_time": 117553974}, "359791660": {"goal_reached": 0, "observed_cost": 2, "visited_states": 65838, "wall_time": 122052101, "cpu_time": 122059271}, "430296217": {"goal_reached": 1, "observed_cost": 72, "visited_states": 64471, "wall_time": 132056553, "cpu_time": 132063967}, "1030780522": {"goal_reached": 0, "observed_cost": 2, "visited_states": 66297, "wall_time": 127330833, "cpu_time": 127338314}, "969164909": {"goal_reached": 1, "observed_cost": 76, "visited_states": 59956, "wall_time": 117002880, "cpu_time": 117010148}, "895583595": {"goal_reached": 1, "observed_cost": 28, "visited_states": 73439, "wall_time": 149793618, "cpu_time": 149800873}, "130201352": {"goal_reached": 1, "observed_cost": 52, "visited_states": 68878, "wall_time": 127382957, "cpu_time": 127390304}, "514808395": {"goal_reached": 1, "observed_cost": 42, "visited_states": 58049, "wall_time": 120596033, "cpu_time": 120603460}, "407586433": {"goal_reached": 1, "observed_cost": 98, "visited_states": 62724, "wall_time": 120017343, "cpu_time": 120024743}, "343880410": {"goal_reached": 1, "observed_cost": 116, "visited_states": 62918, "wall_time": 115300286, "cpu_time": 115307648}, "40041084": {"goal_reached": 1, "observed_cost": 28, "visited_states": 59596, "wall_time": 111688356, "cpu_time": 111695976}, "883491671": {"goal_reached": 1, "observed_cost": 30, "visited_states": 69663, "wall_time": 134647698, "cpu_time": 134655310}, "330394307": {"goal_reached": 1, "observed_cost": 36, "visited_states": 76639, "wall_time": 144039854, "cpu_time": 144047496}, "346511876": {"goal_reached": 1, "observed_cost": 56, "visited_states": 66628, "wall_time": 132579179, "cpu_time": 132586286}, "990420381": {"goal_reached": 1, "observed_cost": 40, "visited_states": 71231, "wall_time": 139327050, "cpu_time": 139334190}, "172532331": {"goal_reached": 1, "observed_cost": 26, "visited_states": 66984, "wall_time": 130215091, "cpu_time": 130222292}, "385231268": {"goal_reached": 1, "observed_cost": 110, "visited_states": 70240, "wall_time": 131010551, "cpu_time": 131017988}, "559178042": {"goal_reached": 1, "observed_cost": 64, "visited_states": 69879, "wall_time": 143811083, "cpu_time": 143818281}, "1056087264": {"goal_reached": 0, "observed_cost": 2, "visited_states": 64755, "wall_time": 121362477, "cpu_time": 121369760}, "246776761": {"goal_reached": 0, "observed_cost": 2, "visited_states": 64925, "wall_time": 125129231, "cpu_time": 125136548}, "155879708": {"goal_reached": 1, "observed_cost": 62, "visited_states": 62114, "wall_time": 111450498, "cpu_time": 111458157}, "769810960": {"goal_reached": 1, "observed_cost": 62, "visited_states": 62230, "wall_time": 116251331, "cpu_time": 116258713}, "661445062": {"goal_reached": 1, "observed_cost": 46, "visited_states": 67720, "wall_time": 132048963, "cpu_time": 132056125}, "651330280": {"goal_reached": 1, "observed_cost": 48, "visited_states": 67246, "wall_time": 125994142, "cpu_time": 126001332}, "239755363": {"goal_reached": 1, "observed_cost": 28, "visited_states": 64965, "wall_time": 126066622, "cpu_time": 126072537}, "529716242": {"goal_reached": 0, "observed_cost": 4, "visited_states": 74060, "wall_time": 140513861, "cpu_time": 140521143}, "533238521": {"goal_reached": 1, "observed_cost": 28, "visited_states": 60448, "wall_time": 112503127, "cpu_time": 112510376}, "324858116": {"goal_reached": 1, "observed_cost": 36, "visited_states": 74468, "wall_time": 137782258, "cpu_time": 137789533}, "576512484": {"goal_reached": 0, "observed_cost": 2, "visited_states": 72309, "wall_time": 135456149, "cpu_time": 135463507}, "1058149647": {"goal_reached": 1, "observed_cost": 26, "visited_states": 63239, "wall_time": 120855697, "cpu_time": 120863233}}, "ex_bw_12_p10": {"657203674": {"goal_reached": 1, "observed_cost": 52, "visited_states": 562771, "wall_time": 1727362378, "cpu_time": 1727358233}, "741032806": null, "553612243": null, "69912864": null, "10417959": null, "205208097": null, "1050150978": null, "670426369": null, "554826187": null, "757435792": null, "993543478": null, "234077213": null, "720098697": null, "771614030": null, "38937303": null, "856825121": null, "799839982": null, "403627632": null, "128459690": null, "938425587": null, "806368854": null, "347659610": null, "506881676": null, "529022370": null, "923852585": null, "650668888": null, "647114163": null, "705056334": null, "453402286": null, "105425477": null}, "ex_bw_13_p11": {"954719544": null, "870367108": null, "1060409137": null, "467744194": null, "525667269": null, "334546627": null, "559150240": null, "943593955": null, "1054475561": null, "854487410": null, "619952596": null, "305676543": null, "891300203": null, "842406316": null, "496623157": null, "752476611": null, "812083724": null, "130359954": null, "409198408": null, "673497105": null, "802933428": null, "192094648": null, "33397358": null, "4440384": null, "685450187": null, "956536762": null, "962187601": null, "902673068": null, "80585292": null, "428037799": null}, "ex_bw_14_p12": {"385176421": null, "502411737": null, "287703404": null, "905165727": null, "826770840": null, "1038239902": null, "255949565": null, "372021182": null, "281578356": null, "486342447": null, "182531977": null, "1009438370": null, "456304438": null, "472160241": null, "864768104": null, "46886814": null, "511042641": null, "702000335": null, "913395989": null, "104222284": null, "29967593": null, "627159013": null, "804197427": null, "777080605": null, "113880470": null, "386996711": null, "390815500": null, "467614961": null, "719268881": null, "932305146": null}, "ex_bw_15_p13": {"907188373": null, "1024850473": null, "834783900": null, "353661039": null, "295718504": null, "486900590": null, "799453453": null, "919297102": null, "808403076": null, "1008415967": null, "705100921": null, "483198290": null, "1003842758": null, "1019436033": null, "325884824": null, "573351022": null, "1049767841": null, "154167103": null, "378968805": null, "651265468": null, "556699417": null, "92693525": null, "252239811": null, "246842605": null, "640575078": null, "938922519": null, "934057212": null, "993588993": null, "171501537": null, "393614090": null}, "ex_bw_16_p14": {"1033643499": null, "916146007": null, "978286562": null, "513461521": null, "439284502": null, "378224144": null, "606604403": null, "1027989808": null, "1000472058": null, "932546977": null, "562577671": null, "390314028": null, "811323832": null, "927850879": null, "417474278": null, "698489104": null, "891065055": null, "46062145": null, "488122267": null, "761215170": null, "715141735": null, "235460971": null, "75915965": null, "87570835": null, "765516568": null, "1014525801": null, "1008871810": null, "817252991": null, "28727967": null, "486059636": null}, "ex_bw_17_p15": {"971968658": null, "854094382": null, "1044136603": null, "451541096": null, "509462127": null, "318245737": null, "542849290": null, "959894601": null, "1070778499": null, "870759640": null, "637236350": null, "321949013": null, "875095233": null, "859755526": null, "479269791": null, "768683113": null, "829400998": null, "114159416": null, "426447586": null, "690752955": null, "785581854": null, "175893522": null, "16078788": null, "21695722": null, "701754977": null, "940268048": null, "944839931": null, "885358342": null, "96825318": null, "411802381": null}}

==> results/prob-bl/triangle-tire-glrtdp_h-add_t10800s.json <==
{"eval_names": ["triangle-tire-4", "triangle-tire-5", "triangle-tire-6", "triangle-tire-7", "triangle-tire-8", "triangle-tire-9", "triangle-tire-10", "triangle-tire-11", "triangle-tire-12", "triangle-tire-13", "triangle-tire-14", "triangle-tire-15", "triangle-tire-16", "triangle-tire-17", "triangle-tire-18", "triangle-tire-19", "triangle-tire-20"], "eval_sizes": [4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [11.347199, 10.883463, 10.762476, 10.471625, 9.877577, 10.538865, 10.116754, 10.697044, 10.113292, 10.818541, 11.12223, 10.090808, 10.661764, 10.017747, 10.064867, 10.25883, 9.847235, 10.088137, 9.358576, 9.961089, 10.128519, 9.838904, 10.574111, 10.777665, 10.164946, 11.006552, 10.206284, 10.20937, 9.855998, 10.698218], "cost": [21, 24, 24, 24, 23, 25, 20, 27, 25, 23, 23, 21, 22, 25, 24, 26, 23, 22, 28, 24, 27, 24, 26, 24, 25, 25, 21, 22, 21, 22]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [384.907525, 344.302619, 397.290608, 322.889242, 400.421121, 376.465966, 402.595799, 394.935846, 379.721729, 367.421592, 402.980857, 363.786508, 340.13436, 344.367844, 354.560096, 403.636476, 369.31512, 402.146625, 343.985614, 368.734165, 428.923486, 339.739461, 379.084656, 410.600203, 353.456691, 403.419388, 421.759727, 369.588982, 152.851868, 1.147704], "cost": [29, 29, 34, 31, 34, 33, 35, 30, 29, 31, 30, 32, 29, 34, 28, 30, 32, 30, 34, 28, 29, 31, 30, 28, 30, 30, 31, 28, 32, 30]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10967.791252, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10996.228096, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [42, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10959.307188, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [53, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10988.031503, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [59, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11058.785185, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [69, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11023.878815, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [75, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10905.805027, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10995.100191, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [35, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11029.648544, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11021.471735, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10992.049125, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10796.396051, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [29, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10980.749032, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [49, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10963.605042, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [31, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10973.461782, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [35, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:h-add:t10800s"}

==> results/prob-bl/triangle-tire-glrtdp_lm-cut_t10800s.json <==
{"eval_names": ["triangle-tire-4", "triangle-tire-5", "triangle-tire-6", "triangle-tire-7", "triangle-tire-8", "triangle-tire-9", "triangle-tire-10", "triangle-tire-11", "triangle-tire-12", "triangle-tire-13", "triangle-tire-14", "triangle-tire-15", "triangle-tire-16", "triangle-tire-17", "triangle-tire-18", "triangle-tire-19", "triangle-tire-20"], "eval_sizes": [4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [21.821183, 20.351073, 19.676328, 19.799541, 19.860779, 19.836151, 19.787677, 19.576666, 19.565312, 20.329167, 19.895142, 19.760062, 20.187687, 19.703871, 19.752259, 20.200296, 19.727192, 19.773448, 19.743011, 19.73695, 19.83563, 19.540754, 19.542187, 19.962625, 20.428976, 20.31059, 20.218428, 19.264374, 20.172191, 19.913125], "cost": [22, 24, 22, 22, 25, 23, 24, 24, 24, 22, 23, 25, 23, 24, 25, 25, 25, 22, 24, 24, 25, 26, 20, 23, 25, 25, 23, 28, 24, 24]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, true, false, false, false, false, false, false, false, false, false], "time": [618.806213, 622.477834, 619.585943, 618.379463, 614.893137, 615.334209, 621.006679, 614.689672, 609.390459, 611.604532, 608.052673, 612.22716, 607.887499, 605.437073, 617.598006, 606.1376, 609.22057, 289.709605, 1.058343, 1.039999, 1.950548, 1.936776, 1.041888, 1.941511, 1.863348, 1.939274, 1.898206, 1.978588, 1.035723, 1.87483], "cost": [29, 25, 30, 24, 30, 29, 27, 28, 28, 30, 31, 31, 31, 29, 27, 29, 31, 33, 11, 19, 30, 22, 12, 15, 18, 24, 16, 20, 12, 23]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10979.471055, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10894.652025, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [45, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10868.076234, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [50, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10907.879285, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [34, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10953.810051, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10962.336176, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [27, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10965.389456, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [28, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10922.975155, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [20, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10895.865595, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [31, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11004.479961, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [23, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11027.681983, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [20, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10977.101492, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11012.527272, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [27, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11124.82701, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [23, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11167.796553, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [16, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "glrtdp:lm-cut:t10800s"}

==> results/prob-bl/triangle-tire-ssipp_lrtdp_max_depth_3_h-add_t10800s.json <==
{"eval_names": ["triangle-tire-4", "triangle-tire-5", "triangle-tire-6", "triangle-tire-7", "triangle-tire-8", "triangle-tire-9", "triangle-tire-10", "triangle-tire-11", "triangle-tire-12", "triangle-tire-13", "triangle-tire-14", "triangle-tire-15", "triangle-tire-16", "triangle-tire-17", "triangle-tire-18", "triangle-tire-19", "triangle-tire-20"], "eval_sizes": [4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [124.055297, 124.777848, 124.981821, 124.236452, 128.91758, 121.937187, 123.782775, 128.43215, 123.59273, 125.201146, 123.790806, 124.377446, 121.768359, 126.364851, 125.477737, 123.554785, 126.017412, 122.161482, 124.57902, 124.869617, 125.792432, 126.23585, 124.908086, 123.60353, 122.547331, 125.221245, 124.151605, 121.357657, 124.422994, 124.955444], "cost": [23, 25, 24, 24, 20, 23, 23, 25, 22, 25, 28, 24, 23, 22, 24, 24, 24, 25, 23, 26, 25, 26, 24, 29, 23, 24, 19, 24, 24, 24]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [297.248792, 308.192985, 7.375502, 300.31497, 306.703458, 306.968277, 303.755149, 303.757806, 10.028143, 295.819694, 5.685845, 5.130321, 7.864967, 301.92969, 293.091969, 4.621083, 299.19965, 7.676647, 296.358438, 290.597785, 307.415516, 584.195704, 298.128392, 299.758439, 298.498725, 295.23451, 298.426268, 304.525709, 307.042841, 304.611964], "cost": [27, 32, 34, 28, 29, 31, 28, 32, 32, 29, 34, 28, 14, 33, 31, 29, 29, 36, 28, 33, 29, 31, 30, 31, 30, 33, 32, 34, 31, 29]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [73.24304, 642.954078, 43.69893, 70.621836, 34.132323, 38.469943, 34.248614, 38.853813, 40.015556, 41.549778, 30.537646, 52.220953, 32.66038, 30.808659, 62.60938, 44.36348, 33.255332, 33.345088, 47.258558, 47.137754, 29.442343, 37.639988, 45.055395, 41.961039, 39.147606, 34.679204, 36.421482, 42.587178, 32.919814, 40.105775], "cost": [38, 39, 40, 36, 40, 37, 43, 40, 38, 36, 37, 37, 39, 43, 37, 37, 41, 39, 36, 39, 37, 37, 38, 36, 39, 36, 35, 37, 39, 35]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, true, true, false, true, false, true, true, true], "time": [175.551005, 104.446462, 140.01946, 147.993826, 145.847774, 137.684708, 120.741594, 136.888206, 143.590797, 136.511011, 166.697689, 167.908581, 165.712521, 125.563675, 175.962989, 164.867289, 137.758972, 146.922324, 164.211168, 175.751049, 160.92882, 111.233135, 134.953914, 140.580343, 128.042513, 131.257219, 166.579235, 137.12224, 188.454048, 132.508914], "cost": [44, 44, 51, 42, 44, 43, 42, 45, 48, 48, 50, 43, 44, 45, 47, 46, 46, 43, 47, 49, 43, 20, 43, 47, 25, 48, 28, 47, 43, 46]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [725.611414, 607.640132, 778.543584, 755.904059, 682.279834, 469.927841, 740.120186, 764.565444, 701.49581, 585.167114, 683.929596, 663.040548, 874.816204, 681.749786, 657.993131, 327.255253, 1.077212, 1.082488, 1.075153, 1.073764, 1.078234, 1.077666, 1.081358, 1.076621, 1.078107, 1.087113, 1.080159, 1.075185, 1.082146, 1.078758], "cost": [48, 51, 53, 53, 53, 52, 49, 57, 51, 53, 52, 51, 51, 51, 50, 37, 17, 25, 23, 14, 23, 19, 22, 19, 19, 31, 22, 14, 28, 22]}, {"goal_reached": [true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [3388.008641, 3590.372786, 3758.299576, 1.114056, 1.109802, 1.114035, 1.114864, 1.109941, 1.107295, 1.109162, 1.119567, 1.110202, 1.109065, 1.114404, 1.111687, 1.115483, 1.124413, 1.108916, 1.107464, 1.106193, 1.105047, 1.117969, 1.111372, null, null, null, null, null, null, null], "cost": [59, 61, 62, 16, 22, 19, 25, 16, 14, 19, 31, 19, 16, 28, 22, 22, 34, 22, 16, 17, 11, 31, 16, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10931.990954, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [67, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10892.020112, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [77, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10920.59643, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [79, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10749.75897, 1.424392, 1.420645, 1.398105, 1.408137, 1.41563, 1.38476, 1.391213, 1.400028, 1.40234, 1.379042, 1.398395, 1.429843, 1.406039, 1.442865, 1.445483, 1.401108, 1.397591, 1.393385, 1.388053, 1.401679, 1.380916, 1.388986, 1.414589, 1.39562, null, null, null, null, null], "cost": [34, 31, 31, 25, 28, 28, 13, 25, 19, 13, 14, 26, 34, 25, 49, 28, 19, 19, 19, 10, 35, 14, 16, 37, 19, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10743.068411, 1.563799, 1.521305, 1.52065, 1.544802, 1.524909, 1.569607, 1.5359, 1.536998, 1.553834, 1.550012, 1.52188, 1.522093, 1.532804, 1.512027, 1.542189, 1.54579, 1.521641, 1.521227, 1.538332, 1.568155, 1.541635, 1.533131, 1.533296, 1.554026, 1.528267, 1.511293, 1.582121, 1.520701, 1.528859], "cost": [37, 40, 16, 13, 22, 16, 28, 34, 25, 31, 31, 19, 25, 25, 13, 22, 34, 16, 16, 22, 34, 31, 25, 25, 34, 26, 7, 40, 16, 22]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10993.644619, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [37, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.776329, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [46, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.225742, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [43, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10811.066194, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [32, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10797.918448, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [40, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10864.481502, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [37, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:h-add:t10800s"}

==> results/prob-bl/triangle-tire-ssipp_lrtdp_max_depth_3_lm-cut_t10800s.json <==
{"eval_names": ["triangle-tire-4", "triangle-tire-5", "triangle-tire-6", "triangle-tire-7", "triangle-tire-8", "triangle-tire-9", "triangle-tire-10", "triangle-tire-11", "triangle-tire-12", "triangle-tire-13", "triangle-tire-14", "triangle-tire-15", "triangle-tire-16", "triangle-tire-17", "triangle-tire-18", "triangle-tire-19", "triangle-tire-20"], "eval_sizes": [4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20], "eval_runs": [{"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [135.8269, 135.310625, 133.905942, 134.925126, 134.354618, 134.221585, 135.500031, 136.277619, 131.88104, 134.521711, 134.380603, 134.699307, 131.796123, 135.9408, 135.445632, 132.693515, 134.630604, 132.94188, 138.046891, 134.63094, 136.256018, 135.096353, 134.383342, 135.357782, 131.32951, 134.571357, 136.90429, 138.088349, 133.554713, 134.030855], "cost": [24, 24, 23, 22, 24, 21, 21, 21, 25, 21, 25, 24, 20, 24, 25, 24, 25, 23, 26, 22, 20, 23, 23, 23, 26, 23, 23, 26, 25, 21]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [442.754179, 451.169846, 447.067308, 442.576949, 22.902904, 449.849803, 458.808797, 752.927149, 444.445488, 438.257689, 15.664354, 436.177784, 438.783046, 437.803946, 25.89823, 448.851771, 440.89837, 444.826858, 444.71801, 441.165338, 16.375068, 441.429092, 450.636714, 438.347251, 443.433264, 435.120604, 27.017927, 443.159601, 30.567889, 77.96686], "cost": [31, 30, 32, 28, 28, 33, 31, 26, 32, 34, 28, 30, 31, 30, 29, 27, 30, 30, 32, 34, 31, 32, 29, 32, 34, 25, 29, 31, 29, 28]}, {"goal_reached": [true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true, true], "time": [124.432203, 115.7125, 115.561815, 132.48304, 109.309637, 121.303566, 107.078187, 123.341033, 152.246579, 104.750355, 120.103786, 108.133281, 138.490132, 132.200268, 91.786358, 112.133636, 141.692667, 125.866128, 125.894569, 157.826866, 141.398899, 151.5016, 100.877874, 106.697899, 103.227069, 96.769025, 122.702891, 106.242365, 137.299264, 118.264798], "cost": [36, 34, 37, 36, 36, 33, 36, 38, 36, 35, 34, 36, 38, 34, 34, 36, 40, 38, 36, 32, 37, 33, 35, 33, 36, 36, 41, 36, 31, 37]}, {"goal_reached": [true, true, true, false, true, true, true, true, true, true, true, true, true, true, true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [715.634728, 630.250159, 701.940404, 620.125691, 688.240749, 780.672265, 663.276628, 607.227733, 609.042467, 601.272695, 741.196994, 486.182432, 700.579613, 553.836369, 581.771719, 595.801925, 460.200267, 1.150614, 1.186449, 1.108721, 1.209184, 1.074599, 1.181519, 1.23937, 1.164835, 1.178769, 1.140421, 1.170066, 1.200296, 1.072358], "cost": [43, 47, 42, 20, 41, 45, 43, 42, 42, 41, 39, 38, 41, 38, 42, 40, 43, 13, 11, 13, 20, 11, 13, 25, 19, 25, 16, 25, 22, 8]}, {"goal_reached": [true, true, true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [3457.630709, 3616.840496, 3661.465212, 1.177041, 1.227191, 1.278275, 1.347555, 1.25714, 1.196592, 1.251177, 1.269245, 1.34977, 1.112597, 1.323983, 1.300797, 1.232593, 1.262618, 1.184151, 1.506228, 1.358284, 1.275353, 1.267307, 1.237204, 1.24625, 1.173832, 1.243568, 1.303372, 1.190802, 1.344956, 1.214903], "cost": [51, 45, 49, 16, 10, 13, 16, 19, 23, 13, 19, 20, 8, 13, 16, 16, 17, 13, 28, 34, 19, 16, 23, 16, 17, 10, 13, 19, 13, 7]}, {"goal_reached": [true, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10932.630124, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [55, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10909.754953, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [29, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [11014.646052, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [26, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10858.222221, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [37, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10781.021681, 1.986464, 2.646302, 2.225089, 2.481507, 3.403321, 3.340793, 2.152124, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, 8, 13, 7, 7, 10, 10, 7, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10889.117843, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10941.618652, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10900.984199, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [19, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10933.018904, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10954.418807, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [25, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10896.063935, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [22, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}, {"goal_reached": [false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false, false], "time": [10937.90157, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null], "cost": [16, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null, null]}], "planner_name": "ssipp:lrtdp:max_depth:3:lm-cut:t10800s"}
